Physics-Integrated Variational Autoencoders for Robust and Interpretable Generative Modeling

Integrating physics models within machine learning models holds considerable promise toward learning robust models with improved interpretability and abilities to extrapolate. In this work, we focus on the integration of incomplete physics models into deep generative models. In particular, we introduce an architecture of variational autoencoders (VAEs) in which a part of the latent space is grounded by physics. A key technical challenge is to strike a balance between the incomplete physics and trainable components such as neural networks for ensuring that the physics part is used in a meaningful manner. To this end, we propose a regularized learning method that controls the effect of the trainable components and preserves the semantics of the physics-based latent variables as intended. We not only demonstrate generative performance improvements over a set of synthetic and real-world datasets, but we also show that we learn robust models that can consistently extrapolate beyond the training distribution in a meaningful manner. Moreover, we show that we can control the generative process in an interpretable manner.

==> advdif/hyperparam_alpha.txt <==
alpha   recerr_avg  recerr_std  esterr_avg  esterr_std
0.01    0.039209    0.001010476 0.0070256   0.002922623
0.018   0.0493972   0.024697289 0.0107978   0.007985976
0.032   0.0390492   0.000448747 0.0103832   0.001535921
0.056   0.0399374   0.000320679 0.0099994   0.001796263
0.1 0.0437892   0.000766145 0.0057014   0.002974551
0.18    0.0549522   0.007975375 0.0208154   0.013944627
0.32    0.0746506   0.010930199 0.0269348   0.013975416
0.56    0.0888748   0.002899845 0.010138    0.003209903
1   0.1296918   0.001847845 0.0083684   0.001191171


==> advdif/hyperparam_beta.txt <==
beta    recerr_avg  recerr_std  esterr_avg  esterr_std
100000  0.044422    0.001670672 0.0128328   0.008354484
180000  0.0440814   0.001608701 0.005497    0.002087963
320000  0.0444916   0.001091631 0.009087    0.00220856
560000  0.0433224   0.0004801   0.0111142   0.003254105
1000000 0.0437892   0.000766145 0.0057014   0.002974551
1800000 0.0445272   0.002330897 0.0110116   0.002428072
3200000 0.0453854   0.003040415 0.0130522   0.015147309
5600000 0.0465504   0.003921799 0.0188692   0.011001925
10000000    0.0497624   0.010115948 0.0244754   0.015535234


==> advdif/hyperparam_gamma.txt <==
gamma   recerr_avg  recerr_std  esterr_avg  esterr_std
0.001   0.0440482   0.001343317 0.0200088   0.007680898
0.0018  0.0440422   0.001339445 0.021456    0.006372589
0.0032  0.0444894   0.002722169 0.0216366   0.010578196
0.0056  0.0439562   0.001887055 0.0086116   0.005831847
0.01    0.0437892   0.000766145 0.0057014   0.002974551
0.018   0.043601    0.000527713 0.0069434   0.002384162
0.032   0.0436486   0.001044456 0.0058798   0.001759756
0.056   0.0514554   0.018319847 0.009026    0.013357148
0.1 0.0648792   0.028819192 0.0092928   0.008389117


==> hm_gait/reconstruction_idx0.txt <==
norm_t dat1 dat2 dat3 regPB1 regPB2 regPB3 regP1 regP2 regP3 noregPB1 noregPB2 noregPB3 noregP1 noregP2 noregP3
0.0000e+00 5.0264e-01 9.5013e-02 -3.4816e-01 5.1903e-01 8.8038e-02 -3.7091e-01 5.5789e-01 2.7180e-01 -3.8111e-01 5.0368e-01 1.0539e-01 -4.1323e-01 4.6037e-01 -1.2891e-01 -8.7462e-01
1.0000e+00 4.9408e-01 1.0727e-01 -3.6474e-01 5.1541e-01 1.0888e-01 -3.8774e-01 5.4373e-01 2.7182e-01 -3.7911e-01 4.9701e-01 1.2485e-01 -4.2926e-01 4.5652e-01 -1.2754e-01 -8.7517e-01
2.0000e+00 4.8818e-01 1.2275e-01 -3.8369e-01 5.1712e-01 1.3967e-01 -3.9830e-01 5.2948e-01 2.7171e-01 -3.7701e-01 5.0262e-01 1.5035e-01 -4.3846e-01 4.5269e-01 -1.2618e-01 -8.7572e-01
3.0000e+00 4.9008e-01 1.4703e-01 -3.9736e-01 5.1873e-01 1.7359e-01 -4.0679e-01 5.1515e-01 2.7146e-01 -3.7480e-01 5.0479e-01 1.8460e-01 -4.4103e-01 4.4885e-01 -1.2481e-01 -8.7626e-01
4.0000e+00 5.0001e-01 1.8301e-01 -4.0513e-01 5.2180e-01 2.1247e-01 -4.1114e-01 5.0072e-01 2.7107e-01 -3.7246e-01 5.0696e-01 2.2839e-01 -4.3920e-01 4.4502e-01 -1.2345e-01 -8.7681e-01
5.0000e+00 5.1091e-01 2.2658e-01 -4.1220e-01 5.1988e-01 2.4581e-01 -4.1374e-01 4.8620e-01 2.7053e-01 -3.7000e-01 5.0968e-01 2.6351e-01 -4.3171e-01 4.4120e-01 -1.2209e-01 -8.7735e-01
6.0000e+00 5.1470e-01 2.6822e-01 -4.2092e-01 5.1382e-01 2.7626e-01 -4.2282e-01 4.7157e-01 2.6982e-01 -3.6741e-01 5.0665e-01 2.9309e-01 -4.2380e-01 4.3737e-01 -1.2073e-01 -8.7790e-01
7.0000e+00 5.0925e-01 3.0155e-01 -4.2641e-01 5.0634e-01 3.0110e-01 -4.2215e-01 4.5683e-01 2.6893e-01 -3.6467e-01 4.9990e-01 3.1635e-01 -4.1728e-01 4.3355e-01 -1.1938e-01 -8.7844e-01
8.0000e+00 4.9682e-01 3.2610e-01 -4.2234e-01 4.9422e-01 3.1959e-01 -4.1391e-01 4.4199e-01 2.6786e-01 -3.6178e-01 4.8792e-01 3.3084e-01 -4.0883e-01 4.2974e-01 -1.1802e-01 -8.7898e-01
9.0000e+00 4.8044e-01 3.4395e-01 -4.0802e-01 4.8562e-01 3.3133e-01 -4.0592e-01 4.2702e-01 2.6659e-01 -3.5874e-01 4.7551e-01 3.4426e-01 -3.9523e-01 4.2593e-01 -1.1667e-01 -8.7952e-01
1.0000e+01 4.6295e-01 3.5652e-01 -3.8850e-01 4.7082e-01 3.4583e-01 -3.8783e-01 4.1193e-01 2.6511e-01 -3.5552e-01 4.6173e-01 3.4764e-01 -3.8191e-01 4.2212e-01 -1.1531e-01 -8.8006e-01
1.1000e+01 4.4654e-01 3.6377e-01 -3.6862e-01 4.5642e-01 3.5138e-01 -3.6819e-01 3.9670e-01 2.6340e-01 -3.5212e-01 4.3817e-01 3.5591e-01 -3.6352e-01 4.1831e-01 -1.1396e-01 -8.8060e-01
1.2000e+01 4.3107e-01 3.6445e-01 -3.5056e-01 4.4121e-01 3.5522e-01 -3.5355e-01 3.8134e-01 2.6145e-01 -3.4852e-01 4.2828e-01 3.6137e-01 -3.4836e-01 4.1451e-01 -1.1261e-01 -8.8114e-01
1.3000e+01 4.1439e-01 3.5794e-01 -3.3587e-01 4.2262e-01 3.5150e-01 -3.3598e-01 3.6583e-01 2.5924e-01 -3.4470e-01 4.0564e-01 3.6418e-01 -3.3520e-01 4.1072e-01 -1.1126e-01 -8.8168e-01
1.4000e+01 3.9527e-01 3.4609e-01 -3.2533e-01 4.0163e-01 3.4843e-01 -3.2235e-01 3.5016e-01 2.5675e-01 -3.4065e-01 3.9084e-01 3.5573e-01 -3.1971e-01 4.0693e-01 -1.0992e-01 -8.8222e-01
1.5000e+01 3.7554e-01 3.3391e-01 -3.1678e-01 3.8319e-01 3.3800e-01 -3.1490e-01 3.3432e-01 2.5396e-01 -3.3636e-01 3.7685e-01 3.5250e-01 -3.1028e-01 4.0314e-01 -1.0857e-01 -8.8276e-01
1.6000e+01 3.5705e-01 3.2519e-01 -3.0763e-01 3.6267e-01 3.3017e-01 -3.0207e-01 3.1832e-01 2.5086e-01 -3.3181e-01 3.5520e-01 3.4301e-01 -2.9508e-01 3.9935e-01 -1.0723e-01 -8.8329e-01
1.7000e+01 3.3940e-01 3.1994e-01 -2.9792e-01 3.3840e-01 3.1354e-01 -2.9275e-01 3.0213e-01 2.4742e-01 -3.2697e-01 3.3469e-01 3.4220e-01 -2.8893e-01 3.9557e-01 -1.0589e-01 -8.8383e-01
1.8000e+01 3.2049e-01 3.1511e-01 -2.8956e-01 3.1743e-01 3.0177e-01 -2.8513e-01 2.8575e-01 2.4363e-01 -3.2185e-01 3.0996e-01 3.1678e-01 -2.7617e-01 3.9180e-01 -1.0454e-01 -8.8436e-01
1.9000e+01 2.9874e-01 3.0755e-01 -2.8272e-01 2.9846e-01 2.9408e-01 -2.7123e-01 2.6917e-01 2.3946e-01 -3.1642e-01 2.9529e-01 3.0525e-01 -2.7189e-01 3.8802e-01 -1.0321e-01 -8.8489e-01
2.0000e+01 2.7458e-01 2.9649e-01 -2.7539e-01 2.7301e-01 2.8243e-01 -2.6569e-01 2.5238e-01 2.3489e-01 -3.1069e-01 2.7306e-01 2.9279e-01 -2.6544e-01 3.8425e-01 -1.0187e-01 -8.8542e-01
2.1000e+01 2.4985e-01 2.8308e-01 -2.6662e-01 2.5362e-01 2.7324e-01 -2.5452e-01 2.3536e-01 2.2990e-01 -3.0461e-01 2.4627e-01 2.7572e-01 -2.5502e-01 3.8049e-01 -1.0053e-01 -8.8595e-01
2.2000e+01 2.2599e-01 2.6868e-01 -2.5771e-01 2.3084e-01 2.6329e-01 -2.5312e-01 2.1810e-01 2.2445e-01 -2.9818e-01 2.2116e-01 2.6131e-01 -2.4870e-01 3.7672e-01 -9.9199e-02 -8.8648e-01
2.3000e+01 2.0293e-01 2.5369e-01 -2.5064e-01 2.0730e-01 2.5143e-01 -2.4534e-01 2.0058e-01 2.1852e-01 -2.9136e-01 2.0442e-01 2.3880e-01 -2.4982e-01 3.7297e-01 -9.7867e-02 -8.8701e-01
2.4000e+01 1.8026e-01 2.3807e-01 -2.4568e-01 1.8730e-01 2.3891e-01 -2.4661e-01 1.8280e-01 2.1206e-01 -2.8414e-01 1.7289e-01 2.3529e-01 -2.3800e-01 3.6921e-01 -9.6536e-02 -8.8754e-01
2.5000e+01 1.5828e-01 2.2261e-01 -2.4118e-01 1.6311e-01 2.2791e-01 -2.4172e-01 1.6474e-01 2.0506e-01 -2.7649e-01 1.5015e-01 2.1670e-01 -2.3003e-01 3.6546e-01 -9.5206e-02 -8.8807e-01
2.6000e+01 1.3700e-01 2.0842e-01 -2.3511e-01 1.4203e-01 2.1420e-01 -2.3986e-01 1.4638e-01 1.9749e-01 -2.6840e-01 1.2880e-01 2.0525e-01 -2.2542e-01 3.6171e-01 -9.3878e-02 -8.8859e-01
2.7000e+01 1.1505e-01 1.9503e-01 -2.2728e-01 1.1831e-01 2.0182e-01 -2.3280e-01 1.2782e-01 1.8960e-01 -2.6006e-01 1.0127e-01 1.8509e-01 -2.1563e-01 3.5797e-01 -9.2552e-02 -8.8912e-01
2.8000e+01 9.1617e-02 1.8067e-01 -2.1948e-01 9.8408e-02 1.9073e-01 -2.2923e-01 1.0907e-01 1.8135e-01 -2.5145e-01 8.2536e-02 1.7243e-01 -2.0963e-01 3.5423e-01 -9.1227e-02 -8.8964e-01
2.9000e+01 6.7700e-02 1.6510e-01 -2.1239e-01 7.5131e-02 1.7619e-01 -2.2174e-01 9.0164e-02 1.7287e-01 -2.4268e-01 6.5910e-02 1.5472e-01 -2.0519e-01 3.5049e-01 -8.9904e-02 -8.9016e-01
3.0000e+01 4.4252e-02 1.5023e-01 -2.0472e-01 5.2836e-02 1.6939e-01 -2.1117e-01 7.1139e-02 1.6425e-01 -2.3381e-01 3.3288e-02 1.4284e-01 -1.9775e-01 3.4676e-01 -8.8583e-02 -8.9069e-01
3.1000e+01 2.0898e-02 1.3806e-01 -1.9536e-01 3.3584e-02 1.5615e-01 -2.0522e-01 5.2021e-02 1.5553e-01 -2.2490e-01 2.2064e-02 1.3229e-01 -1.9536e-01 3.4303e-01 -8.7263e-02 -8.9121e-01
3.2000e+01 -2.5091e-03 1.2852e-01 -1.8533e-01 7.2950e-03 1.4011e-01 -1.9688e-01 3.2816e-02 1.4674e-01 -2.1595e-01 -8.7894e-03 1.1447e-01 -1.9019e-01 3.3930e-01 -8.5944e-02 -8.9173e-01
3.3000e+01 -2.5158e-02 1.1984e-01 -1.7632e-01 -1.8641e-02 1.2655e-01 -1.8756e-01 1.3537e-02 1.3788e-01 -2.0698e-01 -3.2473e-02 1.0135e-01 -1.8383e-01 3.3558e-01 -8.4627e-02 -8.9225e-01
3.4000e+01 -4.6930e-02 1.1026e-01 -1.6895e-01 -3.8395e-02 1.1394e-01 -1.8011e-01 -5.6084e-03 1.2945e-01 -1.9841e-01 -4.8931e-02 8.5482e-02 -1.7534e-01 3.3186e-01 -8.3312e-02 -8.9276e-01
3.5000e+01 -6.8587e-02 9.9422e-02 -1.6310e-01 -6.2264e-02 1.0577e-01 -1.7148e-01 -2.4588e-02 1.2151e-01 -1.9026e-01 -7.1722e-02 6.9403e-02 -1.7457e-01 3.2815e-01 -8.1998e-02 -8.9328e-01
3.6000e+01 -9.0137e-02 8.8685e-02 -1.5828e-01 -8.4978e-02 9.2198e-02 -1.6572e-01 -4.3368e-02 1.1413e-01 -1.8261e-01 -9.8137e-02 6.2301e-02 -1.7204e-01 3.2444e-01 -8.0686e-02 -8.9380e-01
3.7000e+01 -1.1078e-01 7.9819e-02 -1.5333e-01 -1.0524e-01 8.0725e-02 -1.6183e-01 -6.1923e-02 1.0736e-01 -1.7550e-01 -1.1756e-01 4.6463e-02 -1.6435e-01 3.2073e-01 -7.9375e-02 -8.9431e-01
3.8000e+01 -1.3049e-01 7.3540e-02 -1.4771e-01 -1.2605e-01 7.4940e-02 -1.5623e-01 -8.0149e-02 1.0148e-01 -1.6914e-01 -1.4384e-01 4.8685e-02 -1.6550e-01 3.1702e-01 -7.8066e-02 -8.9483e-01
3.9000e+01 -1.4989e-01 6.9745e-02 -1.4280e-01 -1.4645e-01 7.0649e-02 -1.4723e-01 -9.7912e-02 9.6858e-02 -1.6380e-01 -1.6028e-01 3.8646e-02 -1.5914e-01 3.1332e-01 -7.6758e-02 -8.9534e-01
4.0000e+01 -1.6880e-01 6.8459e-02 -1.4116e-01 -1.6210e-01 6.9152e-02 -1.4394e-01 -1.1512e-01 9.3680e-02 -1.5964e-01 -1.7674e-01 3.4036e-02 -1.5306e-01 3.0963e-01 -7.5452e-02 -8.9585e-01
4.1000e+01 -1.8621e-01 6.9390e-02 -1.4375e-01 -1.8292e-01 6.3021e-02 -1.4000e-01 -1.3174e-01 9.1995e-02 -1.5668e-01 -1.9206e-01 4.4759e-02 -1.5020e-01 3.0593e-01 -7.4147e-02 -8.9636e-01
4.2000e+01 -2.0195e-01 7.1662e-02 -1.4980e-01 -2.0083e-01 6.5392e-02 -1.4009e-01 -1.4771e-01 9.1894e-02 -1.5497e-01 -2.1160e-01 4.5346e-02 -1.4587e-01 3.0225e-01 -7.2844e-02 -8.9687e-01
4.3000e+01 -2.1687e-01 7.4663e-02 -1.5752e-01 -2.1808e-01 6.9809e-02 -1.4141e-01 -1.6294e-01 9.3497e-02 -1.5461e-01 -2.3037e-01 5.3019e-02 -1.4830e-01 2.9856e-01 -7.1542e-02 -8.9738e-01
4.4000e+01 -2.3145e-01 7.9376e-02 -1.6487e-01 -2.3281e-01 7.3857e-02 -1.4741e-01 -1.7734e-01 9.6976e-02 -1.5570e-01 -2.3661e-01 6.0961e-02 -1.4890e-01 2.9488e-01 -7.0242e-02 -8.9789e-01
4.5000e+01 -2.4497e-01 8.7309e-02 -1.7097e-01 -2.4948e-01 8.2644e-02 -1.5062e-01 -1.9076e-01 1.0257e-01 -1.5842e-01 -2.4886e-01 7.0264e-02 -1.5096e-01 2.9120e-01 -6.8943e-02 -8.9840e-01
4.6000e+01 -2.5682e-01 9.8203e-02 -1.7718e-01 -2.5918e-01 9.2090e-02 -1.5769e-01 -2.0305e-01 1.1059e-01 -1.6298e-01 -2.5949e-01 8.6978e-02 -1.5691e-01 2.8752e-01 -6.7646e-02 -8.9891e-01
4.7000e+01 -2.6755e-01 1.1062e-01 -1.8614e-01 -2.7344e-01 1.0642e-01 -1.6996e-01 -2.1397e-01 1.2142e-01 -1.6963e-01 -2.7331e-01 1.0512e-01 -1.5981e-01 2.8385e-01 -6.6350e-02 -8.9941e-01
4.8000e+01 -2.7829e-01 1.2397e-01 -1.9959e-01 -2.8541e-01 1.2284e-01 -1.8232e-01 -2.2364e-01 1.3497e-01 -1.7824e-01 -2.7355e-01 1.2087e-01 -1.7252e-01 2.8018e-01 -6.5056e-02 -8.9992e-01
4.9000e+01 -2.8948e-01 1.3901e-01 -2.1708e-01 -2.9293e-01 1.4097e-01 -2.0281e-01 -2.3205e-01 1.5134e-01 -1.8877e-01 -2.8338e-01 1.4237e-01 -1.7961e-01 2.7652e-01 -6.3763e-02 -9.0042e-01
5.0000e+01 -2.9981e-01 1.5664e-01 -2.3634e-01 -2.9605e-01 1.6270e-01 -2.2780e-01 -2.3894e-01 1.7106e-01 -2.0155e-01 -2.8781e-01 1.6857e-01 -2.0477e-01 2.7286e-01 -6.2471e-02 -9.0093e-01
5.1000e+01 -3.0633e-01 1.7775e-01 -2.5597e-01 -2.9910e-01 1.8857e-01 -2.5630e-01 -2.4394e-01 1.9484e-01 -2.1703e-01 -2.9010e-01 1.9486e-01 -2.3092e-01 2.6920e-01 -6.1181e-02 -9.0143e-01
5.2000e+01 -3.0597e-01 2.0357e-01 -2.7701e-01 -2.9583e-01 2.1729e-01 -2.8956e-01 -2.4633e-01 2.2363e-01 -2.3592e-01 -2.9017e-01 2.2439e-01 -2.6393e-01 2.6554e-01 -5.9892e-02 -9.0193e-01
5.3000e+01 -2.9798e-01 2.3566e-01 -3.0369e-01 -2.9386e-01 2.4872e-01 -3.2320e-01 -2.4558e-01 2.5844e-01 -2.5884e-01 -2.8418e-01 2.6372e-01 -2.9291e-01 2.6189e-01 -5.8605e-02 -9.0243e-01
5.4000e+01 -2.8563e-01 2.7407e-01 -3.4105e-01 -2.8645e-01 2.9011e-01 -3.6521e-01 -2.4159e-01 2.9898e-01 -2.8544e-01 -2.7714e-01 3.0315e-01 -3.3687e-01 2.5825e-01 -5.7319e-02 -9.0293e-01
5.5000e+01 -2.7238e-01 3.1787e-01 -3.8975e-01 -2.7626e-01 3.3541e-01 -4.0503e-01 -2.3453e-01 3.4454e-01 -3.1504e-01 -2.6466e-01 3.4597e-01 -3.7963e-01 2.5460e-01 -5.6034e-02 -9.0343e-01
5.6000e+01 -2.5870e-01 3.6677e-01 -4.4195e-01 -2.6040e-01 3.8656e-01 -4.4014e-01 -2.2396e-01 3.9535e-01 -3.4754e-01 -2.5774e-01 3.9142e-01 -4.1967e-01 2.5096e-01 -5.4750e-02 -9.0393e-01
5.7000e+01 -2.4181e-01 4.2222e-01 -4.8547e-01 -2.3852e-01 4.4268e-01 -4.6530e-01 -2.1006e-01 4.4984e-01 -3.8192e-01 -2.3086e-01 4.4565e-01 -4.5632e-01 2.4732e-01 -5.3468e-02 -9.0443e-01
5.8000e+01 -2.1885e-01 4.8558e-01 -5.1493e-01 -2.1719e-01 4.9905e-01 -4.8407e-01 -1.9246e-01 5.0798e-01 -4.1805e-01 -2.1542e-01 4.9877e-01 -4.8269e-01 2.4369e-01 -5.2188e-02 -9.0493e-01
5.9000e+01 -1.9017e-01 5.5503e-01 -5.3379e-01 -1.9194e-01 5.6178e-01 -4.9925e-01 -1.7181e-01 5.6927e-01 -4.5508e-01 -1.8348e-01 5.6097e-01 -5.0630e-01 2.4006e-01 -5.0908e-02 -9.0542e-01
6.0000e+01 -1.5858e-01 6.2566e-01 -5.4471e-01 -1.6274e-01 6.2128e-01 -5.0455e-01 -1.4882e-01 6.3249e-01 -4.9161e-01 -1.5805e-01 6.2079e-01 -5.2394e-01 2.3643e-01 -4.9630e-02 -9.0592e-01
6.1000e+01 -1.2681e-01 6.9162e-01 -5.4622e-01 -1.3421e-01 6.7672e-01 -5.1232e-01 -1.2447e-01 6.9614e-01 -5.2634e-01 -1.2998e-01 6.8295e-01 -5.3060e-01 2.3280e-01 -4.8354e-02 -9.0641e-01
6.2000e+01 -9.5400e-02 7.4885e-01 -5.3735e-01 -1.0500e-01 7.3165e-01 -5.2286e-01 -9.7761e-02 7.5927e-01 -5.5802e-01 -9.1214e-02 7.4054e-01 -5.2670e-01 2.2918e-01 -4.7078e-02 -9.0691e-01
6.3000e+01 -6.3288e-02 7.9747e-01 -5.2222e-01 -8.0642e-02 7.8238e-01 -5.2013e-01 -6.7500e-02 8.1854e-01 -5.8375e-01 -5.9687e-02 7.9505e-01 -5.2167e-01 2.2556e-01 -4.5804e-02 -9.0740e-01
6.4000e+01 -3.0357e-02 8.3936e-01 -5.0586e-01 -4.8760e-02 8.3100e-01 -5.2178e-01 -3.3702e-02 8.7178e-01 -6.0188e-01 -2.5713e-02 8.3761e-01 -5.0907e-01 2.2195e-01 -4.4531e-02 -9.0790e-01
6.5000e+01 2.1667e-03 8.7625e-01 -4.9139e-01 -1.1763e-02 8.7428e-01 -5.2003e-01 2.0361e-03 9.1688e-01 -6.1143e-01 7.9651e-03 8.7788e-01 -4.9916e-01 2.1834e-01 -4.3260e-02 -9.0839e-01
6.6000e+01 3.3854e-02 9.0835e-01 -4.7924e-01 2.3745e-02 9.1083e-01 -5.1840e-01 3.8300e-02 9.5182e-01 -6.1153e-01 3.9275e-02 9.1261e-01 -4.8453e-01 2.1473e-01 -4.1989e-02 -9.0888e-01
6.7000e+01 6.6197e-02 9.3528e-01 -4.6836e-01 6.0318e-02 9.3603e-01 -5.1000e-01 7.4308e-02 9.7738e-01 -6.0333e-01 8.4659e-02 9.3564e-01 -4.7421e-01 2.1112e-01 -4.0720e-02 -9.0937e-01
6.8000e+01 1.0004e-01 9.5683e-01 -4.5760e-01 9.3967e-02 9.5545e-01 -4.9719e-01 1.1084e-01 9.9475e-01 -5.8819e-01 1.1599e-01 9.5226e-01 -4.6308e-01 2.0752e-01 -3.9453e-02 -9.0986e-01
6.9000e+01 1.3391e-01 9.7334e-01 -4.4573e-01 1.3109e-01 9.7363e-01 -4.8148e-01 1.4806e-01 1.0069e+00 -5.6903e-01 1.5187e-01 9.6565e-01 -4.4530e-01 2.0392e-01 -3.8186e-02 -9.1035e-01
7.0000e+01 1.6555e-01 9.8465e-01 -4.3282e-01 1.6414e-01 9.8907e-01 -4.6650e-01 1.8585e-01 1.0145e+00 -5.4681e-01 1.8197e-01 9.6882e-01 -4.3012e-01 2.0033e-01 -3.6920e-02 -9.1084e-01
7.1000e+01 1.9483e-01 9.8939e-01 -4.2155e-01 1.9710e-01 9.9257e-01 -4.4968e-01 2.2308e-01 1.0162e+00 -5.2136e-01 2.1482e-01 9.6693e-01 -4.2387e-01 1.9674e-01 -3.5656e-02 -9.1133e-01
7.2000e+01 2.2401e-01 9.8655e-01 -4.1393e-01 2.2957e-01 9.9059e-01 -4.3064e-01 2.5904e-01 1.0124e+00 -4.9378e-01 2.4499e-01 9.6610e-01 -4.0516e-01 1.9315e-01 -3.4393e-02 -9.1181e-01
7.3000e+01 2.5456e-01 9.7684e-01 -4.0780e-01 2.5963e-01 9.7872e-01 -4.1166e-01 2.9320e-01 1.0023e+00 -4.6438e-01 2.7486e-01 9.5532e-01 -3.8499e-01 1.8956e-01 -3.3130e-02 -9.1230e-01
7.4000e+01 2.8545e-01 9.6234e-01 -3.9872e-01 2.9413e-01 9.7077e-01 -3.9450e-01 3.2515e-01 9.8555e-01 -4.3368e-01 3.0046e-01 9.4513e-01 -3.6947e-01 1.8598e-01 -3.1869e-02 -9.1279e-01
7.5000e+01 3.1475e-01 9.4445e-01 -3.8488e-01 3.2503e-01 9.4948e-01 -3.7535e-01 3.5461e-01 9.6311e-01 -4.0293e-01 3.2791e-01 9.2312e-01 -3.5614e-01 1.8240e-01 -3.0608e-02 -9.1327e-01
7.6000e+01 3.4258e-01 9.2330e-01 -3.6949e-01 3.5272e-01 9.2953e-01 -3.6158e-01 3.8111e-01 9.3583e-01 -3.7364e-01 3.5637e-01 9.0292e-01 -3.4295e-01 1.7882e-01 -2.9348e-02 -9.1376e-01
7.7000e+01 3.7011e-01 8.9795e-01 -3.5692e-01 3.8257e-01 8.9841e-01 -3.5013e-01 4.0410e-01 9.0439e-01 -3.4742e-01 3.7605e-01 8.7744e-01 -3.3444e-01 1.7525e-01 -2.8089e-02 -9.1425e-01
7.8000e+01 3.9718e-01 8.6723e-01 -3.4977e-01 4.1113e-01 8.6400e-01 -3.3851e-01 4.2291e-01 8.6914e-01 -3.2605e-01 3.9883e-01 8.4528e-01 -3.2037e-01 1.7168e-01 -2.6831e-02 -9.1473e-01
7.9000e+01 4.2199e-01 8.3076e-01 -3.4777e-01 4.3206e-01 8.3112e-01 -3.3212e-01 4.3677e-01 8.3034e-01 -3.1140e-01 4.1931e-01 8.1505e-01 -3.1500e-01 1.6811e-01 -2.5573e-02 -9.1522e-01
8.0000e+01 4.4365e-01 7.9043e-01 -3.4761e-01 4.5393e-01 7.8935e-01 -3.3113e-01 4.4745e-01 7.8832e-01 -3.0027e-01 4.4067e-01 7.7838e-01 -3.0995e-01 1.6455e-01 -2.4316e-02 -9.1571e-01
8.1000e+01 4.6314e-01 7.4858e-01 -3.4533e-01 4.7394e-01 7.4692e-01 -3.3000e-01 4.5568e-01 7.4291e-01 -2.9106e-01 4.5874e-01 7.3953e-01 -3.0358e-01 1.6099e-01 -2.3059e-02 -9.1619e-01
8.2000e+01 4.8172e-01 7.0527e-01 -3.3998e-01 4.9277e-01 7.0056e-01 -3.2380e-01 4.6103e-01 6.9410e-01 -2.8454e-01 4.6811e-01 6.9348e-01 -2.9895e-01 1.5743e-01 -2.1803e-02 -9.1668e-01
8.3000e+01 4.9935e-01 6.5802e-01 -3.3495e-01 5.0768e-01 6.5018e-01 -3.2352e-01 4.6398e-01 6.4293e-01 -2.8101e-01 4.9007e-01 6.4556e-01 -2.9020e-01 1.5387e-01 -2.0548e-02 -9.1716e-01
8.4000e+01 5.1498e-01 6.0505e-01 -3.3319e-01 5.1796e-01 5.9324e-01 -3.2109e-01 4.6572e-01 5.9072e-01 -2.7915e-01 4.9944e-01 5.9965e-01 -2.9557e-01 1.5032e-01 -1.9293e-02 -9.1765e-01
8.5000e+01 5.2778e-01 5.4783e-01 -3.3340e-01 5.3105e-01 5.4387e-01 -3.2583e-01 4.6677e-01 5.3791e-01 -2.7824e-01 5.0373e-01 5.4692e-01 -2.9619e-01 1.4677e-01 -1.8039e-02 -9.1814e-01
8.6000e+01 5.3746e-01 4.8897e-01 -3.3438e-01 5.3906e-01 4.8608e-01 -3.2382e-01 4.6749e-01 4.8480e-01 -2.7827e-01 5.0937e-01 4.8973e-01 -3.0401e-01 1.4323e-01 -1.6785e-02 -9.1862e-01
8.7000e+01 5.4408e-01 4.2998e-01 -3.3874e-01 5.4328e-01 4.3292e-01 -3.2713e-01 4.6829e-01 4.3263e-01 -2.7976e-01 5.1886e-01 4.3671e-01 -3.0571e-01 1.3969e-01 -1.5531e-02 -9.1911e-01
8.8000e+01 5.4770e-01 3.7172e-01 -3.4870e-01 5.4591e-01 3.7251e-01 -3.3302e-01 4.6850e-01 3.8266e-01 -2.8342e-01 5.1567e-01 3.8259e-01 -3.2403e-01 1.3615e-01 -1.4277e-02 -9.1960e-01
8.9000e+01 5.4870e-01 3.1581e-01 -3.6015e-01 5.4409e-01 3.2314e-01 -3.3972e-01 4.6819e-01 3.3584e-01 -2.8950e-01 5.2305e-01 3.2496e-01 -3.2972e-01 1.3261e-01 -1.3021e-02 -9.2009e-01
9.0000e+01 5.4751e-01 2.6405e-01 -3.6762e-01 5.4102e-01 2.6781e-01 -3.4691e-01 4.6771e-01 2.9167e-01 -2.9739e-01 5.1461e-01 2.7987e-01 -3.3871e-01 1.2908e-01 -1.1765e-02 -9.2058e-01
9.1000e+01 5.4450e-01 2.1706e-01 -3.7025e-01 5.3767e-01 2.2390e-01 -3.4839e-01 4.6727e-01 2.4973e-01 -3.0666e-01 5.1826e-01 2.3408e-01 -3.4223e-01 1.2555e-01 -1.0508e-02 -9.2107e-01
9.2000e+01 5.3960e-01 1.7468e-01 -3.7171e-01 5.3127e-01 1.7837e-01 -3.5561e-01 4.6685e-01 2.0999e-01 -3.1716e-01 5.1476e-01 1.9171e-01 -3.5255e-01 1.2202e-01 -9.2505e-03 -9.2157e-01
9.3000e+01 5.3291e-01 1.3754e-01 -3.7500e-01 5.2356e-01 1.4341e-01 -3.6557e-01 4.6644e-01 1.7239e-01 -3.2876e-01 5.1200e-01 1.5163e-01 -3.5318e-01 1.1850e-01 -7.9921e-03 -9.2206e-01
9.4000e+01 5.2510e-01 1.0776e-01 -3.7938e-01 5.1707e-01 1.1173e-01 -3.6267e-01 4.6606e-01 1.3663e-01 -3.4125e-01 5.0746e-01 1.2342e-01 -3.6520e-01 1.1498e-01 -6.7331e-03 -9.2256e-01
9.5000e+01 5.1706e-01 8.7135e-02 -3.8272e-01 5.1132e-01 9.4250e-02 -3.7607e-01 4.6574e-01 1.0250e-01 -3.5450e-01 5.0215e-01 1.0252e-01 -3.7043e-01 1.1146e-01 -5.4735e-03 -9.2306e-01
9.6000e+01 5.0956e-01 7.6461e-02 -3.8328e-01 5.0134e-01 7.7773e-02 -3.8151e-01 4.6548e-01 6.9840e-02 -3.6843e-01 4.9209e-01 8.5316e-02 -3.7978e-01 1.0795e-01 -4.2131e-03 -9.2356e-01
9.7000e+01 5.0334e-01 7.7426e-02 -3.7920e-01 4.9639e-01 7.8261e-02 -3.8226e-01 4.6526e-01 3.8448e-02 -3.8287e-01 4.8855e-01 7.7323e-02 -3.9070e-01 1.0444e-01 -2.9520e-03 -9.2406e-01
9.8000e+01 4.9820e-01 9.1403e-02 -3.7053e-01 4.9126e-01 7.4874e-02 -3.9222e-01 4.6509e-01 8.2190e-03 -3.9779e-01 4.8888e-01 7.8821e-02 -3.9812e-01 1.0093e-01 -1.6902e-03 -9.2456e-01
9.9000e+01 4.9255e-01 1.1435e-01 -3.6342e-01 4.9231e-01 8.8814e-02 -4.0192e-01 4.6495e-01 -2.1006e-02 -4.1312e-01 4.8903e-01 9.8004e-02 -4.0699e-01 9.7424e-02 -4.2772e-04 -9.2506e-01
1.0000e+02 4.8487e-01 1.3570e-01 -3.6772e-01 4.8701e-01 9.9590e-02 -4.1807e-01 4.6486e-01 -4.9337e-02 -4.2885e-01 4.9356e-01 1.0706e-01 -4.1035e-01 9.3922e-02 8.3524e-04 -9.2557e-01


==> hm_gait/reconstruction_idx50.txt <==
norm_t dat1 dat2 dat3 regPB1 regPB2 regPB3 regP1 regP2 regP3 noregPB1 noregPB2 noregPB3 noregP1 noregP2 noregP3
0.0000e+00 7.0483e-01 2.1999e-01 -3.4956e-01 7.4210e-01 2.4617e-01 -3.2650e-01 7.9914e-01 3.7945e-01 -3.6117e-01 7.3802e-01 1.9096e-01 -3.2173e-01 6.3954e-01 -8.0191e-02 -9.2741e-01
1.0000e+00 7.0881e-01 2.4160e-01 -3.6989e-01 7.4414e-01 2.6609e-01 -3.4259e-01 7.8450e-01 3.7899e-01 -3.5884e-01 7.3101e-01 2.1863e-01 -3.4634e-01 6.3581e-01 -7.8857e-02 -9.2794e-01
2.0000e+00 7.1458e-01 2.5649e-01 -3.9593e-01 7.4280e-01 2.7963e-01 -3.6665e-01 7.6974e-01 3.7837e-01 -3.5638e-01 7.3577e-01 2.3398e-01 -3.7292e-01 6.3208e-01 -7.7522e-02 -9.2848e-01
3.0000e+00 7.2079e-01 2.7311e-01 -4.1274e-01 7.4553e-01 2.9249e-01 -3.9333e-01 7.5487e-01 3.7760e-01 -3.5379e-01 7.4031e-01 2.5726e-01 -3.9621e-01 6.2836e-01 -7.6187e-02 -9.2901e-01
4.0000e+00 7.2599e-01 3.0060e-01 -4.2058e-01 7.4440e-01 3.1070e-01 -4.0925e-01 7.3987e-01 3.7665e-01 -3.5106e-01 7.4310e-01 2.8436e-01 -4.0885e-01 6.2463e-01 -7.4853e-02 -9.2954e-01
5.0000e+00 7.2951e-01 3.3834e-01 -4.2851e-01 7.4356e-01 3.3905e-01 -4.2214e-01 7.2474e-01 3.7553e-01 -3.4817e-01 7.4744e-01 3.2430e-01 -4.1681e-01 6.2091e-01 -7.3518e-02 -9.3008e-01
6.0000e+00 7.3008e-01 3.7657e-01 -4.3533e-01 7.4226e-01 3.7188e-01 -4.2121e-01 7.0948e-01 3.7421e-01 -3.4512e-01 7.3896e-01 3.5977e-01 -4.0760e-01 6.1719e-01 -7.2182e-02 -9.3061e-01
7.0000e+00 7.2539e-01 4.0448e-01 -4.3171e-01 7.3825e-01 3.9657e-01 -4.1626e-01 6.9408e-01 3.7268e-01 -3.4190e-01 7.3878e-01 3.9860e-01 -3.9569e-01 6.1348e-01 -7.0847e-02 -9.3115e-01
8.0000e+00 7.1531e-01 4.2038e-01 -4.1347e-01 7.3032e-01 4.0903e-01 -4.0595e-01 6.7852e-01 3.7093e-01 -3.3848e-01 7.3019e-01 4.1256e-01 -3.8033e-01 6.0976e-01 -6.9511e-02 -9.3168e-01
9.0000e+00 7.0294e-01 4.3065e-01 -3.8574e-01 7.1730e-01 4.2002e-01 -3.8895e-01 6.6281e-01 3.6894e-01 -3.3487e-01 7.2028e-01 4.3649e-01 -3.6175e-01 6.0605e-01 -6.8175e-02 -9.3222e-01
1.0000e+01 6.9118e-01 4.3965e-01 -3.5670e-01 7.0014e-01 4.3218e-01 -3.6721e-01 6.4693e-01 3.6669e-01 -3.3105e-01 7.0322e-01 4.4524e-01 -3.4837e-01 6.0234e-01 -6.6839e-02 -9.3276e-01
1.1000e+01 6.8033e-01 4.4600e-01 -3.3171e-01 6.8843e-01 4.4113e-01 -3.4215e-01 6.3087e-01 3.6417e-01 -3.2699e-01 6.8706e-01 4.5913e-01 -3.2400e-01 5.9864e-01 -6.5503e-02 -9.3330e-01
1.2000e+01 6.6944e-01 4.4811e-01 -3.1089e-01 6.7409e-01 4.5068e-01 -3.1814e-01 6.1463e-01 3.6135e-01 -3.2269e-01 6.6933e-01 4.6253e-01 -3.0452e-01 5.9493e-01 -6.4167e-02 -9.3384e-01
1.3000e+01 6.5852e-01 4.4877e-01 -2.9207e-01 6.6251e-01 4.5873e-01 -2.9522e-01 5.9819e-01 3.5820e-01 -3.1813e-01 6.5524e-01 4.6811e-01 -2.8467e-01 5.9123e-01 -6.2830e-02 -9.3438e-01
1.4000e+01 6.4775e-01 4.5190e-01 -2.7370e-01 6.5070e-01 4.6467e-01 -2.7856e-01 5.8155e-01 3.5469e-01 -3.1326e-01 6.4517e-01 4.6928e-01 -2.7090e-01 5.8753e-01 -6.1493e-02 -9.3492e-01
1.5000e+01 6.3619e-01 4.5580e-01 -2.5693e-01 6.3838e-01 4.6439e-01 -2.6276e-01 5.6470e-01 3.5080e-01 -3.0808e-01 6.2588e-01 4.6369e-01 -2.5761e-01 5.8384e-01 -6.0156e-02 -9.3546e-01
1.6000e+01 6.2210e-01 4.5537e-01 -2.4405e-01 6.1655e-01 4.5754e-01 -2.4922e-01 5.4762e-01 3.4649e-01 -3.0256e-01 6.0643e-01 4.6250e-01 -2.4316e-01 5.8015e-01 -5.8819e-02 -9.3601e-01
1.7000e+01 6.0371e-01 4.4798e-01 -2.3566e-01 5.9912e-01 4.5005e-01 -2.4204e-01 5.3031e-01 3.4174e-01 -2.9668e-01 5.8649e-01 4.5230e-01 -2.3783e-01 5.7646e-01 -5.7482e-02 -9.3655e-01
1.8000e+01 5.8098e-01 4.3642e-01 -2.2928e-01 5.7659e-01 4.3976e-01 -2.3520e-01 5.1274e-01 3.3650e-01 -2.9041e-01 5.5781e-01 4.3675e-01 -2.2397e-01 5.7277e-01 -5.6145e-02 -9.3709e-01
1.9000e+01 5.5486e-01 4.2347e-01 -2.2258e-01 5.5657e-01 4.3151e-01 -2.2442e-01 4.9491e-01 3.3076e-01 -2.8372e-01 5.4012e-01 4.2277e-01 -2.1384e-01 5.6909e-01 -5.4807e-02 -9.3764e-01
2.0000e+01 5.2635e-01 4.0943e-01 -2.1448e-01 5.3020e-01 4.1637e-01 -2.1800e-01 4.7680e-01 3.2445e-01 -2.7658e-01 5.1275e-01 4.1340e-01 -2.1452e-01 5.6541e-01 -5.3470e-02 -9.3818e-01
2.1000e+01 4.9689e-01 3.9397e-01 -2.0463e-01 5.0438e-01 4.0133e-01 -2.0777e-01 4.5838e-01 3.1753e-01 -2.6895e-01 4.9030e-01 3.9488e-01 -2.0134e-01 5.6173e-01 -5.2132e-02 -9.3873e-01
2.2000e+01 4.6853e-01 3.7794e-01 -1.9303e-01 4.7877e-01 3.8517e-01 -1.9779e-01 4.3964e-01 3.0997e-01 -2.6080e-01 4.5649e-01 3.8123e-01 -1.9683e-01 5.5805e-01 -5.0795e-02 -9.3928e-01
2.3000e+01 4.4270e-01 3.6244e-01 -1.8128e-01 4.5045e-01 3.6901e-01 -1.9445e-01 4.2064e-01 3.0190e-01 -2.5222e-01 4.3156e-01 3.5815e-01 -1.8484e-01 5.5438e-01 -4.9458e-02 -9.3982e-01
2.4000e+01 4.1844e-01 3.4711e-01 -1.7290e-01 4.2092e-01 3.4868e-01 -1.8494e-01 4.0141e-01 2.9338e-01 -2.4328e-01 4.0435e-01 3.4584e-01 -1.7700e-01 5.5071e-01 -4.8120e-02 -9.4037e-01
2.5000e+01 3.9362e-01 3.3080e-01 -1.6953e-01 3.9452e-01 3.3028e-01 -1.7718e-01 3.8197e-01 2.8444e-01 -2.3400e-01 3.7598e-01 3.2863e-01 -1.7446e-01 5.4704e-01 -4.6783e-02 -9.4092e-01
2.6000e+01 3.6759e-01 3.1336e-01 -1.6849e-01 3.6692e-01 3.1351e-01 -1.7050e-01 3.6240e-01 2.7530e-01 -2.2455e-01 3.4940e-01 3.1196e-01 -1.6858e-01 5.4338e-01 -4.5445e-02 -9.4147e-01
2.7000e+01 3.4160e-01 2.9540e-01 -1.6548e-01 3.4130e-01 2.9198e-01 -1.6609e-01 3.4270e-01 2.6594e-01 -2.1494e-01 3.1579e-01 2.8713e-01 -1.6530e-01 5.3972e-01 -4.4108e-02 -9.4202e-01
2.8000e+01 3.1661e-01 2.7696e-01 -1.6041e-01 3.1483e-01 2.7708e-01 -1.5884e-01 3.2287e-01 2.5641e-01 -2.0522e-01 2.9581e-01 2.7722e-01 -1.5901e-01 5.3606e-01 -4.2770e-02 -9.4257e-01
2.9000e+01 2.9199e-01 2.5738e-01 -1.5622e-01 2.8536e-01 2.5823e-01 -1.5622e-01 3.0296e-01 2.4679e-01 -1.9545e-01 2.7627e-01 2.5535e-01 -1.5793e-01 5.3240e-01 -4.1433e-02 -9.4312e-01
3.0000e+01 2.6690e-01 2.3674e-01 -1.5404e-01 2.6111e-01 2.3651e-01 -1.4677e-01 2.8305e-01 2.3727e-01 -1.8580e-01 2.4175e-01 2.3590e-01 -1.5379e-01 5.2875e-01 -4.0095e-02 -9.4367e-01
3.1000e+01 2.4221e-01 2.1672e-01 -1.5119e-01 2.3448e-01 2.1603e-01 -1.4380e-01 2.6323e-01 2.2814e-01 -1.7651e-01 2.2962e-01 2.2207e-01 -1.4910e-01 5.2510e-01 -3.8758e-02 -9.4422e-01
3.2000e+01 2.1956e-01 1.9920e-01 -1.4538e-01 2.0800e-01 1.9977e-01 -1.3859e-01 2.4352e-01 2.1940e-01 -1.6757e-01 1.9267e-01 2.0400e-01 -1.4627e-01 5.2145e-01 -3.7420e-02 -9.4477e-01
3.3000e+01 1.9858e-01 1.8456e-01 -1.3706e-01 1.8757e-01 1.7731e-01 -1.3247e-01 2.2393e-01 2.1105e-01 -1.5900e-01 1.7549e-01 1.9616e-01 -1.4048e-01 5.1781e-01 -3.6083e-02 -9.4532e-01
3.4000e+01 1.7613e-01 1.7077e-01 -1.2848e-01 1.6039e-01 1.6082e-01 -1.2876e-01 2.0445e-01 2.0312e-01 -1.5081e-01 1.5455e-01 1.7508e-01 -1.3597e-01 5.1416e-01 -3.4745e-02 -9.4588e-01
3.5000e+01 1.5047e-01 1.5574e-01 -1.2129e-01 1.4034e-01 1.4299e-01 -1.2203e-01 1.8519e-01 1.9584e-01 -1.4317e-01 1.3255e-01 1.5939e-01 -1.3410e-01 5.1052e-01 -3.3408e-02 -9.4643e-01
3.6000e+01 1.2416e-01 1.3958e-01 -1.1587e-01 1.1639e-01 1.3333e-01 -1.1741e-01 1.6624e-01 1.8950e-01 -1.3633e-01 1.0743e-01 1.5488e-01 -1.2166e-01 5.0689e-01 -3.2070e-02 -9.4698e-01
3.7000e+01 1.0130e-01 1.2482e-01 -1.1112e-01 1.0339e-01 1.2048e-01 -1.1187e-01 1.4770e-01 1.8433e-01 -1.3045e-01 8.9986e-02 1.3980e-01 -1.1892e-01 5.0325e-01 -3.0732e-02 -9.4754e-01
3.8000e+01 8.2270e-02 1.1365e-01 -1.0564e-01 8.0041e-02 1.1788e-01 -1.0819e-01 1.2958e-01 1.8031e-01 -1.2553e-01 6.6409e-02 1.3794e-01 -1.1625e-01 4.9962e-01 -2.9395e-02 -9.4809e-01
3.9000e+01 6.4241e-02 1.0600e-01 -9.8784e-02 6.1052e-02 1.1346e-01 -1.0065e-01 1.1188e-01 1.7746e-01 -1.2156e-01 5.2897e-02 1.3032e-01 -1.1082e-01 4.9599e-01 -2.8057e-02 -9.4865e-01
4.0000e+01 4.5103e-02 1.0023e-01 -9.0892e-02 4.4250e-02 1.1228e-01 -9.0900e-02 9.4657e-02 1.7580e-01 -1.1857e-01 3.0194e-02 1.2706e-01 -8.6914e-02 4.9237e-01 -2.6720e-02 -9.4920e-01
4.1000e+01 2.6097e-02 9.5696e-02 -8.2885e-02 3.2595e-02 1.1146e-01 -8.7582e-02 7.7932e-02 1.7540e-01 -1.1663e-01 1.7192e-02 1.3160e-01 -8.8548e-02 4.8875e-01 -2.5383e-02 -9.4976e-01
4.2000e+01 9.4562e-03 9.4323e-02 -7.5377e-02 1.6036e-02 1.1466e-01 -7.8960e-02 6.1775e-02 1.7637e-01 -1.1579e-01 6.2497e-03 1.2955e-01 -8.1275e-02 4.8513e-01 -2.4046e-02 -9.5032e-01
4.3000e+01 -4.2765e-03 9.9244e-02 -6.8405e-02 4.0338e-03 1.2519e-01 -7.3362e-02 4.6266e-02 1.7885e-01 -1.1616e-01 -1.2744e-02 1.3600e-01 -7.6333e-02 4.8151e-01 -2.2710e-02 -9.5087e-01
4.4000e+01 -1.6565e-02 1.1088e-01 -6.1695e-02 -1.0110e-02 1.3323e-01 -6.9778e-02 3.1510e-02 1.8301e-01 -1.1787e-01 -1.9271e-02 1.4436e-01 -6.7549e-02 4.7790e-01 -2.1374e-02 -9.5143e-01
4.5000e+01 -2.8088e-02 1.2753e-01 -5.5418e-02 -1.7342e-02 1.4749e-01 -6.4549e-02 1.7640e-02 1.8908e-01 -1.2108e-01 -2.9920e-02 1.5287e-01 -6.5791e-02 4.7430e-01 -2.0038e-02 -9.5199e-01
4.6000e+01 -3.8028e-02 1.4697e-01 -5.0649e-02 -2.5476e-02 1.6078e-01 -6.6698e-02 4.8296e-03 1.9736e-01 -1.2600e-01 -3.6329e-02 1.7103e-01 -6.8329e-02 4.7069e-01 -1.8704e-02 -9.5255e-01
4.7000e+01 -4.5468e-02 1.6773e-01 -4.8950e-02 -3.2525e-02 1.8547e-01 -6.5896e-02 -6.7023e-03 2.0824e-01 -1.3291e-01 -5.3262e-02 1.8075e-01 -6.2060e-02 4.6709e-01 -1.7370e-02 -9.5311e-01
4.8000e+01 -5.0726e-02 1.8975e-01 -5.1668e-02 -4.0231e-02 2.0169e-01 -7.3867e-02 -1.7057e-02 2.2148e-01 -1.4157e-01 -5.5564e-02 1.9602e-01 -6.5422e-02 4.6350e-01 -1.6038e-02 -9.5366e-01
4.9000e+01 -5.5417e-02 2.1374e-01 -5.9534e-02 -4.7639e-02 2.2550e-01 -7.7472e-02 -2.6126e-02 2.3735e-01 -1.5209e-01 -6.2147e-02 2.2057e-01 -6.7636e-02 4.5991e-01 -1.4706e-02 -9.5422e-01
5.0000e+01 -6.1068e-02 2.4034e-01 -7.2032e-02 -5.6762e-02 2.4813e-01 -8.8879e-02 -3.3609e-02 2.5637e-01 -1.6483e-01 -7.1505e-02 2.3421e-01 -7.4542e-02 4.5632e-01 -1.3376e-02 -9.5478e-01
5.1000e+01 -6.7529e-02 2.6948e-01 -8.8440e-02 -5.6243e-02 2.7249e-01 -1.0483e-01 -3.9097e-02 2.7915e-01 -1.8023e-01 -8.1612e-02 2.5549e-01 -8.8024e-02 4.5273e-01 -1.2046e-02 -9.5533e-01
5.2000e+01 -7.2884e-02 3.0029e-01 -1.0965e-01 -6.4773e-02 2.9647e-01 -1.2351e-01 -4.2266e-02 3.0638e-01 -1.9870e-01 -8.8763e-02 2.8187e-01 -1.1472e-01 4.4915e-01 -1.0718e-02 -9.5589e-01
5.3000e+01 -7.4469e-02 3.3196e-01 -1.3819e-01 -6.8560e-02 3.2662e-01 -1.5035e-01 -4.2645e-02 3.3891e-01 -2.2075e-01 -9.1854e-02 3.0546e-01 -1.3476e-01 4.4557e-01 -9.3906e-03 -9.5644e-01
5.4000e+01 -7.1485e-02 3.6509e-01 -1.7487e-01 -7.0306e-02 3.5770e-01 -1.8816e-01 -4.0048e-02 3.7670e-01 -2.4625e-01 -8.3369e-02 3.4168e-01 -1.6738e-01 4.4200e-01 -8.0642e-03 -9.5700e-01
5.5000e+01 -6.5556e-02 4.0125e-01 -2.1815e-01 -6.9208e-02 3.9401e-01 -2.2699e-01 -3.4782e-02 4.1875e-01 -2.7436e-01 -8.3859e-02 3.7293e-01 -2.1011e-01 4.3843e-01 -6.7390e-03 -9.5755e-01
5.6000e+01 -5.9271e-02 4.4138e-01 -2.6782e-01 -6.7202e-02 4.3115e-01 -2.8083e-01 -2.6607e-02 4.6510e-01 -3.0494e-01 -9.0309e-02 4.1386e-01 -2.6735e-01 4.3486e-01 -5.4148e-03 -9.5811e-01
5.7000e+01 -5.3678e-02 4.8454e-01 -3.2783e-01 -6.1806e-02 4.8071e-01 -3.4613e-01 -1.4981e-02 5.1654e-01 -3.3838e-01 -6.7792e-02 4.6259e-01 -3.2845e-01 4.3130e-01 -4.0917e-03 -9.5866e-01
5.8000e+01 -4.7239e-02 5.2996e-01 -4.0328e-01 -5.0586e-02 5.2931e-01 -4.1858e-01 -1.1797e-03 5.7064e-01 -3.7280e-01 -6.2424e-02 5.1585e-01 -3.9747e-01 4.2774e-01 -2.7695e-03 -9.5921e-01
5.9000e+01 -3.6147e-02 5.7881e-01 -4.9213e-01 -3.6046e-02 5.8481e-01 -4.9945e-01 1.4136e-02 6.2664e-01 -4.0728e-01 -4.4712e-02 5.7320e-01 -4.6619e-01 4.2418e-01 -1.4484e-03 -9.5977e-01
6.0000e+01 -1.7841e-02 6.3327e-01 -5.7896e-01 -1.7939e-02 6.3873e-01 -5.6847e-01 3.0931e-02 6.8433e-01 -4.4135e-01 -2.8067e-02 6.2809e-01 -5.4549e-01 4.2063e-01 -1.2833e-04 -9.6032e-01
6.1000e+01 7.5959e-03 6.9485e-01 -6.4948e-01 7.0766e-03 7.0369e-01 -6.2124e-01 4.9224e-02 7.4316e-01 -4.7433e-01 2.1310e-03 6.9992e-01 -6.1124e-01 4.1708e-01 1.1906e-03 -9.6087e-01
6.2000e+01 3.8837e-02 7.6373e-01 -7.0455e-01 4.3167e-02 7.7475e-01 -6.6984e-01 6.8836e-02 8.0203e-01 -5.0522e-01 3.8516e-02 7.7071e-01 -6.5965e-01 4.1353e-01 2.5086e-03 -9.6142e-01
6.3000e+01 7.4380e-02 8.3720e-01 -7.5679e-01 7.5407e-02 8.4469e-01 -7.1540e-01 9.0457e-02 8.6031e-01 -5.3310e-01 7.5012e-02 8.3804e-01 -7.0071e-01 4.0999e-01 3.8254e-03 -9.6198e-01
6.4000e+01 1.1238e-01 9.0989e-01 -8.0371e-01 1.1272e-01 9.1363e-01 -7.4786e-01 1.1499e-01 9.1578e-01 -5.5580e-01 1.1507e-01 9.1199e-01 -7.2933e-01 4.0645e-01 5.1412e-03 -9.6253e-01
6.5000e+01 1.5000e-01 9.7528e-01 -8.2286e-01 1.4649e-01 9.7211e-01 -7.6500e-01 1.4247e-01 9.6665e-01 -5.7180e-01 1.5158e-01 9.7407e-01 -7.5532e-01 4.0291e-01 6.4561e-03 -9.6308e-01
6.6000e+01 1.8578e-01 1.0298e+00 -7.9650e-01 1.8360e-01 1.0311e+00 -7.5774e-01 1.7264e-01 1.0121e+00 -5.8165e-01 1.9243e-01 1.0359e+00 -7.4173e-01 3.9938e-01 7.7698e-03 -9.6363e-01
6.7000e+01 2.2147e-01 1.0751e+00 -7.3281e-01 2.2128e-01 1.0803e+00 -7.2369e-01 2.0426e-01 1.0511e+00 -5.8566e-01 2.3704e-01 1.0849e+00 -7.2478e-01 3.9585e-01 9.0825e-03 -9.6418e-01
6.8000e+01 2.5917e-01 1.1146e+00 -6.5775e-01 2.5508e-01 1.1220e+00 -6.7931e-01 2.3704e-01 1.0840e+00 -5.8421e-01 2.7246e-01 1.1267e+00 -6.9161e-01 3.9232e-01 1.0394e-02 -9.6473e-01
6.9000e+01 2.9672e-01 1.1490e+00 -5.9683e-01 2.9256e-01 1.1517e+00 -6.3801e-01 2.7134e-01 1.1107e+00 -5.7752e-01 3.0173e-01 1.1577e+00 -6.5647e-01 3.8880e-01 1.1705e-02 -9.6528e-01
7.0000e+01 3.3038e-01 1.1772e+00 -5.5691e-01 3.2388e-01 1.1761e+00 -6.0626e-01 3.0706e-01 1.1315e+00 -5.6599e-01 3.4214e-01 1.1847e+00 -6.2715e-01 3.8528e-01 1.3014e-02 -9.6582e-01
7.1000e+01 3.6246e-01 1.1981e+00 -5.3448e-01 3.5728e-01 1.1949e+00 -5.8128e-01 3.4359e-01 1.1472e+00 -5.5055e-01 3.7726e-01 1.2051e+00 -5.9162e-01 3.8177e-01 1.4322e-02 -9.6637e-01
7.2000e+01 3.9551e-01 1.2122e+00 -5.2388e-01 3.9037e-01 1.2047e+00 -5.5981e-01 3.8055e-01 1.1571e+00 -5.3117e-01 4.0643e-01 1.2150e+00 -5.5624e-01 3.7825e-01 1.5628e-02 -9.6692e-01
7.3000e+01 4.2888e-01 1.2211e+00 -5.1603e-01 4.2407e-01 1.2143e+00 -5.3644e-01 4.1763e-01 1.1616e+00 -5.0854e-01 4.3558e-01 1.2205e+00 -5.2129e-01 3.7474e-01 1.6934e-02 -9.6746e-01
7.4000e+01 4.6021e-01 1.2246e+00 -5.0192e-01 4.5252e-01 1.2121e+00 -4.9818e-01 4.5358e-01 1.1599e+00 -4.8352e-01 4.6372e-01 1.2181e+00 -4.8523e-01 3.7124e-01 1.8238e-02 -9.6801e-01
7.5000e+01 4.8903e-01 1.2207e+00 -4.7783e-01 4.8220e-01 1.2095e+00 -4.6557e-01 4.8793e-01 1.1528e+00 -4.5729e-01 4.9232e-01 1.2092e+00 -4.5664e-01 3.6774e-01 1.9540e-02 -9.6855e-01
7.6000e+01 5.1574e-01 1.2084e+00 -4.4862e-01 5.1248e-01 1.1974e+00 -4.3101e-01 5.1995e-01 1.1390e+00 -4.2992e-01 5.2382e-01 1.1897e+00 -4.2337e-01 3.6424e-01 2.0841e-02 -9.6910e-01
7.7000e+01 5.4074e-01 1.1883e+00 -4.2025e-01 5.4456e-01 1.1762e+00 -4.0328e-01 5.4923e-01 1.1192e+00 -4.0252e-01 5.4572e-01 1.1736e+00 -3.9791e-01 3.6074e-01 2.2141e-02 -9.6964e-01
7.8000e+01 5.6433e-01 1.1617e+00 -3.9499e-01 5.6825e-01 1.1521e+00 -3.7355e-01 5.7531e-01 1.0940e+00 -3.7654e-01 5.7200e-01 1.1405e+00 -3.6573e-01 3.5725e-01 2.3439e-02 -9.7018e-01
7.9000e+01 5.8670e-01 1.1301e+00 -3.7088e-01 5.9595e-01 1.1193e+00 -3.4752e-01 5.9756e-01 1.0643e+00 -3.5380e-01 5.9563e-01 1.1110e+00 -3.5172e-01 3.5376e-01 2.4736e-02 -9.7072e-01
8.0000e+01 6.0737e-01 1.0935e+00 -3.4586e-01 6.1712e-01 1.0843e+00 -3.2597e-01 6.1520e-01 1.0307e+00 -3.3621e-01 6.1589e-01 1.0788e+00 -3.3122e-01 3.5027e-01 2.6031e-02 -9.7126e-01
8.1000e+01 6.2565e-01 1.0511e+00 -3.2120e-01 6.3446e-01 1.0379e+00 -3.0859e-01 6.2844e-01 9.9345e-01 -3.2383e-01 6.4053e-01 1.0281e+00 -3.1691e-01 3.4679e-01 2.7325e-02 -9.7180e-01
8.2000e+01 6.4172e-01 1.0025e+00 -3.0057e-01 6.5187e-01 9.8970e-01 -2.9451e-01 6.3837e-01 9.5271e-01 -3.1473e-01 6.5358e-01 9.8193e-01 -3.0198e-01 3.4332e-01 2.8617e-02 -9.7234e-01
8.3000e+01 6.5629e-01 9.4787e-01 -2.8613e-01 6.6181e-01 9.3652e-01 -2.8581e-01 6.4564e-01 9.0829e-01 -3.0753e-01 6.6946e-01 9.2962e-01 -2.8828e-01 3.3984e-01 2.9907e-02 -9.7288e-01
8.4000e+01 6.6922e-01 8.8753e-01 -2.7822e-01 6.7728e-01 8.7757e-01 -2.8920e-01 6.4996e-01 8.5996e-01 -3.0269e-01 6.8325e-01 8.6367e-01 -2.9198e-01 3.3637e-01 3.1197e-02 -9.7341e-01
8.5000e+01 6.7949e-01 8.2158e-01 -2.7763e-01 6.8137e-01 8.1542e-01 -2.8721e-01 6.5237e-01 8.0854e-01 -2.9912e-01 6.9054e-01 8.0769e-01 -2.8201e-01 3.3291e-01 3.2484e-02 -9.7395e-01
8.6000e+01 6.8666e-01 7.5054e-01 -2.8443e-01 6.8833e-01 7.4519e-01 -2.9855e-01 6.5402e-01 7.5497e-01 -2.9597e-01 6.9683e-01 7.3146e-01 -2.9395e-01 3.2944e-01 3.3770e-02 -9.7448e-01
8.7000e+01 6.9127e-01 6.7500e-01 -2.9655e-01 6.9151e-01 6.7362e-01 -3.0864e-01 6.5539e-01 7.0107e-01 -2.9396e-01 7.0687e-01 6.6740e-01 -2.9589e-01 3.2598e-01 3.5055e-02 -9.7502e-01
8.8000e+01 6.9416e-01 5.9654e-01 -3.0954e-01 6.9217e-01 6.0097e-01 -3.2219e-01 6.5688e-01 6.4693e-01 -2.9262e-01 7.0080e-01 5.9107e-01 -2.9743e-01 3.2253e-01 3.6338e-02 -9.7555e-01
8.9000e+01 6.9538e-01 5.1787e-01 -3.2034e-01 6.9116e-01 5.2583e-01 -3.3368e-01 6.5873e-01 5.9274e-01 -2.9187e-01 7.1072e-01 5.1483e-01 -3.0614e-01 3.1907e-01 3.7620e-02 -9.7608e-01
9.0000e+01 6.9402e-01 4.4142e-01 -3.2868e-01 6.9237e-01 4.5674e-01 -3.3421e-01 6.6075e-01 5.3854e-01 -2.9137e-01 7.0000e-01 4.4104e-01 -3.1578e-01 3.1562e-01 3.8900e-02 -9.7662e-01
9.1000e+01 6.8987e-01 3.6994e-01 -3.3426e-01 6.8846e-01 3.8403e-01 -3.3165e-01 6.6315e-01 4.8462e-01 -2.9105e-01 7.0122e-01 3.7373e-01 -3.1606e-01 3.1218e-01 4.0179e-02 -9.7715e-01
9.2000e+01 6.8497e-01 3.0598e-01 -3.3612e-01 6.8750e-01 3.1747e-01 -3.3917e-01 6.6549e-01 4.3235e-01 -2.9190e-01 6.9628e-01 2.9945e-01 -3.2118e-01 3.0874e-01 4.1457e-02 -9.7768e-01
9.3000e+01 6.8167e-01 2.5113e-01 -3.3488e-01 6.8492e-01 2.6028e-01 -3.3741e-01 6.6763e-01 3.8283e-01 -2.9460e-01 6.9875e-01 2.4137e-01 -3.2107e-01 3.0530e-01 4.2733e-02 -9.7821e-01
9.4000e+01 6.8095e-01 2.0653e-01 -3.3354e-01 6.8387e-01 2.1200e-01 -3.4097e-01 6.6965e-01 3.3588e-01 -2.9901e-01 6.9489e-01 1.9339e-01 -3.2566e-01 3.0186e-01 4.4007e-02 -9.7873e-01
9.5000e+01 6.8217e-01 1.7290e-01 -3.3523e-01 6.8478e-01 1.7678e-01 -3.4090e-01 6.7159e-01 2.9121e-01 -3.0492e-01 6.8798e-01 1.5342e-01 -3.3379e-01 2.9843e-01 4.5280e-02 -9.7926e-01
9.6000e+01 6.8410e-01 1.4983e-01 -3.4019e-01 6.8431e-01 1.4521e-01 -3.4687e-01 6.7351e-01 2.4852e-01 -3.1211e-01 6.8948e-01 1.2618e-01 -3.4291e-01 2.9500e-01 4.6552e-02 -9.7979e-01
9.7000e+01 6.8589e-01 1.3660e-01 -3.4554e-01 6.8737e-01 1.3342e-01 -3.4966e-01 6.7544e-01 2.0762e-01 -3.2046e-01 6.8860e-01 1.1118e-01 -3.4602e-01 2.9158e-01 4.7822e-02 -9.8032e-01
9.8000e+01 6.8776e-01 1.3472e-01 -3.4510e-01 6.9051e-01 1.3351e-01 -3.5188e-01 6.7745e-01 1.6859e-01 -3.3006e-01 6.9686e-01 1.1352e-01 -3.4325e-01 2.8816e-01 4.9091e-02 -9.8084e-01
9.9000e+01 6.9045e-01 1.4674e-01 -3.3479e-01 6.9832e-01 1.5144e-01 -3.4432e-01 6.7955e-01 1.3145e-01 -3.4079e-01 7.0094e-01 1.2315e-01 -3.3835e-01 2.8474e-01 5.0358e-02 -9.8137e-01
1.0000e+02 6.9367e-01 1.7147e-01 -3.2087e-01 7.0621e-01 1.8120e-01 -3.2948e-01 6.8166e-01 9.6006e-02 -3.5236e-01 7.0034e-01 1.5156e-01 -3.3446e-01 2.8133e-01 5.1624e-02 -9.8189e-01


==> pendulum/counterfactual_idx7_c0.2_omg0.43.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3203e-01 8.3320e-01
5.0000e-02 8.5353e-01 9.1503e-01 9.0198e-01
1.0000e-01 8.5809e-01 9.9530e-01 9.5922e-01
1.5000e-01 8.5331e-01 9.9450e-01 9.1425e-01
2.0000e-01 8.4645e-01 9.9473e-01 8.3628e-01
2.5000e-01 8.4799e-01 9.7754e-01 8.3935e-01
3.0000e-01 8.5214e-01 8.3343e-01 8.4124e-01
3.5000e-01 8.4763e-01 7.5725e-01 7.7350e-01
4.0000e-01 8.3871e-01 9.1588e-01 7.1790e-01
4.5000e-01 8.3727e-01 1.0254e+00 7.5513e-01
5.0000e-01 8.4064e-01 9.7951e-01 7.3070e-01
5.5000e-01 8.3658e-01 8.5961e-01 5.7672e-01
6.0000e-01 8.2615e-01 7.7685e-01 4.8959e-01
6.5000e-01 8.2169e-01 7.4093e-01 5.5777e-01
7.0000e-01 8.2385e-01 8.0557e-01 5.7127e-01
7.5000e-01 8.2037e-01 8.9861e-01 4.1335e-01
8.0000e-01 8.0896e-01 9.1984e-01 2.9027e-01
8.5000e-01 8.0156e-01 7.9392e-01 3.0194e-01
9.0000e-01 8.0211e-01 6.9230e-01 2.7832e-01
9.5000e-01 7.9918e-01 6.6120e-01 1.7354e-01
1.0000e+00 7.8731e-01 6.2529e-01 1.0917e-01
1.0500e+00 7.7720e-01 6.9801e-01 9.9321e-02
1.1000e+00 7.7577e-01 7.9215e-01 2.7481e-02
1.1500e+00 7.7323e-01 7.7114e-01 -1.0359e-01
1.2000e+00 7.6139e-01 6.1224e-01 -1.5495e-01
1.2500e+00 7.4890e-01 4.6163e-01 -1.3754e-01
1.3000e+00 7.4522e-01 4.7404e-01 -1.6822e-01
1.3500e+00 7.4281e-01 5.7964e-01 -2.9731e-01
1.4000e+00 7.3142e-01 6.5531e-01 -3.9176e-01
1.4500e+00 7.1700e-01 6.4514e-01 -3.9085e-01
1.5000e+00 7.1075e-01 5.1814e-01 -3.8870e-01
1.5500e+00 7.0822e-01 3.5464e-01 -4.5845e-01
1.6000e+00 6.9757e-01 2.9802e-01 -5.3181e-01
1.6500e+00 6.8173e-01 4.0363e-01 -5.4917e-01
1.7000e+00 6.7289e-01 5.5724e-01 -5.7783e-01
1.7500e+00 6.6980e-01 5.4076e-01 -6.7296e-01
1.8000e+00 6.6010e-01 3.6673e-01 -6.6201e-01
1.8500e+00 6.4339e-01 2.2947e-01 -6.0401e-01
1.9000e+00 6.3199e-01 2.2855e-01 -6.5861e-01
1.9500e+00 6.2795e-01 2.7408e-01 -7.8308e-01
2.0000e+00 6.1929e-01 3.4654e-01 -7.7691e-01
2.0500e+00 6.0225e-01 3.1836e-01 -7.0699e-01
2.1000e+00 5.8847e-01 2.5260e-01 -7.1202e-01
2.1500e+00 5.8310e-01 1.9368e-01 -7.6185e-01
2.2000e+00 5.7539e-01 1.1493e-01 -7.4102e-01
2.2500e+00 5.5862e-01 9.9494e-03 -7.4101e-01
2.3000e+00 5.4270e-01 -9.1501e-03 -7.6536e-01
2.3500e+00 5.3570e-01 1.7856e-01 -7.3377e-01
2.4000e+00 5.2877e-01 2.3444e-01 -6.4654e-01
2.4500e+00 5.1270e-01 2.5766e-02 -6.1269e-01


==> pendulum/counterfactual_idx7_c0.4_omg0.86.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3207e-01 8.3377e-01
5.0000e-02 8.6654e-01 8.8975e-01 9.2108e-01
1.0000e-01 8.8475e-01 9.5352e-01 1.0028e+00
1.5000e-01 8.6562e-01 9.7148e-01 8.9650e-01
2.0000e-01 8.3808e-01 9.5113e-01 7.8538e-01
2.5000e-01 8.4424e-01 9.0709e-01 8.4888e-01
3.0000e-01 8.6073e-01 8.1582e-01 9.1280e-01
3.5000e-01 8.4261e-01 7.7598e-01 7.6403e-01
4.0000e-01 8.0693e-01 8.6164e-01 6.1449e-01
4.5000e-01 8.0112e-01 9.1960e-01 6.8555e-01
5.0000e-01 8.1467e-01 8.8275e-01 7.4356e-01
5.5000e-01 7.9853e-01 8.0388e-01 5.6385e-01
6.0000e-01 7.5687e-01 7.3050e-01 3.9455e-01
6.5000e-01 7.3928e-01 6.6581e-01 4.6503e-01
7.0000e-01 7.4824e-01 6.8641e-01 5.1390e-01
7.5000e-01 7.3472e-01 7.6555e-01 3.1588e-01
8.0000e-01 6.8958e-01 7.9043e-01 1.4779e-01
8.5000e-01 6.6068e-01 6.5730e-01 2.1110e-01
9.0000e-01 6.6372e-01 5.3972e-01 2.2869e-01
9.5000e-01 6.5302e-01 5.1096e-01 2.6251e-02
1.0000e+00 6.0679e-01 5.0544e-01 -1.1312e-01
1.0500e+00 5.6784e-01 5.2095e-01 -3.5096e-02
1.1000e+00 5.6385e-01 5.3658e-01 -2.3981e-02
1.1500e+00 5.5574e-01 5.2205e-01 -2.2193e-01
1.2000e+00 5.1074e-01 4.1053e-01 -3.6381e-01
1.2500e+00 4.6348e-01 2.7361e-01 -3.0857e-01
1.3000e+00 4.5174e-01 2.3635e-01 -2.7466e-01
1.3500e+00 4.4571e-01 2.8774e-01 -4.1529e-01
1.4000e+00 4.0400e-01 3.4938e-01 -5.4361e-01
1.4500e+00 3.5080e-01 3.2381e-01 -4.9439e-01
1.5000e+00 3.3077e-01 1.9571e-01 -4.5846e-01
1.5500e+00 3.2608e-01 4.5966e-02 -5.7384e-01
1.6000e+00 2.8962e-01 -4.0613e-03 -6.8134e-01
1.6500e+00 2.3281e-01 5.2682e-02 -6.2359e-01
1.7000e+00 2.0486e-01 1.1160e-01 -5.4805e-01
1.7500e+00 2.0051e-01 8.3520e-02 -6.5571e-01
1.8000e+00 1.7046e-01 -2.1682e-02 -7.6384e-01
1.8500e+00 1.1315e-01 -1.2823e-01 -6.7483e-01
1.9000e+00 7.7799e-02 -2.0384e-01 -5.7325e-01
1.9500e+00 7.2783e-02 -2.1841e-01 -6.6950e-01
2.0000e+00 5.0019e-02 -1.4757e-01 -7.4007e-01
2.0500e+00 -5.1270e-03 -1.3474e-01 -6.2985e-01
2.1000e+00 -4.6553e-02 -2.0404e-01 -5.5395e-01
2.1500e+00 -5.3237e-02 -3.0941e-01 -6.2840e-01
2.2000e+00 -6.8366e-02 -4.0295e-01 -6.3783e-01
2.2500e+00 -1.1872e-01 -4.4153e-01 -5.1168e-01
2.3000e+00 -1.6463e-01 -4.4531e-01 -4.6847e-01
2.3500e+00 -1.7372e-01 -3.4956e-01 -5.0477e-01
2.4000e+00 -1.8151e-01 -3.2249e-01 -4.7938e-01
2.4500e+00 -2.2472e-01 -4.4153e-01 -3.6122e-01


==> pendulum/counterfactual_idx7_c0.6_omg1.29.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3290e-01 8.3421e-01
5.0000e-02 8.8822e-01 8.7780e-01 9.2580e-01
1.0000e-01 9.2912e-01 9.3791e-01 1.0358e+00
1.5000e-01 8.8589e-01 9.4876e-01 9.2059e-01
2.0000e-01 8.2376e-01 8.9581e-01 7.5478e-01
2.5000e-01 8.3741e-01 8.4053e-01 8.2124e-01
3.0000e-01 8.7436e-01 8.0085e-01 9.3554e-01
3.5000e-01 8.3344e-01 7.9086e-01 7.7656e-01
4.0000e-01 7.5297e-01 7.8076e-01 5.5356e-01
4.5000e-01 7.3990e-01 7.8385e-01 6.0225e-01
5.0000e-01 7.7056e-01 7.7895e-01 7.1297e-01
5.5000e-01 7.3452e-01 7.2729e-01 5.2623e-01
6.0000e-01 6.4132e-01 6.1566e-01 2.8913e-01
6.5000e-01 6.0256e-01 5.2944e-01 3.1588e-01
7.0000e-01 6.2399e-01 5.5047e-01 4.1137e-01
7.5000e-01 5.9525e-01 5.8861e-01 2.3819e-01
8.0000e-01 4.9580e-01 5.4479e-01 -3.6506e-03
8.5000e-01 4.3354e-01 4.2491e-01 -9.6431e-03
9.0000e-01 4.4391e-01 3.3226e-01 5.3402e-02
9.5000e-01 4.2410e-01 2.9500e-01 -8.1137e-02
1.0000e+00 3.2512e-01 2.6923e-01 -3.0175e-01
1.0500e+00 2.4352e-01 2.1702e-01 -3.0816e-01
1.1000e+00 2.4173e-01 1.7194e-01 -2.3327e-01
1.1500e+00 2.3186e-01 1.7154e-01 -3.5260e-01
1.2000e+00 1.4013e-01 9.6740e-02 -5.7288e-01
1.2500e+00 4.4781e-02 -6.6883e-02 -5.8288e-01
1.3000e+00 3.0566e-02 -1.3646e-01 -4.6384e-01
1.3500e+00 3.1049e-02 -8.9544e-02 -5.3462e-01
1.4000e+00 -4.7114e-02 -6.9438e-02 -7.3931e-01
1.4500e+00 -1.4969e-01 -1.5826e-01 -7.4030e-01
1.5000e+00 -1.7567e-01 -2.5465e-01 -6.0420e-01
1.5500e+00 -1.6527e-01 -3.3573e-01 -6.4826e-01
1.6000e+00 -2.2463e-01 -3.9677e-01 -8.2257e-01
1.6500e+00 -3.2744e-01 -4.0155e-01 -7.9949e-01
1.7000e+00 -3.6375e-01 -4.0623e-01 -6.1919e-01
1.7500e+00 -3.4470e-01 -4.2467e-01 -6.3997e-01
1.8000e+00 -3.8156e-01 -4.6778e-01 -8.1342e-01
1.8500e+00 -4.7775e-01 -5.4314e-01 -7.6399e-01
1.9000e+00 -5.2234e-01 -6.4944e-01 -5.4043e-01
1.9500e+00 -4.9678e-01 -6.7399e-01 -5.3669e-01
2.0000e+00 -5.0901e-01 -5.9778e-01 -6.7876e-01
2.0500e+00 -5.9243e-01 -5.7360e-01 -6.0210e-01
2.1000e+00 -6.4306e-01 -6.4777e-01 -3.9406e-01
2.1500e+00 -6.1333e-01 -6.9926e-01 -3.7479e-01
2.2000e+00 -6.0112e-01 -7.3258e-01 -4.6910e-01
2.2500e+00 -6.6646e-01 -7.5330e-01 -3.7944e-01
2.3000e+00 -7.1999e-01 -7.4670e-01 -1.8626e-01
2.3500e+00 -6.8935e-01 -6.7152e-01 -1.5487e-01
2.4000e+00 -6.5411e-01 -6.3313e-01 -2.2799e-01
2.4500e+00 -6.9730e-01 -6.6627e-01 -1.4778e-01


==> pendulum/counterfactual_idx7_c0.8_omg1.72.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3332e-01 8.3477e-01
5.0000e-02 9.1857e-01 9.4737e-01 9.6634e-01
1.0000e-01 9.9112e-01 1.0770e+00 1.1167e+00
1.5000e-01 9.1393e-01 9.8656e-01 9.5394e-01
2.0000e-01 8.0289e-01 8.0586e-01 7.2970e-01
2.5000e-01 8.2683e-01 8.2329e-01 8.2715e-01
3.0000e-01 8.9211e-01 9.2611e-01 9.7428e-01
3.5000e-01 8.1895e-01 8.5142e-01 7.8202e-01
4.0000e-01 6.7555e-01 6.3950e-01 4.9107e-01
4.5000e-01 6.5240e-01 6.1542e-01 5.1682e-01
5.0000e-01 7.0745e-01 7.3660e-01 6.7077e-01
5.5000e-01 6.4429e-01 6.6898e-01 4.9136e-01
6.0000e-01 4.8007e-01 4.0787e-01 1.7934e-01
6.5000e-01 4.1355e-01 3.0564e-01 1.3264e-01
7.0000e-01 4.5522e-01 4.2180e-01 2.6165e-01
7.5000e-01 4.0875e-01 3.9815e-01 1.4017e-01
8.0000e-01 2.3776e-01 1.7512e-01 -1.6876e-01
8.5000e-01 1.3459e-01 4.6051e-02 -2.6102e-01
9.0000e-01 1.6253e-01 9.1107e-02 -1.6618e-01
9.5000e-01 1.3870e-01 6.5473e-02 -2.2614e-01
1.0000e+00 -2.3939e-02 -1.0981e-01 -5.0802e-01
1.0500e+00 -1.5326e-01 -2.4353e-01 -6.1249e-01
1.1000e+00 -1.3806e-01 -2.2048e-01 -4.9576e-01
1.1500e+00 -1.3451e-01 -1.8270e-01 -5.1009e-01
1.2000e+00 -2.7399e-01 -3.2243e-01 -7.5413e-01
1.2500e+00 -4.1717e-01 -5.3013e-01 -8.5651e-01
1.3000e+00 -4.1309e-01 -5.1657e-01 -7.0760e-01
1.3500e+00 -3.7987e-01 -4.1899e-01 -6.7425e-01
1.4000e+00 -4.8381e-01 -5.1122e-01 -8.7280e-01
1.4500e+00 -6.2848e-01 -6.7966e-01 -9.3425e-01
1.5000e+00 -6.3398e-01 -6.6420e-01 -7.6582e-01
1.5500e+00 -5.7214e-01 -5.8309e-01 -7.1311e-01
1.6000e+00 -6.3192e-01 -6.8519e-01 -8.5476e-01
1.6500e+00 -7.6671e-01 -8.0079e-01 -8.6775e-01
1.7000e+00 -7.8093e-01 -7.6147e-01 -6.6962e-01
1.7500e+00 -6.9459e-01 -6.5608e-01 -5.7887e-01
1.8000e+00 -7.0583e-01 -6.8885e-01 -6.7775e-01
1.8500e+00 -8.2114e-01 -7.9419e-01 -6.9273e-01
1.9000e+00 -8.4324e-01 -8.1569e-01 -4.8618e-01
1.9500e+00 -7.3907e-01 -7.1268e-01 -3.1601e-01
2.0000e+00 -7.0144e-01 -6.5563e-01 -3.7578e-01
2.0500e+00 -7.8952e-01 -7.1279e-01 -3.9277e-01
2.1000e+00 -8.1859e-01 -7.1487e-01 -1.9372e-01
2.1500e+00 -7.0484e-01 -5.7983e-01 -1.3223e-02
2.2000e+00 -6.2182e-01 -5.4330e-01 -6.2352e-02
2.2500e+00 -6.7708e-01 -6.3639e-01 -6.0579e-02
2.3000e+00 -7.1200e-01 -6.0985e-01 1.6695e-01
2.3500e+00 -5.9793e-01 -4.1387e-01 2.8991e-01
2.4000e+00 -4.7653e-01 -3.2566e-01 2.0312e-01
2.4500e+00 -4.9622e-01 -3.9416e-01 2.3665e-01


==> pendulum/counterfactual_idx7_c1.0_omg2.15.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3384e-01 8.3545e-01
5.0000e-02 9.5754e-01 1.0064e+00 1.0258e+00
1.0000e-01 1.0706e+00 1.1883e+00 1.2215e+00
1.5000e-01 9.4914e-01 1.0094e+00 9.8027e-01
2.0000e-01 7.7499e-01 7.3681e-01 7.0714e-01
2.5000e-01 8.1107e-01 8.2937e-01 8.4906e-01
3.0000e-01 9.1288e-01 1.0074e+00 9.9944e-01
3.5000e-01 7.9783e-01 8.3077e-01 7.5316e-01
4.0000e-01 5.7333e-01 4.8714e-01 4.1672e-01
4.5000e-01 5.3768e-01 4.9279e-01 4.2274e-01
5.0000e-01 6.2481e-01 6.8005e-01 5.8813e-01
5.5000e-01 5.2868e-01 5.2274e-01 4.2478e-01
6.0000e-01 2.7533e-01 1.5006e-01 5.5780e-02
6.5000e-01 1.7691e-01 9.1208e-02 -1.0783e-01
7.0000e-01 2.5011e-01 2.6006e-01 4.3279e-02
7.5000e-01 1.8750e-01 1.4463e-01 2.2339e-02
8.0000e-01 -6.7177e-02 -2.1195e-01 -3.4512e-01
8.5000e-01 -2.1249e-01 -3.2328e-01 -5.7657e-01
9.0000e-01 -1.4921e-01 -1.6488e-01 -4.4110e-01
9.5000e-01 -1.6348e-01 -2.1764e-01 -3.7897e-01
1.0000e+00 -3.9132e-01 -5.4199e-01 -6.9495e-01
1.0500e+00 -5.6321e-01 -6.7749e-01 -9.2714e-01
1.1000e+00 -5.0526e-01 -5.2235e-01 -7.7645e-01
1.1500e+00 -4.6184e-01 -4.9696e-01 -6.5575e-01
1.2000e+00 -6.3858e-01 -7.5722e-01 -8.6102e-01
1.2500e+00 -8.1781e-01 -9.2871e-01 -1.0597e+00
1.3000e+00 -7.6359e-01 -7.4753e-01 -9.2437e-01
1.3500e+00 -6.6103e-01 -6.3387e-01 -7.6502e-01
1.4000e+00 -7.7031e-01 -8.6319e-01 -8.6648e-01
1.4500e+00 -9.4101e-01 -1.0206e+00 -9.7946e-01
1.5000e+00 -8.9243e-01 -8.2175e-01 -8.5058e-01
1.5500e+00 -7.3689e-01 -6.3042e-01 -6.6987e-01
1.6000e+00 -7.7029e-01 -8.0552e-01 -6.6888e-01
1.6500e+00 -9.2027e-01 -9.5223e-01 -7.2935e-01
1.7000e+00 -8.8129e-01 -7.5156e-01 -6.1079e-01
1.7500e+00 -6.8493e-01 -5.1503e-01 -3.6788e-01
1.8000e+00 -6.4154e-01 -6.0310e-01 -2.8188e-01
1.8500e+00 -7.6204e-01 -7.3484e-01 -3.7179e-01
1.9000e+00 -7.3772e-01 -5.6407e-01 -2.8538e-01
1.9500e+00 -5.1758e-01 -3.0457e-01 3.8827e-02
2.0000e+00 -4.0400e-01 -3.1197e-01 1.5093e-01
2.0500e+00 -4.9000e-01 -4.4395e-01 6.0016e-02
2.1000e+00 -4.8716e-01 -2.9827e-01 1.3659e-01
2.1500e+00 -2.6472e-01 1.2460e-02 4.1217e-01
2.2000e+00 -9.4931e-02 3.8106e-02 5.0342e-01
2.2500e+00 -1.4705e-01 -1.2623e-01 4.5565e-01
2.3000e+00 -1.7327e-01 -3.2856e-02 5.4868e-01
2.3500e+00 2.7484e-02 2.9095e-01 6.5424e-01
2.4000e+00 2.3270e-01 3.6972e-01 6.7175e-01
2.4500e+00 2.0956e-01 2.0955e-01 7.1267e-01


==> pendulum/counterfactual_idx7_c1.5_omg3.22.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3514e-01 8.3684e-01
5.0000e-02 1.0928e+00 1.1463e+00 1.1781e+00
1.0000e-01 1.3452e+00 1.4112e+00 1.4931e+00
1.5000e-01 1.0679e+00 1.0391e+00 1.0572e+00
2.0000e-01 6.7050e-01 5.9462e-01 6.2709e-01
2.5000e-01 7.4730e-01 8.6648e-01 8.4266e-01
3.0000e-01 9.7393e-01 1.1011e+00 1.0060e+00
3.5000e-01 7.1170e-01 6.4281e-01 6.1041e-01
4.0000e-01 2.0540e-01 6.3330e-02 1.2046e-01
4.5000e-01 1.3219e-01 1.9171e-01 9.7037e-02
5.0000e-01 3.4445e-01 4.1881e-01 2.5905e-01
5.5000e-01 1.5114e-01 -1.1108e-02 6.6670e-02
6.0000e-01 -3.8591e-01 -5.6267e-01 -4.3072e-01
6.5000e-01 -5.5961e-01 -4.6982e-01 -8.0847e-01
7.0000e-01 -3.2907e-01 -2.8229e-01 -5.9740e-01
7.5000e-01 -3.8970e-01 -6.1627e-01 -4.2332e-01
8.0000e-01 -8.6873e-01 -1.1049e+00 -8.7947e-01
8.5000e-01 -1.0843e+00 -1.0950e+00 -1.3495e+00
9.0000e-01 -8.1434e-01 -7.5953e-01 -1.0874e+00
9.5000e-01 -7.0549e-01 -8.7303e-01 -7.1849e-01
1.0000e+00 -1.0655e+00 -1.3717e+00 -1.0382e+00
1.0500e+00 -1.2882e+00 -1.3228e+00 -1.4598e+00
1.1000e+00 -9.8408e-01 -8.3565e-01 -1.1448e+00
1.1500e+00 -7.0580e-01 -8.3533e-01 -6.8077e-01
1.2000e+00 -9.1907e-01 -1.2509e+00 -7.5780e-01
1.2500e+00 -1.1338e+00 -1.1028e+00 -1.0503e+00
1.3000e+00 -8.2096e-01 -4.8087e-01 -8.0471e-01
1.3500e+00 -4.0012e-01 -3.8791e-01 -3.6719e-01
1.4000e+00 -4.6279e-01 -7.7459e-01 -2.5113e-01
1.4500e+00 -6.7172e-01 -6.2748e-01 -3.3038e-01
1.5000e+00 -3.9398e-01 5.5861e-02 -2.1583e-01
1.5500e+00 1.1232e-01 2.8057e-01 1.6683e-01
1.6000e+00 1.7235e-01 -2.1019e-02 4.6634e-01
1.6500e+00 -5.2569e-02 4.8506e-02 3.9660e-01
1.7000e+00 1.2672e-01 6.9242e-01 2.6885e-01
1.7500e+00 6.3556e-01 9.6727e-01 6.9174e-01
1.8000e+00 7.6936e-01 6.0309e-01 1.1379e+00
1.8500e+00 5.0018e-01 5.2167e-01 8.6043e-01
1.9000e+00 5.2663e-01 1.1181e+00 4.8856e-01
1.9500e+00 9.6344e-01 1.4305e+00 8.9812e-01
2.0000e+00 1.1277e+00 9.9318e-01 1.2861e+00
2.0500e+00 8.0988e-01 6.6989e-01 9.4328e-01
2.1000e+00 6.6263e-01 1.0875e+00 5.0366e-01
2.1500e+00 9.8322e-01 1.4078e+00 6.8377e-01
2.2000e+00 1.1577e+00 9.8742e-01 9.1467e-01
2.2500e+00 8.0921e-01 5.2027e-01 6.3994e-01
2.3000e+00 4.9903e-01 6.9141e-01 2.2207e-01
2.3500e+00 6.8433e-01 1.0003e+00 5.9704e-02
2.4000e+00 8.6654e-01 6.1858e-01 1.3299e-01
2.4500e+00 5.2401e-01 2.8245e-02 1.0050e-01


==> pendulum/counterfactual_idx7_c2.0_omg4.29.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3691e-01 8.3854e-01
5.0000e-02 1.2818e+00 1.2659e+00 1.3036e+00
1.0000e-01 1.7278e+00 1.5969e+00 1.7150e+00
1.5000e-01 1.2314e+00 1.0835e+00 1.0931e+00
2.0000e-01 5.1791e-01 4.9079e-01 5.2290e-01
2.5000e-01 6.5545e-01 7.9656e-01 7.3912e-01
3.0000e-01 1.0588e+00 1.0304e+00 8.7321e-01
3.5000e-01 5.9195e-01 4.8126e-01 3.4591e-01
4.0000e-01 -3.0082e-01 -2.8387e-01 -2.8035e-01
4.5000e-01 -4.0287e-01 -3.0908e-01 -3.6124e-01
5.0000e-01 2.4411e-02 -1.0173e-01 -2.4752e-01
5.5000e-01 -2.5312e-01 -4.7035e-01 -4.6478e-01
6.0000e-01 -1.1255e+00 -1.0908e+00 -1.0326e+00
6.5000e-01 -1.3278e+00 -1.1260e+00 -1.5096e+00
7.0000e-01 -7.9219e-01 -9.2581e-01 -1.1745e+00
7.5000e-01 -7.5864e-01 -1.1143e+00 -8.4150e-01
8.0000e-01 -1.4546e+00 -1.4848e+00 -1.3149e+00
8.5000e-01 -1.6746e+00 -1.5137e+00 -1.7884e+00
9.0000e-01 -1.0267e+00 -1.1097e+00 -1.3047e+00
9.5000e-01 -6.6017e-01 -9.3996e-01 -6.7195e-01
1.0000e+00 -1.1332e+00 -1.2085e+00 -9.2353e-01
1.0500e+00 -1.3583e+00 -1.0685e+00 -1.2590e+00
1.1000e+00 -6.4978e-01 -5.1631e-01 -6.9165e-01
1.1500e+00 -5.4114e-04 -2.7371e-01 2.5129e-02
1.2000e+00 -2.5337e-01 -3.6525e-01 6.2272e-02
1.2500e+00 -5.3517e-01 1.2220e-02 -1.8403e-01
1.3000e+00 9.9923e-02 6.3613e-01 2.2120e-01
1.3500e+00 8.8818e-01 7.0900e-01 7.6199e-01
1.4000e+00 7.6453e-01 4.9172e-01 8.7900e-01
1.4500e+00 3.2999e-01 8.6633e-01 7.8935e-01
1.5000e+00 7.1576e-01 1.4704e+00 8.0475e-01
1.5500e+00 1.4630e+00 1.3402e+00 1.0591e+00
1.6000e+00 1.3773e+00 1.0137e+00 1.2813e+00
1.6500e+00 7.4918e-01 1.2251e+00 1.0465e+00
1.7000e+00 8.0839e-01 1.6216e+00 5.3502e-01
1.7500e+00 1.4292e+00 1.3612e+00 7.0079e-01
1.8000e+00 1.3653e+00 7.3584e-01 1.0808e+00
1.8500e+00 5.7777e-01 6.4252e-01 5.0613e-01
1.9000e+00 3.1419e-01 9.9653e-01 -3.9942e-01
1.9500e+00 7.9060e-01 8.6443e-01 -2.7178e-01
2.0000e+00 7.9000e-01 -2.9387e-02 1.3047e-01
2.0500e+00 -5.3056e-02 -6.4793e-01 -4.2568e-01
2.1000e+00 -5.5615e-01 -2.7574e-01 -1.3083e+00
2.1500e+00 -1.7612e-01 -4.8034e-02 -1.2319e+00
2.2000e+00 -6.1079e-03 -9.1780e-01 -8.4778e-01
2.2500e+00 -7.2067e-01 -1.7225e+00 -1.1335e+00
2.3000e+00 -1.3050e+00 -1.3245e+00 -1.6816e+00
2.3500e+00 -9.4138e-01 -7.0936e-01 -1.7119e+00
2.4000e+00 -5.1936e-01 -1.3302e+00 -1.3503e+00
2.4500e+00 -9.7159e-01 -2.0803e+00 -1.1359e+00


==> pendulum/counterfactual_idx7_c2.5_omg5.36.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3848e-01 8.3968e-01
5.0000e-02 1.5243e+00 1.3932e+00 1.3950e+00
1.0000e-01 2.2205e+00 1.8032e+00 1.8783e+00
1.5000e-01 1.4531e+00 1.1484e+00 1.0909e+00
2.0000e-01 3.4792e-01 4.2061e-01 3.9414e-01
2.5000e-01 5.7823e-01 6.8221e-01 5.5606e-01
3.0000e-01 1.2329e+00 8.6447e-01 6.4073e-01
3.5000e-01 5.2408e-01 2.9851e-01 -6.7678e-03
4.0000e-01 -8.4610e-01 -5.5849e-01 -7.2666e-01
4.5000e-01 -9.5118e-01 -8.4178e-01 -8.6137e-01
5.0000e-01 -2.0014e-01 -6.9976e-01 -8.0624e-01
5.5000e-01 -5.3480e-01 -8.0246e-01 -9.9841e-01
6.0000e-01 -1.7795e+00 -1.3316e+00 -1.5381e+00
6.5000e-01 -1.9776e+00 -1.6040e+00 -1.9818e+00
7.0000e-01 -1.0132e+00 -1.3765e+00 -1.4783e+00
7.5000e-01 -8.4104e-01 -1.1332e+00 -9.6682e-01
8.0000e-01 -1.7998e+00 -1.1945e+00 -1.3541e+00
8.5000e-01 -2.0173e+00 -1.3736e+00 -1.6667e+00
9.0000e-01 -8.8530e-01 -9.3407e-01 -9.1767e-01
9.5000e-01 -2.0438e-01 -2.2632e-01 -3.5919e-02
1.0000e+00 -8.5637e-01 -1.2190e-01 -1.8957e-01
1.0500e+00 -1.1399e+00 -1.0129e-01 -4.1519e-01
1.1000e+00 2.7409e-02 3.1252e-01 2.9683e-01
1.1500e+00 1.0606e+00 8.5281e-01 1.0775e+00
1.2000e+00 6.2174e-01 1.0156e+00 1.0273e+00
1.2500e+00 7.9975e-02 1.1875e+00 6.1401e-01
1.3000e+00 9.2598e-01 1.4055e+00 9.2563e-01
1.3500e+00 1.9695e+00 1.2795e+00 1.2841e+00
1.4000e+00 1.5725e+00 1.0154e+00 1.0593e+00
1.4500e+00 6.7223e-01 1.2418e+00 7.2471e-01
1.5000e+00 1.0338e+00 1.3812e+00 4.7934e-01
1.5500e+00 1.9494e+00 6.6184e-01 3.8737e-01
1.6000e+00 1.5673e+00 1.7927e-01 2.6462e-01
1.6500e+00 3.4276e-01 3.5520e-01 -2.1968e-01
1.7000e+00 2.1648e-01 2.4431e-01 -9.9054e-01
1.7500e+00 1.0020e+00 -6.0102e-01 -1.0336e+00
1.8000e+00 7.3435e-01 -1.2305e+00 -6.3465e-01
1.8500e+00 -6.3523e-01 -1.0971e+00 -1.1554e+00
1.9000e+00 -1.1108e+00 -8.9332e-01 -2.0899e+00
1.9500e+00 -3.4191e-01 -1.1288e+00 -1.8603e+00
2.0000e+00 -2.4548e-01 -1.8159e+00 -1.0277e+00
2.0500e+00 -1.3956e+00 -2.1707e+00 -1.2458e+00
2.1000e+00 -1.9543e+00 -1.4086e+00 -1.9840e+00
2.1500e+00 -1.0990e+00 -6.5993e-01 -1.5266e+00
2.2000e+00 -5.2795e-01 -1.3449e+00 -6.1532e-01
2.2500e+00 -1.3061e+00 -2.0368e+00 -5.1101e-01
2.3000e+00 -1.8621e+00 -9.8296e-01 -7.6255e-01
2.3500e+00 -9.3829e-01 4.6750e-01 -3.5230e-01
2.4000e+00 6.8836e-02 6.1241e-02 3.5843e-01
2.4500e+00 -3.2946e-01 -5.8677e-01 7.4095e-01


==> pendulum/counterfactual_idx7_c3.0_omg6.44.txt <==
t true PA PAnr
0.0000e+00 8.4920e-01 8.3898e-01 8.4029e-01
5.0000e-02 1.8204e+00 1.5194e+00 1.4525e+00
1.0000e-01 2.8314e+00 2.0107e+00 1.9887e+00
1.5000e-01 1.7766e+00 1.2146e+00 1.0673e+00
2.0000e-01 2.4545e-01 3.6787e-01 2.4289e-01
2.5000e-01 6.4186e-01 5.4250e-01 2.9961e-01
3.0000e-01 1.6433e+00 6.2571e-01 3.3694e-01
3.5000e-01 6.7189e-01 5.1196e-02 -3.9887e-01
4.0000e-01 -1.2562e+00 -8.0542e-01 -1.1708e+00
4.5000e-01 -1.3469e+00 -1.2902e+00 -1.3345e+00
5.0000e-01 -1.8898e-01 -1.2013e+00 -1.3037e+00
5.5000e-01 -5.9512e-01 -9.7929e-01 -1.3928e+00
6.0000e-01 -2.3093e+00 -1.3119e+00 -1.8132e+00
6.5000e-01 -2.5355e+00 -1.7453e+00 -2.1163e+00
7.0000e-01 -1.1368e+00 -1.4127e+00 -1.3946e+00
7.5000e-01 -8.5210e-01 -6.5367e-01 -6.7616e-01
8.0000e-01 -2.2075e+00 -3.5835e-01 -9.1178e-01
8.5000e-01 -2.5141e+00 -6.6493e-01 -9.9710e-01
9.0000e-01 -9.0183e-01 -1.9692e-01 -5.1737e-02
9.5000e-01 5.5402e-02 9.1549e-01 9.2306e-01
1.0000e+00 -9.3014e-01 1.1573e+00 6.8532e-01
1.0500e+00 -1.3822e+00 8.2908e-01 3.5278e-01
1.1000e+00 2.6304e-01 8.9431e-01 9.4798e-01
1.1500e+00 1.6955e+00 1.4458e+00 1.5288e+00
1.2000e+00 9.9056e-01 1.5188e+00 1.1573e+00
1.2500e+00 1.1870e-01 1.2412e+00 3.9269e-01
1.3000e+00 1.2378e+00 9.7232e-01 4.6719e-01
1.3500e+00 2.6358e+00 5.5616e-01 5.2832e-01
1.4000e+00 1.9948e+00 5.0834e-02 -1.5687e-01
1.4500e+00 6.4379e-01 3.4118e-04 -7.4299e-01
1.5000e+00 1.1144e+00 -2.6072e-01 -1.1219e+00
1.5500e+00 2.3781e+00 -1.3976e+00 -1.3527e+00
1.6000e+00 1.7930e+00 -1.8687e+00 -1.5241e+00
1.6500e+00 7.9994e-03 -1.4042e+00 -1.8251e+00
1.7000e+00 -1.6751e-01 -1.4795e+00 -2.3129e+00
1.7500e+00 1.0032e+00 -2.3047e+00 -2.1112e+00
1.8000e+00 6.6159e-01 -2.4698e+00 -1.3583e+00
1.8500e+00 -1.2550e+00 -1.8119e+00 -1.5290e+00
1.9000e+00 -1.8614e+00 -1.5032e+00 -2.2323e+00
1.9500e+00 -6.4212e-01 -1.6051e+00 -1.7482e+00
2.0000e+00 -3.9705e-01 -1.9113e+00 -4.1874e-01
2.0500e+00 -1.9211e+00 -2.0229e+00 -2.5142e-01
2.1000e+00 -2.6037e+00 -9.7409e-01 -7.7986e-01
2.1500e+00 -1.2842e+00 3.0759e-01 3.9387e-02
2.2000e+00 -3.7661e-01 -1.5628e-01 1.2461e+00
2.2500e+00 -1.4213e+00 -8.8051e-01 1.3611e+00
2.3000e+00 -2.1504e+00 5.5443e-01 9.9861e-01
2.3500e+00 -7.5528e-01 2.5831e+00 1.3588e+00
2.4000e+00 7.3621e-01 2.0559e+00 1.8515e+00
2.4500e+00 1.4714e-01 9.7234e-01 1.9388e+00


==> pendulum/extrapolation_idx32.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 1.4839e+00 1.5113e+00 1.4798e+00 1.4844e+00 1.4836e+00 1.4839e+00
5.0000e-02 1.7033e+00 1.6827e+00 1.7346e+00 1.6456e+00 1.6831e+00 1.4839e+00
1.0000e-01 2.1657e+00 2.2854e+00 2.1770e+00 2.0895e+00 2.1004e+00 1.4632e+00
1.5000e-01 2.3206e+00 2.3926e+00 2.2976e+00 2.2306e+00 2.3191e+00 1.4220e+00
2.0000e-01 1.9976e+00 2.0150e+00 2.0197e+00 1.8883e+00 2.0067e+00 1.3601e+00
2.5000e-01 1.4012e+00 1.4166e+00 1.4504e+00 1.2770e+00 1.3468e+00 1.2777e+00
3.0000e-01 1.0331e+00 1.0419e+00 1.0128e+00 9.0295e-01 9.3333e-01 1.1750e+00
3.5000e-01 1.1348e+00 1.1931e+00 1.0143e+00 1.0238e+00 1.0453e+00 1.0525e+00
4.0000e-01 1.4882e+00 1.5464e+00 1.4632e+00 1.3260e+00 1.4184e+00 9.1093e-01
4.5000e-01 1.5519e+00 1.6309e+00 1.6606e+00 1.3375e+00 1.4905e+00 7.5132e-01
5.0000e-01 1.1144e+00 1.1633e+00 1.1632e+00 8.4709e-01 1.0125e+00 5.7533e-01
5.5000e-01 4.1602e-01 4.2674e-01 2.9835e-01 1.8704e-01 3.0947e-01 3.8520e-01
6.0000e-01 -4.1409e-02 3.9456e-02 -1.0144e-01 -1.4880e-01 -1.2362e-01 1.8380e-01
6.5000e-01 -1.8091e-02 3.6366e-03 7.7449e-02 -5.3677e-02 -7.7902e-02 -2.5391e-02
7.0000e-01 2.7488e-01 4.0619e-01 3.7622e-01 1.2836e-01 1.5846e-01 -2.3837e-01
7.5000e-01 3.3754e-01 4.1770e-01 3.0945e-01 9.7575e-02 2.3081e-01 -4.5082e-01
8.0000e-01 -7.8376e-02 -5.9645e-02 -9.9048e-02 -2.0168e-01 -1.0799e-01 -6.5838e-01
8.5000e-01 -7.7081e-01 -7.2504e-01 -7.3046e-01 -7.7848e-01 -8.2337e-01 -8.5691e-01
9.0000e-01 -1.2017e+00 -1.1432e+00 -1.1266e+00 -1.1922e+00 -1.2957e+00 -1.0428e+00
9.5000e-01 -1.1307e+00 -1.0491e+00 -1.0481e+00 -1.1503e+00 -1.1502e+00 -1.2130e+00
1.0000e+00 -7.2546e-01 -7.5503e-01 -6.6566e-01 -7.3727e-01 -7.3103e-01 -1.3652e+00
1.0500e+00 -5.5153e-01 -4.8010e-01 -5.3912e-01 -5.6346e-01 -6.0964e-01 -1.4981e+00
1.1000e+00 -8.7699e-01 -7.9334e-01 -7.8653e-01 -9.0220e-01 -9.4683e-01 -1.6107e+00
1.1500e+00 -1.3975e+00 -1.4140e+00 -1.3603e+00 -1.4091e+00 -1.3778e+00 -1.7026e+00
1.2000e+00 -1.7188e+00 -1.8498e+00 -1.6688e+00 -1.6456e+00 -1.6375e+00 -1.7739e+00
1.2500e+00 -1.5115e+00 -1.6252e+00 -1.4364e+00 -1.4257e+00 -1.5489e+00 -1.8245e+00
1.3000e+00 -9.8904e-01 -9.9900e-01 -8.9501e-01 -8.8065e-01 -1.0445e+00 -1.8549e+00
1.3500e+00 -7.0206e-01 -7.1060e-01 -6.5583e-01 -6.3508e-01 -6.8203e-01 -1.8652e+00
1.4000e+00 -8.4183e-01 -9.9456e-01 -8.7015e-01 -8.5842e-01 -7.8120e-01 -1.8556e+00
1.4500e+00 -1.2758e+00 -1.4725e+00 -1.2612e+00 -1.2139e+00 -1.2291e+00 -1.8262e+00
1.5000e+00 -1.4812e+00 -1.7121e+00 -1.3807e+00 -1.2744e+00 -1.4472e+00 -1.7770e+00
1.5500e+00 -1.1479e+00 -1.2714e+00 -1.1203e+00 -1.0530e+00 -1.1241e+00 -1.7076e+00
1.6000e+00 -5.2778e-01 -6.3152e-01 -5.3424e-01 -5.3379e-01 -5.3633e-01 -1.6180e+00
1.6500e+00 -1.2588e-01 -2.3489e-01 -1.2929e-01 -7.5025e-02 -1.4490e-01 -1.5078e+00
1.7000e+00 -1.9224e-01 -4.4467e-01 -2.9134e-01 -1.6863e-01 -1.7510e-01 -1.3770e+00
1.7500e+00 -5.5241e-01 -7.7522e-01 -6.7244e-01 -7.0055e-01 -5.1386e-01 -1.2254e+00
1.8000e+00 -6.9213e-01 -8.8175e-01 -6.6611e-01 -8.0868e-01 -6.9765e-01 -1.0536e+00
1.8500e+00 -3.4779e-01 -4.6345e-01 -3.0029e-01 -2.7776e-01 -3.7505e-01 -8.6219e-01
1.9000e+00 3.0835e-01 3.3192e-01 2.1452e-01 3.9541e-01 2.4102e-01 -6.5281e-01
1.9500e+00 7.3845e-01 6.1672e-01 4.7993e-01 4.7170e-01 5.7966e-01 -4.2769e-01
2.0000e+00 6.6419e-01 5.4332e-01 4.8633e-01 3.3346e-01 5.7265e-01 -1.8999e-01
2.0500e+00 2.8379e-01 2.3745e-01 2.6846e-01 1.0589e-01 3.3144e-01 5.6311e-02
2.1000e+00 7.4465e-02 2.2138e-01 1.5659e-01 7.2974e-02 1.4428e-01 3.0652e-01
2.1500e+00 3.5752e-01 4.7650e-01 3.6028e-01 3.6303e-01 2.1622e-01 5.5557e-01
2.2000e+00 9.1620e-01 1.0321e+00 7.3069e-01 7.7910e-01 7.0242e-01 7.9836e-01
2.2500e+00 1.2800e+00 1.4634e+00 1.0518e+00 1.0028e+00 1.1916e+00 1.0302e+00
2.3000e+00 1.1172e+00 1.4316e+00 1.1233e+00 8.4646e-01 1.1268e+00 1.2473e+00
2.3500e+00 6.3471e-01 8.8647e-01 7.8515e-01 5.8961e-01 6.0282e-01 1.4465e+00
2.4000e+00 3.4056e-01 4.7978e-01 2.2720e-01 3.3527e-01 2.4752e-01 1.6261e+00
2.4500e+00 4.9198e-01 8.7927e-01 2.8974e-01 5.1710e-01 4.6109e-01 1.7852e+00
2.5000e+00 9.6775e-01 1.0781e+00 5.4041e-01 6.7878e-01 6.6032e-01 1.7852e+00
2.5500e+00 1.2320e+00 1.6808e+00 9.8288e-01 1.1311e+00 1.0870e+00 1.7649e+00
2.6000e+00 9.9415e-01 1.7880e+00 1.1035e+00 1.2887e+00 1.3244e+00 1.7244e+00
2.6500e+00 4.1307e-01 1.4104e+00 8.2551e-01 9.7097e-01 1.0397e+00 1.6636e+00
2.7000e+00 1.7338e-02 8.1198e-01 2.5621e-01 3.9205e-01 4.1655e-01 1.5823e+00
2.7500e+00 1.0201e-01 4.3729e-01 -1.8135e-01 5.8299e-02 4.8414e-02 1.4803e+00
2.8000e+00 5.1265e-01 5.8845e-01 -1.7988e-01 2.2725e-01 2.1402e-01 1.3577e+00
2.8500e+00 7.1525e-01 9.4179e-01 2.6907e-01 5.8514e-01 6.4887e-01 1.2144e+00
2.9000e+00 4.4786e-01 1.0262e+00 4.6646e-01 6.5990e-01 7.9018e-01 1.0508e+00
2.9500e+00 -1.5149e-01 5.5870e-01 -3.0996e-02 2.4006e-01 3.8843e-01 8.6783e-01
3.0000e+00 -5.7484e-01 -1.7787e-01 -8.9579e-01 -3.4268e-01 -2.3205e-01 6.6687e-01
3.0500e+00 -5.0094e-01 -5.6516e-01 -1.2956e+00 -5.9508e-01 -5.7714e-01 4.5010e-01
3.1000e+00 -1.0942e-01 -6.0098e-01 -1.1167e+00 -4.1129e-01 -4.3902e-01 2.2051e-01
3.1500e+00 1.6292e-01 -1.9843e-01 -8.1793e-01 -1.3647e-01 -1.0705e-01 -1.8092e-02
3.2000e+00 -7.8764e-02 -1.8692e-01 -8.8469e-01 -7.1719e-02 6.2766e-02 -2.6123e-01
3.2500e+00 -6.2429e-01 -6.6426e-01 -1.2932e+00 -2.7420e-01 -1.7815e-01 -5.0399e-01
3.3000e+00 -1.0044e+00 -1.3297e+00 -1.9246e+00 -7.5458e-01 -7.9672e-01 -7.4140e-01
3.3500e+00 -8.9561e-01 -1.7478e+00 -2.3207e+00 -1.0738e+00 -1.1748e+00 -9.6880e-01
3.4000e+00 -4.2304e-01 -1.6537e+00 -2.2423e+00 -9.4099e-01 -9.3890e-01 -1.1822e+00
3.4500e+00 -1.0149e-01 -1.3596e+00 -1.8598e+00 -4.4186e-01 -4.3455e-01 -1.3785e+00
3.5000e+00 -2.2633e-01 -1.0847e+00 -1.7333e+00 -1.8801e-01 -2.3426e-01 -1.5557e+00
3.5500e+00 -7.0557e-01 -1.3980e+00 -1.9807e+00 -4.5369e-01 -4.9974e-01 -1.7125e+00
3.6000e+00 -1.0338e+00 -2.0186e+00 -2.5544e+00 -8.9528e-01 -8.6690e-01 -1.8486e+00
3.6500e+00 -8.2356e-01 -2.4544e+00 -2.8630e+00 -1.0747e+00 -1.0713e+00 -1.9642e+00
3.7000e+00 -2.8588e-01 -2.2299e+00 -2.6305e+00 -8.0622e-01 -9.3628e-01 -2.0598e+00
3.7500e+00 9.4752e-02 -1.6036e+00 -2.0892e+00 -2.2138e-01 -3.9453e-01 -2.1363e+00
3.8000e+00 4.8204e-03 -1.3152e+00 -1.8500e+00 5.5105e-02 -4.0190e-03 -2.1945e+00
3.8500e+00 -4.1113e-01 -1.5992e+00 -2.0643e+00 -1.4620e-01 -8.4381e-02 -2.2352e+00
3.9000e+00 -6.8199e-01 -2.0771e+00 -2.4553e+00 -4.8852e-01 -5.2271e-01 -2.2591e+00
3.9500e+00 -4.4872e-01 -2.3167e+00 -2.5749e+00 -5.4460e-01 -7.4044e-01 -2.2667e+00
4.0000e+00 1.0278e-01 -1.8760e+00 -2.3145e+00 -3.2773e-01 -4.2616e-01 -2.2583e+00
4.0500e+00 5.0437e-01 -1.2361e+00 -1.7284e+00 1.7798e-01 1.4371e-01 -2.2339e+00
4.1000e+00 4.6285e-01 -8.3951e-01 -1.3234e+00 6.1405e-01 5.0825e-01 -2.1936e+00
4.1500e+00 2.8537e-02 -1.0493e+00 -1.4855e+00 4.8844e-01 4.4240e-01 -2.1369e+00
4.2000e+00 -2.6647e-01 -1.3798e+00 -1.8666e+00 -8.4798e-02 5.9582e-02 -2.0634e+00
4.2500e+00 -9.0553e-02 -1.4864e+00 -1.8603e+00 -2.4342e-01 -1.7621e-01 -1.9724e+00
4.3000e+00 4.3609e-01 -1.0681e+00 -1.4944e+00 2.2821e-01 8.7049e-02 -1.8632e+00
4.3500e+00 8.2348e-01 -2.7270e-01 -9.7963e-01 8.3384e-01 6.3717e-01 -1.7348e+00
4.4000e+00 7.2135e-01 1.2100e-02 -7.1421e-01 8.3518e-01 9.0412e-01 -1.5866e+00
4.4500e+00 2.6242e-01 -6.1295e-02 -7.0781e-01 6.1558e-01 8.2071e-01 -1.4180e+00
4.5000e+00 -9.4550e-02 -3.6716e-01 -9.2568e-01 3.0147e-01 4.9949e-01 -1.2287e+00
4.5500e+00 4.3458e-02 -3.8323e-01 -1.0376e+00 1.7823e-01 2.2994e-01 -1.0189e+00
4.6000e+00 5.2220e-01 -1.2811e-01 -8.3386e-01 3.7566e-01 2.1838e-01 -7.8953e-01
4.6500e+00 8.6645e-01 4.2753e-01 -4.6346e-01 6.9833e-01 6.2128e-01 -5.4254e-01
4.7000e+00 7.2583e-01 8.5877e-01 -1.4230e-01 8.2935e-01 1.0286e+00 -2.8084e-01
4.7500e+00 2.0410e-01 8.2702e-01 -7.0820e-02 5.8257e-01 8.8463e-01 -8.4382e-03
4.8000e+00 -1.9884e-01 2.8185e-01 -4.0899e-01 2.3874e-01 2.8521e-01 2.6971e-01
4.8500e+00 -1.3169e-01 -1.2483e-01 -9.6695e-01 -9.7876e-02 -1.4072e-01 5.4803e-01
4.9000e+00 2.8193e-01 2.7465e-01 -9.0441e-01 7.4184e-03 7.8893e-03 8.2082e-01
4.9500e+00 6.1367e-01 4.7347e-01 -6.5374e-01 1.6910e-01 2.0712e-01 8.2082e-01
5.0000e+00 4.8381e-01 1.0761e+00 -2.1127e-01 6.2963e-01 6.4076e-01 8.0566e-01
5.0500e+00 -4.7399e-02 1.1834e+00 -9.0651e-02 8.0358e-01 8.9173e-01 7.7534e-01
5.1000e+00 -4.8485e-01 8.0576e-01 -3.6864e-01 5.0981e-01 6.2719e-01 7.3006e-01
5.1500e+00 -4.3125e-01 2.0737e-01 -9.3794e-01 -3.7877e-02 3.0142e-02 6.7028e-01
5.2000e+00 -4.9108e-03 -1.6733e-01 -1.3755e+00 -3.3373e-01 -3.0638e-01 5.9669e-01
5.2500e+00 3.2514e-01 -1.6168e-02 -1.3740e+00 -1.2092e-01 -1.0425e-01 5.1021e-01
5.3000e+00 1.7823e-01 3.3718e-01 -9.2508e-01 2.8603e-01 3.7136e-01 4.1210e-01
5.3500e+00 -3.0288e-01 4.2163e-01 -7.2769e-01 4.1414e-01 5.5693e-01 3.0386e-01
5.4000e+00 -7.2748e-01 -4.5919e-02 -1.2251e+00 5.1022e-02 2.0217e-01 1.8733e-01
5.4500e+00 -6.4352e-01 -7.8249e-01 -2.0899e+00 -4.7264e-01 -3.6939e-01 6.4590e-02
5.5000e+00 -1.9172e-01 -1.1698e+00 -2.4897e+00 -6.6465e-01 -6.6445e-01 -6.2006e-02
5.5500e+00 1.7191e-01 -1.2056e+00 -2.3108e+00 -4.2020e-01 -4.7603e-01 -1.8994e-01
5.6000e+00 1.0328e-01 -8.0304e-01 -2.0121e+00 -8.5515e-02 -9.4289e-02 -3.1659e-01
5.6500e+00 -3.5955e-01 -7.9153e-01 -2.0788e+00 3.7304e-02 1.2399e-01 -4.3933e-01
5.7000e+00 -7.2904e-01 -1.2689e+00 -2.4873e+00 -1.0987e-01 -7.0541e-02 -5.5561e-01
5.7500e+00 -6.4162e-01 -1.9343e+00 -3.1188e+00 -5.3861e-01 -6.4547e-01 -6.6308e-01
5.8000e+00 -1.6165e-01 -2.3524e+00 -3.5148e+00 -8.1068e-01 -9.8327e-01 -7.5962e-01
5.8500e+00 2.6710e-01 -2.2583e+00 -3.4364e+00 -6.3587e-01 -7.1109e-01 -8.4341e-01
5.9000e+00 2.1924e-01 -1.9643e+00 -3.0540e+00 -1.0055e-01 -1.7484e-01 -9.1292e-01
5.9500e+00 -2.2340e-01 -1.6893e+00 -2.9274e+00 1.8323e-01 5.2532e-02 -9.6696e-01
6.0000e+00 -5.6819e-01 -2.0026e+00 -3.1748e+00 -5.9170e-02 -1.9096e-01 -1.0046e+00
6.0500e+00 -4.6753e-01 -2.6232e+00 -3.7486e+00 -4.8436e-01 -5.4147e-01 -1.0252e+00
6.1000e+00 2.9230e-02 -3.0591e+00 -4.0571e+00 -6.5441e-01 -7.3465e-01 -1.0283e+00
6.1500e+00 4.6430e-01 -2.8345e+00 -3.8247e+00 -3.8362e-01 -5.9395e-01 -1.0136e+00
6.2000e+00 4.3917e-01 -2.2082e+00 -3.2833e+00 1.9654e-01 -5.2007e-02 -9.8128e-01
6.2500e+00 2.0727e-03 -1.9198e+00 -3.0441e+00 4.6155e-01 3.3327e-01 -9.3132e-01
6.3000e+00 -3.5830e-01 -2.2038e+00 -3.2584e+00 2.4221e-01 2.4240e-01 -8.6413e-01
6.3500e+00 -2.9088e-01 -2.6817e+00 -3.6494e+00 -1.2440e-01 -2.1149e-01 -7.8032e-01
6.4000e+00 2.1124e-01 -2.9213e+00 -3.7690e+00 -2.1060e-01 -4.4953e-01 -6.8075e-01
6.4500e+00 6.3287e-01 -2.4807e+00 -3.5086e+00 -2.9267e-02 -1.5996e-01 -5.6660e-01
6.5000e+00 5.9582e-01 -1.8408e+00 -2.9225e+00 4.3604e-01 3.8123e-01 -4.3941e-01
6.5500e+00 1.1465e-01 -1.4441e+00 -2.5176e+00 8.2747e-01 7.1358e-01 -3.0109e-01
6.6000e+00 -2.5094e-01 -1.6539e+00 -2.6796e+00 6.5364e-01 6.1258e-01 -1.5396e-01
6.6500e+00 -2.1445e-01 -1.9845e+00 -3.0607e+00 2.9382e-02 1.9219e-01 -6.8340e-04
6.7000e+00 2.4851e-01 -2.0910e+00 -3.0544e+00 -1.8224e-01 -8.2975e-02 1.5577e-01
6.7500e+00 6.5136e-01 -1.6727e+00 -2.6886e+00 2.3525e-01 1.3972e-01 3.1224e-01
6.8000e+00 5.8391e-01 -8.7731e-01 -2.1738e+00 7.8655e-01 6.4874e-01 4.6550e-01
6.8500e+00 1.0344e-01 -5.9252e-01 -1.9084e+00 7.3424e-01 8.7469e-01 6.1238e-01
6.9000e+00 -2.9411e-01 -6.6591e-01 -1.9020e+00 4.6263e-01 7.5102e-01 7.4997e-01
6.9500e+00 -2.9260e-01 -9.7178e-01 -2.1198e+00 9.9018e-02 3.9090e-01 8.7564e-01
7.0000e+00 1.5344e-01 -9.8785e-01 -2.2317e+00 -7.0335e-02 8.4423e-02 9.8719e-01
7.0500e+00 5.2875e-01 -7.3273e-01 -2.0280e+00 8.5177e-02 3.8447e-02 1.0828e+00
7.1000e+00 4.7695e-01 -1.7709e-01 -1.6576e+00 3.7086e-01 4.0996e-01 1.1612e+00
7.1500e+00 1.5166e-02 2.5415e-01 -1.3364e+00 4.7046e-01 7.8941e-01 1.2212e+00
7.2000e+00 -4.4935e-01 2.2241e-01 -1.2650e+00 1.9838e-01 6.2141e-01 1.2622e+00
7.2500e+00 -4.5663e-01 -3.2276e-01 -1.6031e+00 -1.6420e-01 2.1965e-03 1.2838e+00
7.3000e+00 -1.6093e-02 -7.2945e-01 -2.1611e+00 -5.1274e-01 -4.3902e-01 1.2856e+00
7.3500e+00 3.7913e-01 -3.2996e-01 -2.0986e+00 -4.1236e-01 -3.0102e-01 1.2676e+00
7.4000e+00 3.4290e-01 -1.3115e-01 -1.8479e+00 -2.5068e-01 -1.0178e-01 1.2676e+00
7.4500e+00 -1.3339e-01 4.7152e-01 -1.4054e+00 2.1684e-01 3.3676e-01 1.2478e+00
7.5000e+00 -5.6081e-01 5.7875e-01 -1.2848e+00 4.0459e-01 5.9739e-01 1.2082e+00
7.5500e+00 -5.4083e-01 2.0115e-01 -1.5628e+00 1.3119e-01 3.4705e-01 1.1490e+00
7.6000e+00 -1.2924e-01 -3.9725e-01 -2.1321e+00 -3.8989e-01 -2.3153e-01 1.0704e+00
7.6500e+00 3.0777e-01 -7.7194e-01 -2.5696e+00 -6.5331e-01 -5.4563e-01 9.7296e-01
7.7000e+00 2.7609e-01 -6.2078e-01 -2.5682e+00 -4.0274e-01 -3.1754e-01 8.5729e-01
7.7500e+00 -1.4354e-01 -2.6744e-01 -2.1192e+00 4.6710e-02 1.8716e-01 7.2449e-01
7.8000e+00 -5.9969e-01 -1.8299e-01 -1.9218e+00 2.2140e-01 4.0446e-01 5.7602e-01
7.8500e+00 -5.6347e-01 -6.5054e-01 -2.4193e+00 -9.1809e-02 8.3555e-02 4.1382e-01
7.9000e+00 -1.0725e-01 -1.3871e+00 -3.2841e+00 -5.6302e-01 -4.5257e-01 2.4033e-01
7.9500e+00 3.4534e-01 -1.7744e+00 -3.6839e+00 -7.0092e-01 -7.1118e-01 5.8511e-02
8.0000e+00 3.4542e-01 -1.8102e+00 -3.5050e+00 -4.0158e-01 -4.8586e-01 -1.2824e-01
8.0500e+00 -5.8828e-02 -1.4077e+00 -3.2062e+00 -1.2153e-02 -6.7380e-02 -3.1621e-01
8.1000e+00 -5.0434e-01 -1.3961e+00 -3.2730e+00 1.6432e-01 1.8691e-01 -5.0152e-01
8.1500e+00 -4.6326e-01 -1.8735e+00 -3.6815e+00 6.8774e-02 2.7122e-02 -6.8039e-01
8.2000e+00 -3.7770e-02 -2.5389e+00 -4.3129e+00 -3.1124e-01 -5.1489e-01 -8.4930e-01
8.2500e+00 4.2114e-01 -2.9571e+00 -4.7090e+00 -5.3835e-01 -8.2211e-01 -1.0052e+00
8.3000e+00 4.7421e-01 -2.8629e+00 -4.6305e+00 -3.2315e-01 -5.2213e-01 -1.1455e+00
8.3500e+00 6.7282e-02 -2.5689e+00 -4.2481e+00 2.4730e-01 3.8701e-02 -1.2683e+00
8.4000e+00 -3.8285e-01 -2.2940e+00 -4.1216e+00 5.6032e-01 2.8710e-01 -1.3722e+00
8.4500e+00 -3.9735e-01 -2.6072e+00 -4.3690e+00 3.4077e-01 6.0754e-02 -1.4564e+00
8.5000e+00 6.9881e-02 -3.2279e+00 -4.9427e+00 -6.8364e-02 -2.7671e-01 -1.5202e+00
8.5500e+00 5.2318e-01 -3.6637e+00 -5.2513e+00 -2.2939e-01 -4.6111e-01 -1.5635e+00
8.6000e+00 5.3790e-01 -3.4391e+00 -5.0188e+00 4.3247e-02 -3.1601e-01 -1.5861e+00
8.6500e+00 1.1273e-01 -2.8129e+00 -4.4774e+00 6.1815e-01 2.2594e-01 -1.5879e+00
8.7000e+00 -3.1457e-01 -2.5245e+00 -4.2383e+00 8.7093e-01 6.0685e-01 -1.5690e+00
8.7500e+00 -3.4392e-01 -2.8084e+00 -4.4526e+00 6.3273e-01 5.0737e-01 -1.5294e+00
8.8000e+00 7.4294e-02 -3.2863e+00 -4.8436e+00 2.4101e-01 4.0808e-02 -1.4691e+00
8.8500e+00 5.1153e-01 -3.5260e+00 -4.9632e+00 1.2396e-01 -2.1374e-01 -1.3881e+00
8.9000e+00 5.3536e-01 -3.0853e+00 -4.7028e+00 2.6933e-01 5.5788e-02 -1.2864e+00
8.9500e+00 1.1148e-01 -2.4454e+00 -4.1167e+00 6.9423e-01 5.7376e-01 -1.1644e+00
9.0000e+00 -3.6020e-01 -2.0487e+00 -3.7117e+00 1.0416e+00 8.8014e-01 -1.0225e+00
9.0500e+00 -3.8977e-01 -2.2585e+00 -3.8738e+00 8.2080e-01 7.5083e-01 -8.6152e-01
9.1000e+00 5.7626e-04 -2.5891e+00 -4.2549e+00 1.4757e-01 3.0029e-01 -6.8289e-01
9.1500e+00 4.6055e-01 -2.6956e+00 -4.2485e+00 -1.1415e-01 -6.3677e-03 -4.8853e-01
9.2000e+00 4.7743e-01 -2.2773e+00 -3.8827e+00 2.5298e-01 1.8401e-01 -2.8110e-01
9.2500e+00 5.6241e-02 -1.4819e+00 -3.3679e+00 7.5454e-01 6.6042e-01 -6.3935e-02
9.3000e+00 -4.2400e-01 -1.1971e+00 -3.1025e+00 6.5395e-01 8.5398e-01 1.5898e-01
9.3500e+00 -4.7192e-01 -1.2705e+00 -3.0961e+00 3.3631e-01 6.9865e-01 3.8321e-01
9.4000e+00 -7.9957e-02 -1.5764e+00 -3.3140e+00 -7.0307e-02 3.0811e-01 6.0416e-01
9.4500e+00 3.7588e-01 -1.5925e+00 -3.4259e+00 -2.7899e-01 -2.7097e-02 8.1737e-01
9.5000e+00 4.0601e-01 -1.3373e+00 -3.2222e+00 -1.5852e-01 -9.9677e-02 1.0188e+00
9.5500e+00 -5.5737e-03 -7.8170e-01 -2.8518e+00 9.6906e-02 2.4775e-01 1.2051e+00
9.6000e+00 -4.4821e-01 -3.5046e-01 -2.5306e+00 1.7146e-01 6.0597e-01 1.3738e+00
9.6500e+00 -5.3563e-01 -3.8221e-01 -2.4591e+00 -1.2015e-01 4.1991e-01 1.5231e+00
9.7000e+00 -1.1495e-01 -9.2738e-01 -2.7973e+00 -4.9653e-01 -2.1397e-01 1.6521e+00
9.7500e+00 3.3664e-01 -1.3341e+00 -3.3552e+00 -8.5302e-01 -6.6626e-01 1.7604e+00
9.8000e+00 3.9967e-01 -9.3458e-01 -3.2927e+00 -7.5472e-01 -5.3561e-01 1.8481e+00
9.8500e+00 -5.9163e-03 -7.3577e-01 -3.0420e+00 -5.9304e-01 -3.3637e-01 1.8481e+00
9.9000e+00 -4.6724e-01 -1.3310e-01 -2.5996e+00 -1.2060e-01 1.0571e-01 1.8281e+00
9.9500e+00 -5.3040e-01 -2.5870e-02 -2.4789e+00 7.6890e-02 3.7333e-01 1.7883e+00
1.0000e+01 -1.3092e-01 -4.0347e-01 -2.7569e+00 -1.8207e-01 1.3327e-01 1.7284e+00
1.0050e+01 3.4144e-01 -1.0019e+00 -3.3262e+00 -6.8410e-01 -4.3190e-01 1.6482e+00
1.0100e+01 4.3953e-01 -1.3766e+00 -3.7638e+00 -9.2403e-01 -7.2966e-01 1.5476e+00
1.0150e+01 4.2119e-02 -1.2254e+00 -3.7623e+00 -6.4571e-01 -4.8252e-01 1.4264e+00
1.0200e+01 -4.3315e-01 -8.7206e-01 -3.3134e+00 -1.6453e-01 4.3655e-02 1.2844e+00
1.0250e+01 -4.8207e-01 -7.8761e-01 -3.1160e+00 4.5524e-02 2.8456e-01 1.1219e+00
1.0300e+01 -1.0129e-01 -1.2552e+00 -3.6134e+00 -2.2913e-01 -1.0983e-02 9.3953e-01
1.0350e+01 3.6669e-01 -1.9917e+00 -4.4782e+00 -6.5913e-01 -5.2035e-01 7.3849e-01
1.0400e+01 4.9756e-01 -2.3790e+00 -4.8780e+00 -7.5379e-01 -7.5123e-01 5.2072e-01
1.0450e+01 1.1319e-01 -2.4148e+00 -4.6991e+00 -4.0988e-01 -4.9761e-01 2.8901e-01
1.0500e+01 -3.7767e-01 -2.0123e+00 -4.4004e+00 2.4740e-02 -5.0717e-02 4.6983e-02
1.0550e+01 -4.5640e-01 -2.0008e+00 -4.4671e+00 2.4626e-01 2.3168e-01 -2.0095e-01
1.0600e+01 -6.0357e-02 -2.4781e+00 -4.8756e+00 1.9487e-01 9.9246e-02 -4.4985e-01
1.0650e+01 4.3009e-01 -3.1435e+00 -5.5070e+00 -1.4261e-01 -4.1658e-01 -6.9462e-01
1.0700e+01 5.3862e-01 -3.5617e+00 -5.9031e+00 -3.2949e-01 -6.9917e-01 -9.3038e-01
1.0750e+01 1.4126e-01 -3.4676e+00 -5.8247e+00 -7.6983e-02 -3.7650e-01 -1.1529e+00
1.0800e+01 -3.3180e-01 -3.1735e+00 -5.4422e+00 5.2728e-01 2.0475e-01 -1.3587e+00
1.0850e+01 -4.2613e-01 -2.8986e+00 -5.3157e+00 8.7013e-01 4.7100e-01 -1.5457e+00
1.0900e+01 -3.8033e-02 -3.2118e+00 -5.5631e+00 6.7598e-01 2.5969e-01 -1.7124e+00
1.0950e+01 4.3946e-01 -3.8325e+00 -6.1368e+00 2.8744e-01 -6.5759e-02 -1.8583e+00
1.1000e+01 5.3998e-01 -4.2683e+00 -6.4454e+00 1.4189e-01 -2.4133e-01 -1.9838e+00
1.1050e+01 1.4102e-01 -4.0437e+00 -6.2130e+00 4.2467e-01 -9.0683e-02 -2.0893e+00
1.1100e+01 -3.4142e-01 -3.4175e+00 -5.6716e+00 1.0042e+00 4.5346e-01 -2.1759e+00
1.1150e+01 -4.2435e-01 -3.1291e+00 -5.4324e+00 1.2561e+00 8.3321e-01 -2.2445e+00
1.1200e+01 -9.0147e-02 -3.4130e+00 -5.6467e+00 1.0116e+00 7.2924e-01 -2.2961e+00
1.1250e+01 3.8730e-01 -3.8909e+00 -6.0377e+00 6.0821e-01 2.5496e-01 -2.3314e+00
1.1300e+01 4.9010e-01 -4.1306e+00 -6.1573e+00 4.7445e-01 -1.0392e-02 -2.3513e+00
1.1350e+01 1.2933e-01 -3.6899e+00 -5.8969e+00 5.9829e-01 2.4543e-01 -2.3561e+00
1.1400e+01 -3.8707e-01 -3.0500e+00 -5.3108e+00 9.9719e-01 7.4702e-01 -2.3463e+00
1.1450e+01 -4.8328e-01 -2.6534e+00 -4.9059e+00 1.3145e+00 1.0346e+00 -2.3217e+00
1.1500e+01 -1.3454e-01 -2.8631e+00 -5.0679e+00 1.0600e+00 8.8450e-01 -2.2824e+00
1.1550e+01 3.5976e-01 -3.1937e+00 -5.4490e+00 3.5003e-01 4.1144e-01 -2.2279e+00
1.1600e+01 4.4728e-01 -3.3002e+00 -5.4427e+00 4.9051e-02 8.0967e-02 -2.1577e+00
1.1650e+01 1.0983e-01 -2.8819e+00 -5.0769e+00 3.7510e-01 2.4664e-01 -2.0711e+00
1.1700e+01 -3.8194e-01 -2.0865e+00 -4.5621e+00 8.3441e-01 6.9785e-01 -1.9673e+00
1.1750e+01 -5.1758e-01 -1.8017e+00 -4.2967e+00 6.9114e-01 8.6615e-01 -1.8453e+00
1.1800e+01 -1.6903e-01 -1.8751e+00 -4.2903e+00 3.3113e-01 6.8590e-01 -1.7041e+00
1.1850e+01 3.2708e-01 -2.1810e+00 -4.5081e+00 -1.1687e-01 2.7114e-01 -1.5430e+00
1.1900e+01 4.4242e-01 -2.1971e+00 -4.6200e+00 -3.6525e-01 -8.7209e-02 -1.3614e+00
1.1950e+01 9.5481e-02 -1.9420e+00 -4.4163e+00 -2.8217e-01 -1.8153e-01 -1.1591e+00
1.2000e+01 -3.9688e-01 -1.3863e+00 -4.0459e+00 -6.1264e-02 1.4584e-01 -9.3645e-01
1.2050e+01 -5.1625e-01 -9.5508e-01 -3.7247e+00 -1.7892e-02 4.8597e-01 -6.9485e-01
1.2100e+01 -1.7575e-01 -9.8683e-01 -3.6533e+00 -3.3694e-01 2.8400e-01 -4.3656e-01
1.2150e+01 3.2340e-01 -1.5320e+00 -3.9914e+00 -7.3671e-01 -3.6341e-01 -1.6500e-01
1.2200e+01 4.8015e-01 -1.9387e+00 -4.5494e+00 -1.1123e+00 -8.2671e-01 1.1533e-01
1.2250e+01 1.2758e-01 -1.5392e+00 -4.4868e+00 -1.0287e+00 -7.0443e-01 3.9906e-01
1.2300e+01 -3.6011e-01 -1.3404e+00 -4.2362e+00 -8.6699e-01 -5.0519e-01 3.9906e-01
1.2350e+01 -4.9292e-01 -7.3771e-01 -3.7937e+00 -3.9153e-01 -6.0767e-02 3.9100e-01
1.2400e+01 -1.3824e-01 -6.3049e-01 -3.6731e+00 -1.8806e-01 2.1146e-01 3.7490e-01
1.2450e+01 3.2890e-01 -1.0081e+00 -3.9511e+00 -4.3808e-01 -2.1785e-02 3.5090e-01
1.2500e+01 5.2089e-01 -1.6065e+00 -4.5204e+00 -9.2825e-01 -5.7802e-01 3.1931e-01
1.2550e+01 1.5871e-01 -1.9812e+00 -4.9579e+00 -1.1533e+00 -8.6484e-01 2.8060e-01
1.2600e+01 -3.3023e-01 -1.8300e+00 -4.9565e+00 -8.5724e-01 -6.0486e-01 2.3538e-01
1.2650e+01 -4.6350e-01 -1.4767e+00 -4.5075e+00 -3.5540e-01 -6.4099e-02 1.8442e-01
1.2700e+01 -1.3523e-01 -1.3922e+00 -4.3101e+00 -1.2194e-01 1.9293e-01 1.2863e-01
1.2750e+01 3.5797e-01 -1.8598e+00 -4.8076e+00 -3.7066e-01 -8.5136e-02 6.9043e-02
1.2800e+01 5.1079e-01 -2.5963e+00 -5.6724e+00 -7.7248e-01 -5.7594e-01 6.7949e-03
1.2850e+01 1.8378e-01 -2.9836e+00 -6.0722e+00 -8.3705e-01 -7.8743e-01 -5.6883e-02
1.2900e+01 -3.1230e-01 -3.0194e+00 -5.8933e+00 -4.6156e-01 -5.1388e-01 -1.2070e-01
1.2950e+01 -4.6307e-01 -2.6169e+00 -5.5945e+00 5.6236e-03 -4.6804e-02 -1.8334e-01
1.3000e+01 -1.5707e-01 -2.6054e+00 -5.6613e+00 2.6018e-01 2.5571e-01 -2.4349e-01
1.3050e+01 3.3667e-01 -3.0827e+00 -6.0698e+00 2.4175e-01 1.4301e-01 -2.9985e-01
1.3100e+01 5.1815e-01 -3.7481e+00 -6.7012e+00 -6.3399e-02 -3.5374e-01 -3.5122e-01
1.3150e+01 1.9157e-01 -4.1663e+00 -7.0973e+00 -2.1906e-01 -6.1822e-01 -3.9647e-01
1.3200e+01 -3.1449e-01 -4.0722e+00 -7.0188e+00 6.3098e-02 -2.7866e-01 -4.3459e-01
1.3250e+01 -4.9807e-01 -3.7781e+00 -6.6364e+00 6.9511e-01 3.1804e-01 -4.6471e-01
1.3300e+01 -1.6851e-01 -3.5032e+00 -6.5099e+00 1.0635e+00 5.9808e-01 -4.8610e-01
1.3350e+01 3.2232e-01 -3.8164e+00 -6.7573e+00 8.9258e-01 3.9874e-01 -4.9821e-01
1.3400e+01 4.9480e-01 -4.4371e+00 -7.3310e+00 5.2475e-01 8.3284e-02 -5.0063e-01
1.3450e+01 1.7554e-01 -4.8729e+00 -7.6396e+00 3.9726e-01 -8.4379e-02 -4.9316e-01
1.3500e+01 -3.0779e-01 -4.6483e+00 -7.4071e+00 6.9529e-01 7.2006e-02 -4.7573e-01
1.3550e+01 -5.0286e-01 -4.0221e+00 -6.8657e+00 1.2871e+00 6.1966e-01 -4.4850e-01
1.3600e+01 -2.0948e-01 -3.7337e+00 -6.6266e+00 1.5482e+00 1.0007e+00 -4.1177e-01
1.3650e+01 2.9334e-01 -4.0176e+00 -6.8409e+00 1.3097e+00 8.9568e-01 -3.6606e-01
1.3700e+01 4.7111e-01 -4.4955e+00 -7.2319e+00 9.0903e-01 4.1814e-01 -3.1205e-01
1.3750e+01 1.8091e-01 -4.7352e+00 -7.3515e+00 7.7466e-01 1.4734e-01 -2.5063e-01
1.3800e+01 -3.1912e-01 -4.2945e+00 -7.0911e+00 8.9454e-01 3.9559e-01 -1.8284e-01
1.3850e+01 -5.1584e-01 -3.6546e+00 -6.5050e+00 1.2861e+00 8.8763e-01 -1.0992e-01
1.3900e+01 -2.2243e-01 -3.2580e+00 -6.1000e+00 1.5926e+00 1.1638e+00 -3.3227e-02
1.3950e+01 2.9067e-01 -3.4678e+00 -6.2621e+00 1.3240e+00 1.0006e+00 4.5739e-02
1.4000e+01 4.7809e-01 -3.7983e+00 -6.6432e+00 5.9645e-01 5.1307e-01 1.2539e-01
1.4050e+01 1.9882e-01 -3.9048e+00 -6.6368e+00 2.7473e-01 1.6691e-01 2.0410e-01
1.4100e+01 -3.1791e-01 -3.4865e+00 -6.2710e+00 5.7702e-01 3.1598e-01 2.8021e-01
1.4150e+01 -5.3147e-01 -2.6912e+00 -5.7562e+00 1.0099e+00 7.4995e-01 3.5213e-01
1.4200e+01 -2.4034e-01 -2.4064e+00 -5.4908e+00 8.3780e-01 9.0065e-01 4.1831e-01
1.4250e+01 2.7303e-01 -2.4798e+00 -5.4844e+00 4.4710e-01 7.0272e-01 4.7735e-01
1.4300e+01 4.8431e-01 -2.7856e+00 -5.7023e+00 -3.2929e-02 2.7049e-01 5.2797e-01
1.4350e+01 2.1678e-01 -2.8017e+00 -5.8141e+00 -3.1412e-01 -1.0487e-01 5.6907e-01
1.4400e+01 -3.0406e-01 -2.5466e+00 -5.6105e+00 -2.6406e-01 -2.1548e-01 5.9972e-01
1.4450e+01 -5.1687e-01 -1.9909e+00 -5.2400e+00 -7.5808e-02 9.6546e-02 6.1922e-01
1.4500e+01 -2.2248e-01 -1.5597e+00 -4.9189e+00 -6.4169e-02 4.2247e-01 6.2701e-01
1.4550e+01 2.9485e-01 -1.5914e+00 -4.8474e+00 -4.1355e-01 2.0757e-01 6.2278e-01
1.4600e+01 5.0554e-01 -2.1366e+00 -5.1856e+00 -8.4182e-01 -4.5133e-01 6.0639e-01
1.4650e+01 2.3597e-01 -2.5433e+00 -5.7435e+00 -1.2437e+00 -9.2458e-01 5.7791e-01
1.4700e+01 -2.5579e-01 -2.1438e+00 -5.6810e+00 -1.1839e+00 -8.1061e-01 5.3762e-01
1.4750e+01 -5.0263e-01 -1.9450e+00 -5.4303e+00 -1.0223e+00 -6.1138e-01 5.3762e-01
1.4800e+01 -2.3989e-01 -1.3423e+00 -4.9879e+00 -5.4554e-01 -1.6561e-01 5.2701e-01
1.4850e+01 2.8028e-01 -1.2351e+00 -4.8672e+00 -3.3958e-01 1.0928e-01 5.0579e-01
1.4900e+01 5.0225e-01 -1.6127e+00 -5.1452e+00 -5.8588e-01 -1.2003e-01 4.7414e-01
1.4950e+01 2.5520e-01 -2.2111e+00 -5.7145e+00 -1.0710e+00 -6.7109e-01 4.3245e-01
1.5000e+01 -2.6140e-01 -2.5858e+00 -6.1521e+00 -1.2898e+00 -9.5152e-01 3.8131e-01
1.5050e+01 -4.9091e-01 -2.4346e+00 -6.1506e+00 -9.8595e-01 -6.8400e-01 3.2147e-01
1.5100e+01 -2.1773e-01 -2.0813e+00 -5.7017e+00 -4.7496e-01 -1.3464e-01 2.5393e-01
1.5150e+01 2.7041e-01 -1.9968e+00 -5.5043e+00 -2.3093e-01 1.3198e-01 1.7984e-01
1.5200e+01 5.1764e-01 -2.4644e+00 -6.0017e+00 -4.6766e-01 -1.3564e-01 1.0054e-01
1.5250e+01 2.6276e-01 -3.2010e+00 -6.8665e+00 -8.5614e-01 -6.1526e-01 1.7533e-02
1.5300e+01 -2.4690e-01 -3.5882e+00 -7.2663e+00 -9.0609e-01 -8.1498e-01 -6.7552e-02
1.5350e+01 -4.8109e-01 -3.6241e+00 -7.0874e+00 -5.1488e-01 -5.2925e-01 -1.5300e-01
1.5400e+01 -2.5306e-01 -3.2215e+00 -6.7887e+00 -3.1054e-02 -4.9756e-02 -2.3705e-01
1.5450e+01 2.5787e-01 -3.2100e+00 -6.8554e+00 2.4079e-01 2.6522e-01 -3.1794e-01
1.5500e+01 5.1128e-01 -3.6873e+00 -7.2639e+00 2.4003e-01 1.6486e-01 -3.9396e-01
1.5550e+01 2.4891e-01 -4.3527e+00 -7.8953e+00 -4.7379e-02 -3.1990e-01 -4.6351e-01
1.5600e+01 -2.5005e-01 -4.7709e+00 -8.2914e+00 -1.8552e-01 -5.7288e-01 -5.2510e-01
1.5650e+01 -5.3278e-01 -4.6768e+00 -8.2130e+00 1.1370e-01 -2.2249e-01 -5.7743e-01
1.5700e+01 -2.7249e-01 -4.3827e+00 -7.8305e+00 7.6208e-01 3.8423e-01 -6.1937e-01
1.5750e+01 2.4678e-01 -4.1078e+00 -7.7040e+00 1.1460e+00 6.7336e-01 -6.5000e-01
1.5800e+01 4.9844e-01 -4.4210e+00 -7.9514e+00 9.8966e-01 4.8207e-01 -6.6859e-01
1.5850e+01 2.5786e-01 -5.0417e+00 -8.5251e+00 6.3539e-01 1.7354e-01 -6.7465e-01
1.5900e+01 -2.4341e-01 -5.4775e+00 -8.8337e+00 5.2046e-01 1.1625e-02 -6.6786e-01
1.5950e+01 -5.0745e-01 -5.2529e+00 -8.6013e+00 8.3001e-01 1.7252e-01 -6.4812e-01
1.6000e+01 -2.5745e-01 -4.6267e+00 -8.0599e+00 1.4323e+00 7.2340e-01 -6.1556e-01
1.6050e+01 2.1746e-01 -4.3383e+00 -7.8207e+00 1.7026e+00 1.1063e+00 -5.7048e-01
1.6100e+01 4.9406e-01 -4.6223e+00 -8.0350e+00 1.4720e+00 1.0019e+00 -5.1343e-01
1.6150e+01 2.5527e-01 -5.1002e+00 -8.4260e+00 1.0779e+00 5.2368e-01 -4.4520e-01
1.6200e+01 -2.3610e-01 -5.3398e+00 -8.5456e+00 9.4859e-01 2.5083e-01 -3.6679e-01
1.6250e+01 -5.0996e-01 -4.8991e+00 -8.2852e+00 1.0720e+00 4.9573e-01 -2.7945e-01
1.6300e+01 -2.9278e-01 -4.2592e+00 -7.6991e+00 1.4655e+00 9.8314e-01 -1.8468e-01
1.6350e+01 2.1269e-01 -3.8626e+00 -7.2942e+00 1.7721e+00 1.2535e+00 -8.4198e-02
1.6400e+01 5.1265e-01 -4.0724e+00 -7.4562e+00 1.5017e+00 1.0834e+00 2.0091e-02
1.6450e+01 2.6753e-01 -4.4029e+00 -7.8373e+00 7.7045e-01 5.8786e-01 1.2612e-01
1.6500e+01 -2.3372e-01 -4.5095e+00 -7.8310e+00 4.4288e-01 2.3286e-01 2.3174e-01
1.6550e+01 -5.1016e-01 -4.0912e+00 -7.4652e+00 7.3717e-01 3.7232e-01 3.3475e-01
1.6600e+01 -2.7948e-01 -3.2958e+00 -6.9504e+00 1.1599e+00 7.9608e-01 4.3300e-01
1.6650e+01 2.1455e-01 -3.0110e+00 -6.6849e+00 9.7551e-01 9.3613e-01 5.2444e-01
1.6700e+01 5.0620e-01 -3.0844e+00 -6.6785e+00 5.7056e-01 7.2727e-01 6.0719e-01
1.6750e+01 2.8608e-01 -3.3902e+00 -6.8964e+00 7.4478e-02 2.8401e-01 6.7956e-01
1.6800e+01 -2.2050e-01 -3.4063e+00 -7.0083e+00 -2.2429e-01 -1.0230e-01 7.4010e-01
1.6850e+01 -4.9099e-01 -3.1512e+00 -6.8046e+00 -1.9300e-01 -2.2362e-01 7.8763e-01
1.6900e+01 -2.8404e-01 -2.5956e+00 -6.4342e+00 -2.4355e-02 7.8113e-02 8.2118e-01
1.6950e+01 2.2247e-01 -2.1643e+00 -6.1130e+00 -3.2791e-02 3.9430e-01 8.4004e-01
1.7000e+01 5.0855e-01 -2.1961e+00 -6.0416e+00 -4.0234e-01 1.7034e-01 8.4373e-01
1.7050e+01 2.9945e-01 -2.7412e+00 -6.3797e+00 -8.5053e-01 -4.9683e-01 8.3200e-01
1.7100e+01 -2.1145e-01 -3.1479e+00 -6.9377e+00 -1.2718e+00 -9.7750e-01 8.0478e-01
1.7150e+01 -4.9475e-01 -2.7484e+00 -6.8751e+00 -1.2305e+00 -8.7002e-01 7.6224e-01
1.7200e+01 -3.1618e-01 -2.5496e+00 -6.6245e+00 -1.0689e+00 -6.7079e-01 7.6224e-01
1.7250e+01 2.0416e-01 -1.9469e+00 -6.1820e+00 -5.9183e-01 -2.2432e-01 7.4793e-01
1.7300e+01 5.1230e-01 -1.8397e+00 -6.0614e+00 -3.8526e-01 5.1964e-02 7.1931e-01
1.7350e+01 3.1092e-01 -2.2173e+00 -6.3394e+00 -6.3064e-01 -1.7527e-01 6.7660e-01
1.7400e+01 -1.8047e-01 -2.8157e+00 -6.9087e+00 -1.1146e+00 -7.2360e-01 6.2023e-01
1.7450e+01 -4.8702e-01 -3.1904e+00 -7.3462e+00 -1.3317e+00 -1.0007e+00 5.5089e-01
1.7500e+01 -3.0016e-01 -3.0393e+00 -7.3448e+00 -1.0260e+00 -7.2915e-01 4.6950e-01
1.7550e+01 1.8291e-01 -2.6859e+00 -6.8958e+00 -5.1264e-01 -1.7520e-01 3.7726e-01
1.7600e+01 5.0860e-01 -2.6015e+00 -6.6984e+00 -2.6587e-01 9.6554e-02 2.7565e-01
1.7650e+01 3.1801e-01 -3.0690e+00 -7.1959e+00 -4.9945e-01 -1.6544e-01 1.6641e-01
1.7700e+01 -1.7667e-01 -3.8056e+00 -8.0607e+00 -8.8435e-01 -6.3900e-01 5.1526e-02
1.7750e+01 -5.0388e-01 -4.1929e+00 -8.4605e+00 -9.3032e-01 -8.3232e-01 -6.6791e-02
1.7800e+01 -3.2231e-01 -4.2287e+00 -8.2816e+00 -5.3475e-01 -5.3993e-01 -1.8618e-01
1.7850e+01 1.6269e-01 -3.8261e+00 -7.9828e+00 -4.6242e-02 -5.3611e-02 -3.0418e-01
1.7900e+01 4.8503e-01 -3.8146e+00 -8.0496e+00 2.3056e-01 2.6826e-01 -4.1834e-01
1.7950e+01 3.2293e-01 -4.2920e+00 -8.4581e+00 2.3492e-01 1.7473e-01 -5.2630e-01
1.8000e+01 -1.7142e-01 -4.9574e+00 -9.0895e+00 -4.7258e-02 -3.0332e-01 -6.2584e-01
1.8050e+01 -5.0538e-01 -5.3755e+00 -9.4856e+00 -1.8016e-01 -5.4985e-01 -7.1497e-01
1.8100e+01 -3.2138e-01 -5.2814e+00 -9.4071e+00 1.2422e-01 -1.9333e-01 -7.9196e-01
1.8150e+01 1.7109e-01 -4.9873e+00 -9.0247e+00 7.7762e-01 4.1910e-01 -8.5537e-01
1.8200e+01 5.0420e-01 -4.7124e+00 -8.8981e+00 1.1664e+00 7.1346e-01 -9.0402e-01
1.8250e+01 3.2780e-01 -5.0257e+00 -9.1456e+00 1.0146e+00 5.2686e-01 -9.3704e-01
1.8300e+01 -1.7243e-01 -5.6463e+00 -9.7193e+00 6.6468e-01 2.2245e-01 -9.5377e-01
1.8350e+01 -4.9039e-01 -6.0821e+00 -1.0028e+01 5.5384e-01 6.4026e-02 -9.5380e-01
1.8400e+01 -3.4109e-01 -5.8576e+00 -9.7954e+00 8.6723e-01 2.2777e-01 -9.3693e-01
1.8450e+01 1.5123e-01 -5.2313e+00 -9.2540e+00 1.4731e+00 7.8083e-01 -9.0316e-01
1.8500e+01 4.8475e-01 -4.9429e+00 -9.0149e+00 1.7467e+00 1.1653e+00 -8.5269e-01
1.8550e+01 3.1755e-01 -5.2269e+00 -9.2292e+00 1.5191e+00 1.0617e+00 -7.8595e-01
1.8600e+01 -1.6434e-01 -5.7048e+00 -9.6202e+00 1.1276e+00 5.8351e-01 -7.0360e-01
1.8650e+01 -4.8879e-01 -5.9444e+00 -9.7398e+00 1.0006e+00 3.1004e-01 -6.0659e-01
1.8700e+01 -3.4212e-01 -5.5037e+00 -9.4794e+00 1.1259e+00 5.5362e-01 -4.9618e-01
1.8750e+01 1.4855e-01 -4.8638e+00 -8.8933e+00 1.5208e+00 1.0390e+00 -3.7395e-01
1.8800e+01 5.1325e-01 -4.4672e+00 -8.4883e+00 1.8284e+00 1.3067e+00 -2.4185e-01
1.8850e+01 3.3952e-01 -4.6770e+00 -8.6504e+00 1.5585e+00 1.1332e+00 -1.0219e-01
1.8900e+01 -1.5262e-01 -5.0075e+00 -9.0315e+00 8.2705e-01 6.3367e-01 4.2438e-02
1.8950e+01 -4.8415e-01 -5.1141e+00 -9.0251e+00 4.9870e-01 2.7414e-01 1.8918e-01
1.9000e+01 -3.5325e-01 -4.6958e+00 -8.6593e+00 7.9154e-01 4.0859e-01 3.3504e-01
1.9050e+01 1.1962e-01 -3.9004e+00 -8.1445e+00 1.2121e+00 8.2692e-01 4.7701e-01
1.9100e+01 4.9934e-01 -3.6156e+00 -7.8791e+00 1.0248e+00 9.6121e-01 6.1216e-01
1.9150e+01 3.6059e-01 -3.6890e+00 -7.8727e+00 6.1630e-01 7.4635e-01 7.3780e-01
1.9200e+01 -1.4803e-01 -3.9949e+00 -8.0906e+00 1.1596e-01 2.9695e-01 8.5153e-01
1.9250e+01 -4.8758e-01 -4.0109e+00 -8.2024e+00 -1.8770e-01 -9.5551e-02 9.5132e-01
1.9300e+01 -3.5048e-01 -3.7558e+00 -7.9987e+00 -1.6183e-01 -2.2300e-01 1.0355e+00
1.9350e+01 1.5028e-01 -3.2002e+00 -7.6283e+00 9.6625e-04 7.2744e-02 1.1028e+00
1.9400e+01 4.9296e-01 -2.7689e+00 -7.3072e+00 -1.3631e-02 3.8318e-01 1.1523e+00
1.9450e+01 3.6357e-01 -2.8007e+00 -7.2357e+00 -3.8953e-01 1.5380e-01 1.1834e+00
1.9500e+01 -1.2416e-01 -3.3458e+00 -7.5739e+00 -8.4414e-01 -5.1841e-01 1.1954e+00
1.9550e+01 -4.9634e-01 -3.7525e+00 -8.1318e+00 -1.2718e+00 -1.0037e+00 1.1883e+00
1.9600e+01 -3.6490e-01 -3.3530e+00 -8.0693e+00 -1.2368e+00 -9.0032e-01 1.1619e+00
1.9650e+01 1.2271e-01 -3.1542e+00 -7.8186e+00 -1.0751e+00 -7.0109e-01 1.1619e+00
1.9700e+01 4.8036e-01 -2.5516e+00 -7.3762e+00 -5.9801e-01 -2.5427e-01 1.1429e+00
1.9750e+01 3.6791e-01 -2.4443e+00 -7.2555e+00 -3.9136e-01 2.2698e-02 1.1049e+00
1.9800e+01 -1.1372e-01 -2.8219e+00 -7.5335e+00 -6.3663e-01 -2.0352e-01 1.0480e+00
1.9850e+01 -4.9008e-01 -3.4203e+00 -8.1028e+00 -1.1204e+00 -7.5051e-01 9.7260e-01
1.9900e+01 -3.9061e-01 -3.7950e+00 -8.5404e+00 -1.3374e+00 -1.0259e+00 8.7925e-01
1.9950e+01 1.0748e-01 -3.6439e+00 -8.5389e+00 -1.0313e+00 -7.5242e-01 7.6877e-01
2.0000e+01 4.9058e-01 -3.2905e+00 -8.0900e+00 -5.1773e-01 -1.9620e-01 6.4234e-01
2.0050e+01 3.5623e-01 -3.2061e+00 -7.8926e+00 -2.7062e-01 7.8099e-02 5.0149e-01
2.0100e+01 -1.1601e-01 -3.6736e+00 -8.3900e+00 -5.0379e-01 -1.8109e-01 3.4823e-01
2.0150e+01 -4.6210e-01 -4.4102e+00 -9.2548e+00 -8.8823e-01 -6.5163e-01 1.8501e-01
2.0200e+01 -3.7185e-01 -4.7975e+00 -9.6546e+00 -9.3368e-01 -8.4174e-01 1.4712e-02
2.0250e+01 1.0240e-01 -4.8333e+00 -9.4757e+00 -5.3754e-01 -5.4600e-01 -1.5939e-01
2.0300e+01 4.6870e-01 -4.4307e+00 -9.1770e+00 -4.8423e-02 -5.6242e-02 -3.3380e-01
2.0350e+01 3.7830e-01 -4.4192e+00 -9.2437e+00 2.2903e-01 2.6911e-01 -5.0493e-01
2.0400e+01 -9.0701e-02 -4.8966e+00 -9.6522e+00 2.3407e-01 1.7906e-01 -6.6926e-01
2.0450e+01 -4.8282e-01 -5.5620e+00 -1.0284e+01 -4.7416e-02 -2.9559e-01 -8.2357e-01
2.0500e+01 -3.7560e-01 -5.9801e+00 -1.0680e+01 -1.7962e-01 -5.3881e-01 -9.6502e-01
2.0550e+01 8.6721e-02 -5.8860e+00 -1.0601e+01 1.2545e-01 -1.7915e-01 -1.0913e+00
2.0600e+01 4.6817e-01 -5.5920e+00 -1.0219e+01 7.7952e-01 4.3622e-01 -1.2005e+00
2.0650e+01 3.8934e-01 -5.3170e+00 -1.0092e+01 1.1689e+00 7.3329e-01 -1.2913e+00
2.0700e+01 -7.2860e-02 -5.6303e+00 -1.0340e+01 1.0178e+00 5.4914e-01 -1.3628e+00
2.0750e+01 -4.5580e-01 -6.2509e+00 -1.0913e+01 6.6844e-01 2.4689e-01 -1.4144e+00
2.0800e+01 -4.0040e-01 -6.6868e+00 -1.1222e+01 5.5816e-01 9.0332e-02 -1.4457e+00
2.0850e+01 6.5362e-02 -6.4622e+00 -1.0990e+01 8.7207e-01 2.5562e-01 -1.4566e+00
2.0900e+01 4.6188e-01 -5.8359e+00 -1.0448e+01 1.4784e+00 8.0991e-01 -1.4469e+00
2.0950e+01 4.0679e-01 -5.5475e+00 -1.0209e+01 1.7525e+00 1.1952e+00 -1.4166e+00
2.1000e+01 -8.2305e-02 -5.8315e+00 -1.0423e+01 1.5253e+00 1.0922e+00 -1.3657e+00
2.1050e+01 -4.5542e-01 -6.3094e+00 -1.0814e+01 1.1342e+00 6.1422e-01 -1.2943e+00
2.1100e+01 -3.8634e-01 -6.5490e+00 -1.0934e+01 1.0075e+00 3.4058e-01 -1.2027e+00
2.1150e+01 7.2794e-02 -6.1084e+00 -1.0674e+01 1.1331e+00 5.8364e-01 -1.0911e+00
2.1200e+01 4.6287e-01 -5.4685e+00 -1.0087e+01 1.5282e+00 1.0682e+00 -9.6025e-01
2.1250e+01 3.9696e-01 -5.0718e+00 -9.6825e+00 1.8360e+00 1.3346e+00 -8.1096e-01
2.1300e+01 -5.2267e-02 -5.2816e+00 -9.8445e+00 1.5661e+00 1.1595e+00 -6.4469e-01
2.1350e+01 -4.7766e-01 -5.6122e+00 -1.0226e+01 8.3474e-01 6.5816e-01 -4.6341e-01
2.1400e+01 -4.1958e-01 -5.7187e+00 -1.0219e+01 5.0633e-01 2.9646e-01 -2.6966e-01
2.1450e+01 6.2953e-02 -5.3004e+00 -9.8535e+00 7.9901e-01 4.2847e-01 -6.6659e-02
2.1500e+01 4.7146e-01 -4.5050e+00 -9.3387e+00 1.2193e+00 8.4413e-01 1.4187e-01
2.1550e+01 4.0550e-01 -4.2202e+00 -9.0732e+00 1.0317e+00 9.7554e-01 3.5177e-01
2.1600e+01 -4.1536e-02 -4.2936e+00 -9.0668e+00 6.2271e-01 7.5767e-01 5.5875e-01
2.1650e+01 -4.7404e-01 -4.5995e+00 -9.2847e+00 1.2182e-01 3.0515e-01 7.5858e-01
2.1700e+01 -4.2222e-01 -4.6155e+00 -9.3966e+00 -1.8246e-01 -9.0514e-02 9.4743e-01
2.1750e+01 4.6622e-02 -4.3604e+00 -9.1929e+00 -1.5731e-01 -2.2113e-01 1.1220e+00
2.1800e+01 4.5737e-01 -3.8048e+00 -8.8225e+00 4.7113e-03 7.1508e-02 1.2798e+00
2.1850e+01 4.1767e-01 -3.3735e+00 -8.5013e+00 -1.0709e-02 3.7893e-01 1.4189e+00
2.1900e+01 -4.7908e-02 -3.4053e+00 -8.4299e+00 -3.8746e-01 1.4669e-01 1.5381e+00
2.1950e+01 -4.5602e-01 -3.9505e+00 -8.7680e+00 -8.4294e-01 -5.2821e-01 1.6369e+00
2.2000e+01 -4.1414e-01 -4.3572e+00 -9.3260e+00 -1.2715e+00 -1.0160e+00 1.7150e+00
2.2050e+01 3.9960e-02 -3.9577e+00 -9.2634e+00 -1.2373e+00 -9.1484e-01 1.7723e+00
2.2100e+01 4.3993e-01 -3.7588e+00 -9.0128e+00 -1.0756e+00 -7.1561e-01 1.7723e+00
2.2150e+01 4.2389e-01 -3.1562e+00 -8.5703e+00 -5.9853e-01 -2.6863e-01 1.7520e+00
2.2200e+01 -5.5995e-02 -3.0490e+00 -8.4497e+00 -3.9187e-01 8.6592e-03 1.7114e+00
2.2250e+01 -4.5480e-01 -3.4266e+00 -8.7277e+00 -6.3714e-01 -2.1709e-01 1.6504e+00
2.2300e+01 -4.4337e-01 -4.0249e+00 -9.2970e+00 -1.1209e+00 -7.6344e-01 1.5689e+00
2.2350e+01 3.1057e-02 -4.3996e+00 -9.7345e+00 -1.3378e+00 -1.0380e+00 1.4668e+00
2.2400e+01 4.2929e-01 -4.2485e+00 -9.7331e+00 -1.0318e+00 -7.6364e-01 1.3439e+00
2.2450e+01 4.2659e-01 -3.8951e+00 -9.2841e+00 -5.1816e-01 -2.0635e-01 1.2004e+00
2.2500e+01 -2.6163e-02 -3.8107e+00 -9.0867e+00 -2.7102e-01 6.9156e-02 1.0367e+00
2.2550e+01 -4.3969e-01 -4.2782e+00 -9.5842e+00 -5.0416e-01 -1.8871e-01 8.5367e-01
2.2600e+01 -4.4505e-01 -5.0148e+00 -1.0449e+01 -8.8855e-01 -6.5782e-01 6.5283e-01
2.2650e+01 3.1870e-02 -5.4021e+00 -1.0849e+01 -9.3397e-01 -8.4640e-01 4.3637e-01
2.2700e+01 4.5349e-01 -5.4379e+00 -1.0670e+01 -5.3778e-01 -5.4907e-01 2.0732e-01
2.2750e+01 4.3387e-01 -5.0354e+00 -1.0371e+01 -4.8609e-02 -5.7669e-02 -3.0492e-02
2.2800e+01 -6.6894e-03 -5.0238e+00 -1.0438e+01 2.2889e-01 2.6934e-01 -2.7257e-01
2.2850e+01 -4.3596e-01 -5.5012e+00 -1.0846e+01 2.3400e-01 1.8096e-01 -5.1401e-01
2.2900e+01 -4.3622e-01 -6.1666e+00 -1.1478e+01 -4.7431e-02 -2.9206e-01 -7.4987e-01
2.2950e+01 1.4964e-04 -6.5848e+00 -1.1874e+01 -1.7958e-01 -5.3370e-01 -9.7555e-01
2.3000e+01 4.5551e-01 -6.4906e+00 -1.1795e+01 1.2555e-01 -1.7253e-01 -1.1871e+00
2.3050e+01 4.4649e-01 -6.1966e+00 -1.1413e+01 7.7968e-01 4.4426e-01 -1.3815e+00
2.3100e+01 5.4988e-03 -5.9217e+00 -1.1286e+01 1.1691e+00 7.4264e-01 -1.5567e+00
2.3150e+01 -4.4060e-01 -6.2349e+00 -1.1534e+01 1.0180e+00 5.5968e-01 -1.7115e+00
2.3200e+01 -4.4062e-01 -6.8556e+00 -1.2108e+01 6.6876e-01 2.5848e-01 -1.8456e+00
2.3250e+01 -1.7422e-02 -7.2914e+00 -1.2416e+01 5.5852e-01 1.0283e-01 -1.9592e+00
2.3300e+01 4.3902e-01 -7.0668e+00 -1.2184e+01 8.7248e-01 2.6889e-01 -2.0528e+00
2.3350e+01 4.5123e-01 -6.4406e+00 -1.1642e+01 1.4789e+00 8.2379e-01 -2.1273e+00
2.3400e+01 1.5272e-02 -6.1522e+00 -1.1403e+01 1.7530e+00 1.2096e+00 -2.1834e+00
2.3450e+01 -4.1525e-01 -6.4361e+00 -1.1617e+01 1.5258e+00 1.1068e+00 -2.2219e+00
2.3500e+01 -4.4624e-01 -6.9140e+00 -1.2008e+01 1.1348e+00 6.2897e-01 -2.2434e+00
2.3550e+01 -1.9534e-02 -7.1537e+00 -1.2128e+01 1.0081e+00 3.5530e-01 -2.2485e+00
2.3600e+01 4.3917e-01 -6.7130e+00 -1.1868e+01 1.1337e+00 5.9815e-01 -2.2374e+00
2.3650e+01 4.4254e-01 -6.0731e+00 -1.1282e+01 1.5289e+00 1.0823e+00 -2.2101e+00
2.3700e+01 1.5902e-02 -5.6764e+00 -1.0877e+01 1.8366e+00 1.3482e+00 -2.1665e+00
2.3750e+01 -4.1608e-01 -5.8862e+00 -1.1039e+01 1.5668e+00 1.1724e+00 -2.1063e+00
2.3800e+01 -4.4423e-01 -6.2168e+00 -1.1420e+01 8.3539e-01 6.7018e-01 -2.0289e+00
2.3850e+01 -2.6344e-02 -6.3233e+00 -1.1413e+01 5.0697e-01 3.0747e-01 -1.9338e+00
2.3900e+01 4.1637e-01 -5.9050e+00 -1.1048e+01 7.9964e-01 4.3833e-01 -1.8200e+00
2.3950e+01 4.4187e-01 -5.1096e+00 -1.0533e+01 1.2199e+00 8.5273e-01 -1.6869e+00
2.4000e+01 4.2057e-02 -4.8248e+00 -1.0267e+01 1.0323e+00 9.8279e-01 -1.5336e+00
2.4050e+01 -4.2307e-01 -4.8982e+00 -1.0261e+01 6.2326e-01 7.6349e-01 -1.3598e+00
2.4100e+01 -4.5513e-01 -5.2041e+00 -1.0479e+01 1.2232e-01 3.0948e-01 -1.1653e+00
2.4150e+01 -2.4379e-02 -5.2202e+00 -1.0591e+01 -1.8202e-01 -8.7702e-02 -9.5055e-01
2.4200e+01 4.1413e-01 -4.9650e+00 -1.0387e+01 -1.5692e-01 -2.1984e-01 -7.1673e-01
2.4250e+01 4.6147e-01 -4.4094e+00 -1.0017e+01 5.0311e-03 7.1292e-02 -4.6605e-01
2.4300e+01 2.5314e-02 -3.9782e+00 -9.6955e+00 -1.0459e-02 3.7726e-01 -2.0176e-01
2.4350e+01 -4.0790e-01 -4.0099e+00 -9.6240e+00 -3.8729e-01 1.4361e-01 7.1849e-02
2.4400e+01 -4.6990e-01 -4.5551e+00 -9.9622e+00 -8.4284e-01 -5.3261e-01 3.4961e-01
2.4450e+01 -4.9787e-02 -4.9618e+00 -1.0520e+01 -1.2714e+00 -1.0216e+00 6.2588e-01
2.4500e+01 3.9824e-01 -4.5623e+00 -1.0458e+01 -1.2373e+00 -9.2157e-01 8.9505e-01
2.4550e+01 4.4293e-01 -4.3635e+00 -1.0207e+01 -1.0756e+00 -7.2233e-01 8.9505e-01
2.4600e+01 5.7800e-02 -3.7608e+00 -9.7644e+00 -5.9857e-01 -2.7528e-01 8.7888e-01
2.4650e+01 -4.0623e-01 -3.6536e+00 -9.6438e+00 -3.9192e-01 2.1570e-03 8.4655e-01
2.4700e+01 -4.5435e-01 -4.0312e+00 -9.9218e+00 -6.3718e-01 -2.2337e-01 7.9825e-01
2.4750e+01 -5.1476e-02 -4.6296e+00 -1.0491e+01 -1.1209e+00 -7.6943e-01 7.3443e-01
2.4800e+01 4.0506e-01 -5.0043e+00 -1.0929e+01 -1.3379e+00 -1.0437e+00 6.5578e-01
2.4850e+01 4.5301e-01 -4.8531e+00 -1.0927e+01 -1.0318e+00 -7.6885e-01 5.6323e-01
2.4900e+01 7.2446e-02 -4.4998e+00 -1.0478e+01 -5.1820e-01 -2.1107e-01 4.5805e-01
2.4950e+01 -4.0415e-01 -4.4153e+00 -1.0281e+01 -2.7105e-01 6.4994e-02 3.4181e-01


==> pendulum/extrapolation_idx40.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 3.6421e-02 3.2736e-02 3.8120e-02 3.6603e-02 3.6991e-02 3.6421e-02
5.0000e-02 1.1615e-01 9.9879e-02 9.9021e-02 8.7111e-02 7.3408e-02 3.6421e-02
1.0000e-01 1.7684e-01 1.2997e-01 1.2900e-01 1.0526e-01 8.7364e-02 3.5868e-02
1.5000e-01 3.0099e-02 5.7608e-02 5.5881e-02 5.5033e-02 4.9055e-02 3.4762e-02
2.0000e-01 7.5127e-02 2.2578e-02 4.0854e-02 5.9402e-02 4.1334e-02 3.3111e-02
2.5000e-01 1.6833e-01 8.9278e-02 9.8149e-02 6.1555e-02 5.5271e-02 3.0932e-02
3.0000e-01 2.7988e-02 1.0155e-01 7.4654e-02 1.5619e-02 3.0281e-02 2.8251e-02
3.5000e-01 2.7810e-02 1.5387e-02 1.8093e-02 4.8177e-02 2.4651e-02 2.5099e-02
4.0000e-01 1.1527e-01 8.6257e-03 5.2664e-02 7.4378e-02 3.8406e-02 2.1519e-02
4.5000e-01 3.6123e-02 5.5458e-02 6.4084e-02 -6.3309e-03 -5.9153e-03 1.7557e-02
5.0000e-01 -3.6174e-02 2.2080e-02 1.0857e-02 -2.5001e-02 -2.2685e-02 1.3269e-02
5.5000e-01 7.2306e-02 -6.5373e-03 -9.8990e-04 5.4424e-02 1.7310e-02 8.7140e-03
6.0000e-01 4.8738e-02 -1.5035e-02 3.0884e-02 1.1442e-02 -1.0575e-02 3.9574e-03
6.5000e-01 -7.8291e-02 -1.8683e-02 4.6487e-03 -6.6151e-02 -4.9758e-02 -9.3150e-04
7.0000e-01 7.7469e-03 -1.8623e-02 -3.9073e-02 -1.0698e-02 -3.5403e-02 -5.8805e-03
7.5000e-01 3.4385e-02 -3.2508e-02 -2.6208e-02 -6.5525e-03 -3.8983e-02 -1.0815e-02
8.0000e-01 -1.1504e-01 -5.6540e-02 -9.2699e-03 -7.7611e-02 -7.1455e-02 -1.5661e-02
8.5000e-01 -8.3002e-02 -5.8667e-02 -3.8446e-02 -3.9211e-02 -6.4848e-02 -2.0342e-02
9.0000e-01 2.2209e-02 -6.1423e-02 -7.8889e-02 -2.1475e-02 -6.1911e-02 -2.4786e-02
9.5000e-01 -1.1499e-01 -6.2694e-02 -6.0252e-02 -1.0831e-01 -1.0143e-01 -2.8920e-02
1.0000e+00 -1.4098e-01 -8.8080e-02 -3.7945e-02 -9.1703e-02 -8.1372e-02 -3.2678e-02
1.0500e+00 -1.3230e-02 -9.1551e-02 -7.3122e-02 -9.1849e-03 -7.7050e-02 -3.5997e-02
1.1000e+00 -1.0490e-01 -7.9665e-02 -1.0120e-01 -7.5590e-02 -1.1404e-01 -3.8820e-02
1.1500e+00 -1.6954e-01 -8.6972e-02 -6.5751e-02 -1.3012e-01 -1.0215e-01 -4.1096e-02
1.2000e+00 -4.3027e-02 -9.2620e-02 -5.2006e-02 -5.4359e-02 -6.0857e-02 -4.2782e-02
1.2500e+00 -7.7161e-02 -9.3539e-02 -9.7792e-02 -5.7032e-02 -1.0479e-01 -4.3844e-02
1.3000e+00 -1.8499e-01 -9.0102e-02 -1.1378e-01 -1.0971e-01 -1.3969e-01 -4.4257e-02
1.3500e+00 -9.1865e-02 -9.1232e-02 -5.5110e-02 -5.6434e-02 -7.7631e-02 -4.4004e-02
1.4000e+00 -4.3017e-02 -7.6736e-02 -4.9216e-02 -6.1373e-02 -7.0586e-02 -4.3079e-02
1.4500e+00 -1.6262e-01 -6.5078e-02 -9.0536e-02 -1.2368e-01 -1.1219e-01 -4.1486e-02
1.5000e+00 -1.0068e-01 -6.5528e-02 -9.7318e-02 -6.1714e-02 -9.0008e-02 -3.9239e-02
1.5500e+00 2.9917e-03 -6.3361e-02 -5.0290e-02 -1.7809e-03 -6.1355e-02 -3.6362e-02
1.6000e+00 -1.0453e-01 -6.1336e-02 -5.2284e-02 -8.8348e-02 -9.3386e-02 -3.2889e-02
1.6500e+00 -1.0942e-01 -6.2929e-02 -5.0318e-02 -9.4313e-02 -7.1721e-02 -2.8863e-02
1.7000e+00 2.3312e-02 -3.4357e-02 -2.9990e-02 -1.6331e-02 -3.6535e-02 -2.4339e-02
1.7500e+00 -4.4458e-02 6.1475e-03 -3.2757e-02 -8.3662e-03 -5.6174e-02 -1.9376e-02
1.8000e+00 -1.0895e-01 -1.3211e-02 -4.2930e-02 -3.7916e-02 -5.3702e-02 -1.4043e-02
1.8500e+00 3.0921e-02 -3.2459e-02 -1.0261e-02 -2.0253e-02 -1.0833e-02 -8.4162e-03
1.9000e+00 3.9151e-02 -7.0406e-03 1.9741e-02 -2.9220e-02 -1.6436e-02 -2.5759e-03
1.9500e+00 -7.5779e-02 3.1848e-02 -5.6065e-03 -7.8218e-03 -2.8616e-02 3.3922e-03
2.0000e+00 2.8494e-02 3.5848e-02 1.4721e-02 4.6984e-02 1.1356e-02 9.3993e-03
2.0500e+00 1.0476e-01 2.5548e-02 5.6313e-02 1.9559e-02 3.6618e-02 1.5355e-02
2.1000e+00 1.4544e-03 2.9114e-02 4.2375e-02 -3.2420e-02 1.7161e-02 2.1168e-02
2.1500e+00 3.1980e-02 5.8702e-02 2.6200e-02 3.8802e-02 4.2308e-02 2.6748e-02
2.2000e+00 1.4569e-01 5.1593e-02 7.0137e-02 9.3990e-02 5.9192e-02 3.2006e-02
2.2500e+00 5.0047e-02 8.3760e-02 1.0118e-01 3.1792e-02 6.6181e-02 3.6858e-02
2.3000e+00 2.7367e-02 8.2494e-02 6.6393e-02 1.9053e-02 9.3942e-02 4.1224e-02
2.3500e+00 1.5510e-01 7.7466e-02 5.4784e-02 7.7401e-02 9.4582e-02 4.5030e-02
2.4000e+00 1.1015e-01 7.5300e-02 1.0056e-01 6.7620e-02 6.8853e-02 4.8210e-02
2.4500e+00 2.3331e-02 8.7042e-02 1.2991e-01 5.6859e-02 1.2051e-01 5.0707e-02
2.5000e+00 1.4667e-01 1.5050e-01 1.9251e-01 1.0755e-01 1.5749e-01 5.0707e-02
2.5500e+00 1.4535e-01 1.8059e-01 2.2249e-01 1.2549e-01 1.7103e-01 4.9937e-02
2.6000e+00 3.4211e-02 1.0823e-01 1.4937e-01 7.4860e-02 1.3190e-01 4.8397e-02
2.6500e+00 1.0864e-01 7.3199e-02 1.3435e-01 7.8621e-02 1.2296e-01 4.6099e-02
2.7000e+00 1.6013e-01 1.3990e-01 1.9164e-01 7.9970e-02 1.3529e-01 4.3067e-02
2.7500e+00 2.1197e-02 1.5217e-01 1.6815e-01 3.3041e-02 1.0834e-01 3.9334e-02
2.8000e+00 4.3661e-02 6.6008e-02 1.1158e-01 6.4426e-02 1.0040e-01 3.4947e-02
2.8500e+00 1.4866e-01 5.9247e-02 1.4616e-01 8.9285e-02 1.1152e-01 2.9963e-02
2.9000e+00 4.1499e-02 1.0608e-01 1.5758e-01 7.0782e-03 6.4267e-02 2.4449e-02
2.9500e+00 -6.8045e-03 7.2701e-02 1.0435e-01 -1.3232e-02 4.4278e-02 1.8479e-02
3.0000e+00 9.2710e-02 4.4084e-02 9.2502e-02 6.4428e-02 8.0795e-02 1.2138e-02
3.0500e+00 3.4185e-02 3.5586e-02 1.2438e-01 1.9573e-02 4.9196e-02 5.5166e-03
3.1000e+00 -4.5999e-02 3.1938e-02 9.8141e-02 -5.9982e-02 6.0876e-03 -1.2894e-03
3.1500e+00 4.5408e-02 3.1998e-02 5.4419e-02 -6.5600e-03 1.6330e-02 -8.1792e-03
3.2000e+00 4.6631e-02 1.8113e-02 6.7284e-02 -4.4943e-03 8.4760e-03 -1.5049e-02
3.2500e+00 -1.1164e-01 -5.9187e-03 8.4222e-02 -7.7660e-02 -2.8406e-02 -2.1795e-02
3.3000e+00 -2.5253e-02 -8.0459e-03 5.5046e-02 -4.1372e-02 -2.6318e-02 -2.8313e-02
3.3500e+00 2.2214e-02 -1.0802e-02 1.4603e-02 -2.5732e-02 -2.7986e-02 -3.4499e-02
3.4000e+00 -1.1132e-01 -1.2073e-02 3.3240e-02 -1.1463e-01 -7.2168e-02 -4.0255e-02
3.4500e+00 -9.7416e-02 -3.7459e-02 5.5547e-02 -1.0002e-01 -5.6812e-02 -4.5488e-02
3.5000e+00 6.2150e-03 -4.0931e-02 2.0370e-02 -1.9415e-02 -5.7201e-02 -5.0109e-02
3.5500e+00 -8.9584e-02 -2.9044e-02 -7.7063e-03 -8.7637e-02 -9.8886e-02 -5.4040e-02
3.6000e+00 -1.4977e-01 -3.6351e-02 2.7741e-02 -1.4387e-01 -9.1668e-02 -5.7209e-02
3.6500e+00 -1.8348e-02 -4.2000e-02 4.1486e-02 -6.9664e-02 -5.4976e-02 -5.9559e-02
3.7000e+00 -5.0304e-02 -4.2918e-02 -4.2998e-03 -7.3743e-02 -1.0343e-01 -6.1039e-02
3.7500e+00 -1.7605e-01 -3.9481e-02 -2.0288e-02 -1.2766e-01 -1.4276e-01 -6.1616e-02
3.8000e+00 -5.8630e-02 -4.0612e-02 3.8383e-02 -7.5438e-02 -8.5006e-02 -6.1266e-02
3.8500e+00 -4.9866e-02 -2.6115e-02 4.4276e-02 -8.1242e-02 -8.2126e-02 -5.9981e-02
3.9000e+00 -1.5627e-01 -1.4458e-02 2.9557e-03 -1.4421e-01 -1.2774e-01 -5.7766e-02
3.9500e+00 -7.6074e-02 -1.4907e-02 -3.8257e-03 -8.2701e-02 -1.0939e-01 -5.4641e-02
4.0000e+00 -1.1056e-02 -1.2741e-02 4.3202e-02 -2.3011e-02 -8.4386e-02 -5.0638e-02
4.0500e+00 -1.2917e-01 -1.0715e-02 4.1208e-02 -1.0961e-01 -1.1986e-01 -4.5806e-02
4.1000e+00 -1.0014e-01 -1.2309e-02 4.3174e-02 -1.1539e-01 -1.0143e-01 -4.0205e-02
4.1500e+00 2.3236e-02 1.6264e-02 6.3503e-02 -3.7009e-02 -6.9244e-02 -3.3909e-02
4.2000e+00 -5.6371e-02 5.6768e-02 6.0735e-02 -2.8443e-02 -9.1649e-02 -2.7002e-02
4.2500e+00 -1.0636e-01 3.7410e-02 5.0563e-02 -5.7193e-02 -9.1700e-02 -1.9580e-02
4.3000e+00 1.7125e-02 1.8162e-02 8.3231e-02 -3.8542e-02 -5.1101e-02 -1.1748e-02
4.3500e+00 -5.5098e-03 4.3580e-02 1.1323e-01 -4.6343e-02 -5.8717e-02 -3.6187e-03
4.4000e+00 -8.7492e-02 8.2469e-02 8.7886e-02 -2.3614e-02 -7.2648e-02 4.6890e-03
4.4500e+00 3.8741e-02 8.6469e-02 1.0821e-01 3.2671e-02 -3.4163e-02 1.3052e-02
4.5000e+00 7.3940e-02 7.6169e-02 1.4981e-01 6.8591e-03 -1.0123e-02 2.1343e-02
4.5500e+00 -4.2578e-02 7.9735e-02 1.3587e-01 -4.3391e-02 -3.0536e-02 2.9436e-02
4.6000e+00 5.4383e-02 1.0932e-01 1.1969e-01 2.9656e-02 -6.0809e-03 3.7206e-02
4.6500e+00 1.2345e-01 1.0221e-01 1.6363e-01 8.6747e-02 1.0373e-02 4.4528e-02
4.7000e+00 1.1403e-02 1.3438e-01 1.9467e-01 2.6509e-02 1.7188e-02 5.1285e-02
4.7500e+00 2.0401e-02 1.3311e-01 1.5988e-01 1.5767e-02 4.5027e-02 5.7366e-02
4.8000e+00 1.5017e-01 1.2809e-01 1.4828e-01 7.6128e-02 4.5992e-02 6.2668e-02
4.8500e+00 6.2257e-02 1.2592e-01 1.9405e-01 6.8356e-02 2.0827e-02 6.7099e-02
4.9000e+00 2.7926e-02 1.3766e-01 2.2341e-01 5.9578e-02 7.3273e-02 7.0580e-02
4.9500e+00 1.6510e-01 2.0112e-01 2.8601e-01 1.1027e-01 1.1026e-01 7.0580e-02
5.0000e+00 1.1702e-01 2.3121e-01 3.1598e-01 1.2819e-01 1.2403e-01 6.9508e-02
5.0500e+00 1.8685e-02 1.5885e-01 2.4287e-01 7.7498e-02 8.5359e-02 6.7366e-02
5.1000e+00 9.5466e-02 1.2382e-01 2.2784e-01 8.1179e-02 7.7102e-02 6.4169e-02
5.1500e+00 1.3675e-01 1.9052e-01 2.8513e-01 8.2421e-02 9.0334e-02 5.9949e-02
5.2000e+00 3.2116e-02 2.0279e-01 2.6164e-01 3.5360e-02 6.4480e-02 5.4756e-02
5.2500e+00 5.0386e-02 1.1663e-01 2.0508e-01 6.6589e-02 5.7835e-02 4.8652e-02
5.3000e+00 1.3502e-01 1.0987e-01 2.3965e-01 9.1270e-02 7.0430e-02 4.1717e-02
5.3500e+00 3.0578e-02 1.5670e-01 2.5107e-01 8.8633e-03 2.4817e-02 3.4043e-02
5.4000e+00 1.9767e-02 1.2332e-01 1.9784e-01 -1.1665e-02 6.6306e-03 2.5736e-02
5.4500e+00 1.1677e-01 9.4704e-02 1.8599e-01 6.5760e-02 4.5095e-02 1.6912e-02
5.5000e+00 2.1496e-02 8.6206e-02 2.1787e-01 2.0656e-02 1.5575e-02 7.6973e-03
5.5500e+00 -3.3351e-02 8.2559e-02 1.9163e-01 -5.9160e-02 -2.5334e-02 -1.7745e-03
5.6000e+00 7.7802e-02 8.2619e-02 1.4791e-01 -6.0076e-03 -1.2789e-02 -1.1363e-02
5.6500e+00 2.9250e-02 6.8734e-02 1.6078e-01 -4.2184e-03 -1.8250e-02 -2.0925e-02
5.7000e+00 -7.5128e-02 4.4702e-02 1.7771e-01 -7.7664e-02 -5.2662e-02 -3.0314e-02
5.7500e+00 -1.3510e-02 4.2575e-02 1.4854e-01 -4.1657e-02 -4.8043e-02 -3.9386e-02
5.8000e+00 3.4963e-02 3.9819e-02 1.0810e-01 -2.6296e-02 -4.7133e-02 -4.7997e-02
5.8500e+00 -1.0558e-01 3.8548e-02 1.2673e-01 -1.1546e-01 -8.8703e-02 -5.6009e-02
5.9000e+00 -6.3945e-02 1.3162e-02 1.4904e-01 -1.0112e-01 -7.0714e-02 -6.3294e-02
5.9500e+00 3.1757e-02 9.6903e-03 1.1386e-01 -2.0774e-02 -6.8465e-02 -6.9728e-02
6.0000e+00 -1.0762e-01 2.1577e-02 8.5786e-02 -8.9239e-02 -1.0752e-01 -7.5201e-02
6.0500e+00 -1.1295e-01 1.4270e-02 1.2123e-01 -1.4569e-01 -9.7689e-02 -7.9616e-02
6.1000e+00 -1.1202e-03 8.6213e-03 1.3498e-01 -7.1699e-02 -5.8418e-02 -8.2889e-02
6.1500e+00 -7.2216e-02 7.7027e-03 8.9192e-02 -7.5965e-02 -1.0434e-01 -8.4955e-02
6.2000e+00 -1.5903e-01 1.1140e-02 7.3204e-02 -1.3005e-01 -1.4118e-01 -8.5763e-02
6.2500e+00 -2.6779e-02 1.0009e-02 1.3187e-01 -7.7967e-02 -8.1024e-02 -8.5283e-02
6.3000e+00 -6.0558e-02 2.4506e-02 1.3777e-01 -8.3886e-02 -7.5811e-02 -8.3501e-02
6.3500e+00 -1.7154e-01 3.6163e-02 9.6448e-02 -1.4695e-01 -1.1918e-01 -8.0426e-02
6.4000e+00 -7.7125e-02 3.5714e-02 8.9666e-02 -8.5495e-02 -9.8684e-02 -7.6083e-02
6.4500e+00 -1.3411e-02 3.7880e-02 1.3669e-01 -2.5838e-02 -7.1635e-02 -7.0521e-02
6.5000e+00 -1.5059e-01 3.9906e-02 1.3470e-01 -1.1244e-01 -1.0518e-01 -6.3804e-02
6.5500e+00 -7.4859e-02 3.8312e-02 1.3667e-01 -1.1819e-01 -8.4935e-02 -5.6016e-02
6.6000e+00 2.9499e-02 6.6885e-02 1.5699e-01 -3.9765e-02 -5.1069e-02 -4.7261e-02
6.6500e+00 -9.5427e-02 1.0739e-01 1.5423e-01 -3.1119e-02 -7.1924e-02 -3.7654e-02
6.7000e+00 -9.7151e-02 8.8031e-02 1.4405e-01 -5.9764e-02 -7.0560e-02 -2.7331e-02
6.7500e+00 1.8229e-02 6.8783e-02 1.7672e-01 -4.0982e-02 -2.8688e-02 -1.6435e-02
6.8000e+00 -4.2081e-02 9.4201e-02 2.0673e-01 -4.8627e-02 -3.5174e-02 -5.1243e-03
6.8500e+00 -9.2270e-02 1.3309e-01 1.8138e-01 -2.5722e-02 -4.8122e-02 6.4359e-03
6.9000e+00 3.2462e-02 1.3709e-01 2.0171e-01 3.0759e-02 -8.8011e-03 1.8074e-02
6.9500e+00 5.4070e-02 1.2679e-01 2.4330e-01 5.1616e-03 1.5927e-02 2.9614e-02
7.0000e+00 -5.5841e-02 1.3036e-01 2.2936e-01 -4.4859e-02 -3.9471e-03 4.0880e-02
7.0500e+00 -2.1929e-03 1.5994e-01 2.1318e-01 2.8431e-02 2.0899e-02 5.1696e-02
7.1000e+00 1.0929e-01 1.5283e-01 2.5712e-01 8.5775e-02 3.7598e-02 6.1892e-02
7.1500e+00 -1.6457e-02 1.8500e-01 2.8817e-01 2.5797e-02 4.4515e-02 7.1302e-02
7.2000e+00 1.0436e-02 1.8374e-01 2.5338e-01 1.5321e-02 7.2315e-02 7.9773e-02
7.2500e+00 1.3154e-01 1.7871e-01 2.4177e-01 7.5950e-02 7.3103e-02 8.7162e-02
7.3000e+00 4.4150e-02 1.7654e-01 2.8754e-01 6.8445e-02 4.7628e-02 9.3340e-02
7.3500e+00 2.8476e-02 1.8828e-01 3.1690e-01 5.9931e-02 9.9635e-02 9.8197e-02
7.4000e+00 1.4392e-01 2.5174e-01 3.7950e-01 1.1062e-01 1.3662e-01 9.8197e-02
7.4500e+00 9.4022e-02 2.8183e-01 4.0947e-01 1.2854e-01 1.5026e-01 9.6708e-02
7.5000e+00 5.2535e-03 2.0947e-01 3.3636e-01 7.7841e-02 1.1133e-01 9.3729e-02
7.5500e+00 1.2219e-01 1.7444e-01 3.2133e-01 8.1511e-02 1.0269e-01 8.9284e-02
7.6000e+00 1.3187e-01 2.4114e-01 3.7862e-01 8.2739e-02 1.1542e-01 8.3418e-02
7.6500e+00 8.7548e-03 2.5342e-01 3.5513e-01 3.5661e-02 8.8955e-02 7.6197e-02
7.7000e+00 8.2264e-02 1.6725e-01 2.9857e-01 6.6869e-02 8.1587e-02 6.7711e-02
7.7500e+00 1.5615e-01 1.6049e-01 3.3314e-01 9.1527e-02 9.3359e-02 5.8068e-02
7.8000e+00 8.8283e-03 2.0732e-01 3.4456e-01 9.0950e-03 4.6826e-02 4.7398e-02
7.8500e+00 3.7467e-02 1.7394e-01 2.9133e-01 -1.1461e-02 2.7632e-02 3.5846e-02
7.9000e+00 1.2271e-01 1.4533e-01 2.7949e-01 6.5933e-02 6.5007e-02 2.3575e-02
7.9500e+00 1.8677e-02 1.3683e-01 3.1136e-01 2.0797e-02 3.4324e-02 1.0759e-02
8.0000e+00 -1.2408e-02 1.3318e-01 2.8513e-01 -5.9053e-02 -7.8146e-03 -2.4145e-03
8.0500e+00 9.9032e-02 1.3324e-01 2.4140e-01 -5.9358e-03 3.4432e-03 -1.5752e-02
8.1000e+00 3.5695e-02 1.1935e-01 2.5427e-01 -4.1825e-03 -3.3558e-03 -2.9052e-02
8.1500e+00 -7.7518e-02 9.5323e-02 2.7121e-01 -7.7665e-02 -3.9149e-02 -4.2114e-02
8.2000e+00 2.2736e-02 9.3196e-02 2.4203e-01 -4.1694e-02 -3.5945e-02 -5.4734e-02
8.2500e+00 2.9963e-02 9.0440e-02 2.0159e-01 -2.6369e-02 -3.6476e-02 -6.6714e-02
8.3000e+00 -8.5054e-02 8.9168e-02 2.2022e-01 -1.1557e-01 -7.9507e-02 -7.7864e-02
8.3500e+00 -3.4501e-02 6.3783e-02 2.4253e-01 -1.0126e-01 -6.2990e-02 -8.8001e-02
8.4000e+00 3.2976e-02 6.0311e-02 2.0735e-01 -2.0951e-02 -6.2216e-02 -9.6957e-02
8.4500e+00 -9.1189e-02 7.2198e-02 1.7928e-01 -8.9446e-02 -1.0274e-01 -1.0458e-01
8.5000e+00 -1.0642e-01 6.4890e-02 2.1473e-01 -1.4593e-01 -9.4372e-02 -1.1073e-01
8.5500e+00 2.7477e-02 5.9242e-02 2.2847e-01 -7.1963e-02 -5.6542e-02 -1.1529e-01
8.6000e+00 -6.7808e-02 5.8324e-02 1.8268e-01 -7.6254e-02 -1.0388e-01 -1.1818e-01
8.6500e+00 -1.3816e-01 6.1761e-02 1.6670e-01 -1.3036e-01 -1.4211e-01 -1.1932e-01
8.7000e+00 -1.7240e-02 6.0630e-02 2.2537e-01 -7.8296e-02 -8.3299e-02 -1.1867e-01
8.7500e+00 -4.8910e-02 7.5127e-02 2.3126e-01 -8.4229e-02 -7.9391e-02 -1.1621e-01
8.8000e+00 -1.4727e-01 8.6784e-02 1.8994e-01 -1.4730e-01 -1.2402e-01 -1.1195e-01
8.8500e+00 -3.3141e-02 8.6334e-02 1.8316e-01 -8.5858e-02 -1.0472e-01 -1.0593e-01
8.9000e+00 -3.4891e-02 8.8501e-02 2.3019e-01 -2.6205e-02 -7.8812e-02 -9.8213e-02
8.9500e+00 -1.5822e-01 9.0527e-02 2.2819e-01 -1.1281e-01 -1.1344e-01 -8.8892e-02
9.0000e+00 -6.8804e-02 8.8933e-02 2.3016e-01 -1.1856e-01 -9.4203e-02 -7.8080e-02
9.0500e+00 -2.6149e-03 1.1751e-01 2.5049e-01 -4.0123e-02 -6.1277e-02 -6.5921e-02
9.1000e+00 -1.0988e-01 1.5801e-01 2.4772e-01 -3.1467e-02 -8.2998e-02 -5.2576e-02
9.1500e+00 -9.7727e-02 1.3865e-01 2.3755e-01 -6.0098e-02 -8.2424e-02 -3.8231e-02
9.2000e+00 2.9208e-02 1.1940e-01 2.7022e-01 -4.1298e-02 -4.1263e-02 -2.3088e-02
9.2500e+00 -6.0679e-02 1.4482e-01 3.0022e-01 -4.8924e-02 -4.8380e-02 -7.3644e-03
9.3000e+00 -8.4061e-02 1.8371e-01 2.7487e-01 -2.5996e-02 -6.1877e-02 8.7099e-03
9.3500e+00 3.9295e-02 1.8771e-01 2.9520e-01 3.0511e-02 -2.3022e-02 2.4896e-02
9.4000e+00 2.0384e-02 1.7741e-01 3.3679e-01 4.9411e-03 1.3222e-03 4.0950e-02
9.4500e+00 -9.0555e-02 1.8098e-01 3.2285e-01 -4.5050e-02 -1.8852e-02 5.6626e-02
9.5000e+00 3.3549e-02 2.1056e-01 3.0668e-01 2.8272e-02 5.7770e-03 7.1680e-02
9.5500e+00 7.2871e-02 2.0346e-01 3.5061e-01 8.5648e-02 2.2340e-02 8.5874e-02
9.6000e+00 -4.7159e-02 2.3562e-01 3.8166e-01 2.5705e-02 2.9202e-02 9.8981e-02
9.6500e+00 3.0678e-02 2.3436e-01 3.4687e-01 1.5263e-02 5.7026e-02 1.1078e-01
9.7000e+00 1.2255e-01 2.2933e-01 3.3526e-01 7.5927e-02 5.7914e-02 1.2109e-01
9.7500e+00 -1.5634e-03 2.2716e-01 3.8104e-01 6.8456e-02 3.2614e-02 1.2971e-01
9.8000e+00 1.5775e-02 2.3890e-01 4.1039e-01 5.9977e-02 8.4869e-02 1.3650e-01
9.8500e+00 1.5263e-01 3.0236e-01 4.7299e-01 1.1067e-01 1.2186e-01 1.3650e-01
9.9000e+00 7.0398e-02 3.3245e-01 5.0297e-01 1.2858e-01 1.3557e-01 1.3443e-01
9.9500e+00 9.0937e-03 2.6009e-01 4.2985e-01 7.7885e-02 9.6783e-02 1.3030e-01
1.0000e+01 1.2650e-01 2.2506e-01 4.1482e-01 8.1554e-02 8.8357e-02 1.2413e-01
1.0050e+01 8.8983e-02 2.9176e-01 4.7212e-01 8.2780e-02 1.0137e-01 1.1599e-01
1.0100e+01 -9.5793e-03 3.0404e-01 4.4862e-01 3.5700e-02 7.5245e-02 1.0596e-01
1.0150e+01 1.0352e-01 2.1787e-01 3.9206e-01 6.6906e-02 6.8281e-02 9.4182e-02
1.0200e+01 1.1437e-01 2.1111e-01 4.2663e-01 9.1560e-02 8.0514e-02 8.0794e-02
1.0250e+01 1.4425e-03 2.5794e-01 4.3805e-01 9.1250e-03 3.4495e-02 6.5978e-02
1.0300e+01 6.1484e-02 2.2456e-01 3.8483e-01 -1.1435e-02 1.5865e-02 4.9936e-02
1.0350e+01 1.2247e-01 1.9595e-01 3.7298e-01 6.5956e-02 5.3850e-02 3.2892e-02
1.0400e+01 -4.6048e-03 1.8745e-01 4.0485e-01 2.0815e-02 2.3818e-02 1.5090e-02
1.0450e+01 -5.1177e-03 1.8380e-01 3.7862e-01 -5.9039e-02 -1.7633e-02 -3.2107e-03
1.0500e+01 1.0305e-01 1.8386e-01 3.3490e-01 -5.9265e-03 -5.6551e-03 -2.1741e-02
1.0550e+01 2.5005e-02 1.6998e-01 3.4776e-01 -4.1779e-03 -1.1705e-02 -4.0223e-02
1.0600e+01 -5.0683e-02 1.4594e-01 3.6470e-01 -7.7665e-02 -4.6726e-02 -5.8374e-02
1.0650e+01 6.4574e-02 1.4382e-01 3.3552e-01 -4.1699e-02 -4.2730e-02 -7.5915e-02
1.0700e+01 2.5528e-02 1.4106e-01 2.9508e-01 -2.6378e-02 -4.2454e-02 -9.2569e-02
1.0750e+01 -8.8811e-02 1.3979e-01 3.1372e-01 -1.1559e-01 -8.4668e-02 -1.0807e-01
1.0800e+01 -9.4230e-04 1.1440e-01 3.3602e-01 -1.0128e-01 -6.7328e-02 -1.2217e-01
1.0850e+01 3.9308e-02 1.1093e-01 3.0085e-01 -2.0973e-02 -6.5728e-02 -1.3463e-01
1.0900e+01 -7.1099e-02 1.2282e-01 2.7277e-01 -8.9473e-02 -1.0543e-01 -1.4524e-01
1.0950e+01 -4.8068e-02 1.1551e-01 3.0822e-01 -1.4596e-01 -9.6243e-02 -1.5381e-01
1.1000e+01 4.7846e-02 1.0986e-01 3.2196e-01 -7.1997e-02 -5.7607e-02 -1.6018e-01
1.1050e+01 -9.4214e-02 1.0894e-01 2.7618e-01 -7.6291e-02 -1.0415e-01 -1.6423e-01
1.1100e+01 -1.1865e-01 1.1238e-01 2.6019e-01 -1.3040e-01 -1.4161e-01 -1.6585e-01
1.1150e+01 7.2818e-03 1.1125e-01 3.1886e-01 -7.8338e-02 -8.2041e-02 -1.6499e-01
1.1200e+01 -5.4832e-02 1.2575e-01 3.2475e-01 -8.4274e-02 -7.7402e-02 -1.6162e-01
1.1250e+01 -1.3783e-01 1.3741e-01 2.8343e-01 -1.4735e-01 -1.2133e-01 -1.5576e-01
1.1300e+01 -2.5389e-02 1.3696e-01 2.7665e-01 -8.5905e-02 -1.0136e-01 -1.4745e-01
1.1350e+01 -3.9911e-02 1.3912e-01 3.2368e-01 -2.6253e-02 -7.4810e-02 -1.3679e-01
1.1400e+01 -1.6312e-01 1.4115e-01 3.2168e-01 -1.1285e-01 -1.0883e-01 -1.2389e-01
1.1450e+01 -5.4325e-02 1.3955e-01 3.2365e-01 -1.1861e-01 -8.9031e-02 -1.0893e-01
1.1500e+01 -1.2148e-02 1.6813e-01 3.4398e-01 -4.0169e-02 -5.5579e-02 -9.2083e-02
1.1550e+01 -1.2808e-01 2.0863e-01 3.4121e-01 -3.1512e-02 -7.6815e-02 -7.3588e-02
1.1600e+01 -8.0577e-02 1.8927e-01 3.3104e-01 -6.0141e-02 -7.5799e-02 -5.3697e-02
1.1650e+01 2.4316e-02 1.7002e-01 3.6371e-01 -4.1339e-02 -3.4240e-02 -3.2690e-02
1.1700e+01 -7.2018e-02 1.9544e-01 3.9371e-01 -4.8962e-02 -4.1003e-02 -1.0867e-02
1.1750e+01 -6.6299e-02 2.3433e-01 3.6836e-01 -2.6032e-02 -5.4193e-02 1.1453e-02
1.1800e+01 4.2276e-02 2.3833e-01 3.8869e-01 3.0479e-02 -1.5077e-02 3.3937e-02
1.1850e+01 -1.9934e-02 2.2803e-01 4.3028e-01 4.9126e-03 9.4825e-03 5.6248e-02
1.1900e+01 -9.6691e-02 2.3160e-01 4.1634e-01 -4.5075e-02 -1.0523e-02 7.8043e-02
1.1950e+01 3.6716e-02 2.6119e-01 4.0017e-01 2.8251e-02 1.4228e-02 9.8984e-02
1.2000e+01 4.8100e-02 2.5408e-01 4.4411e-01 8.5632e-02 3.0868e-02 1.1874e-01
1.2050e+01 -6.9974e-02 2.8624e-01 4.7515e-01 2.5693e-02 3.7760e-02 1.3700e-01
1.2100e+01 3.7324e-02 2.8498e-01 4.4036e-01 1.5256e-02 6.5572e-02 1.5345e-01
1.2150e+01 8.0643e-02 2.7995e-01 4.2875e-01 7.5924e-02 6.6404e-02 1.6784e-01
1.2200e+01 -2.6351e-02 2.7778e-01 4.7453e-01 6.8458e-02 4.1007e-02 1.7990e-01
1.2250e+01 2.2680e-02 2.8953e-01 5.0388e-01 5.9983e-02 9.3123e-02 1.8942e-01
1.2300e+01 1.2544e-01 3.5298e-01 5.6648e-01 1.1067e-01 1.3011e-01 1.8942e-01
1.2350e+01 2.7594e-02 3.8307e-01 5.9646e-01 1.2859e-01 1.4378e-01 1.8656e-01
1.2400e+01 -1.4910e-02 3.1071e-01 5.2334e-01 7.7891e-02 1.0492e-01 1.8084e-01
1.2450e+01 1.5035e-01 2.7568e-01 5.0831e-01 8.1559e-02 9.6371e-02 1.7230e-01
1.2500e+01 5.4256e-02 3.4238e-01 5.6561e-01 8.2786e-02 1.0923e-01 1.6103e-01
1.2550e+01 -2.1699e-02 3.5466e-01 5.4211e-01 3.5705e-02 8.2909e-02 1.4716e-01
1.2600e+01 1.1526e-01 2.6849e-01 4.8555e-01 6.6910e-02 7.5719e-02 1.3085e-01
1.2650e+01 1.2246e-01 2.6173e-01 5.2012e-01 9.1565e-02 8.7694e-02 1.1232e-01
1.2700e+01 -1.7187e-02 3.0856e-01 5.3154e-01 9.1288e-03 4.1388e-02 9.1799e-02
1.2750e+01 9.0934e-02 2.7518e-01 4.7832e-01 -1.1431e-02 2.2442e-02 6.9579e-02
1.2800e+01 1.2450e-01 2.4657e-01 4.6647e-01 6.5959e-02 6.0086e-02 4.5967e-02
1.2850e+01 -5.5947e-03 2.3807e-01 4.9835e-01 2.0818e-02 2.9690e-02 2.1299e-02
1.2900e+01 1.3389e-02 2.3442e-01 4.7211e-01 -5.9037e-02 -1.2146e-02 -4.0677e-03
1.2950e+01 1.1642e-01 2.3448e-01 4.2839e-01 -5.9253e-03 -5.7089e-04 -2.9757e-02
1.3000e+01 3.9400e-02 2.2060e-01 4.4125e-01 -4.1773e-03 -7.0399e-03 -5.5385e-02
1.3050e+01 -1.5042e-02 1.9656e-01 4.5819e-01 -7.7665e-02 -4.2492e-02 -8.0562e-02
1.3100e+01 9.9187e-02 1.9444e-01 4.2901e-01 -4.1700e-02 -3.8940e-02 -1.0490e-01
1.3150e+01 2.5850e-02 1.9168e-01 3.8857e-01 -2.6380e-02 -3.9115e-02 -1.2801e-01
1.3200e+01 -7.4609e-02 1.9041e-01 4.0721e-01 -1.1559e-01 -8.1786e-02 -1.4953e-01
1.3250e+01 4.4749e-02 1.6502e-01 4.2952e-01 -1.0128e-01 -6.4906e-02 -1.6912e-01
1.3300e+01 2.4788e-02 1.6155e-01 3.9434e-01 -2.0976e-02 -6.3768e-02 -1.8644e-01
1.3350e+01 -8.2639e-02 1.7344e-01 3.6626e-01 -8.9477e-02 -1.0393e-01 -2.0120e-01
1.3400e+01 -1.9536e-02 1.6613e-01 4.0171e-01 -1.4596e-01 -9.5201e-02 -2.1315e-01
1.3450e+01 3.7314e-02 1.6048e-01 4.1545e-01 -7.2002e-02 -5.7016e-02 -2.2206e-01
1.3500e+01 -8.2905e-02 1.5957e-01 3.6967e-01 -7.6296e-02 -1.0401e-01 -2.2776e-01
1.3550e+01 -6.7081e-02 1.6300e-01 3.5368e-01 -1.3040e-01 -1.4189e-01 -2.3012e-01
1.3600e+01 2.8153e-02 1.6187e-01 4.1235e-01 -7.8344e-02 -8.2749e-02 -2.2904e-01
1.3650e+01 -8.8425e-02 1.7637e-01 4.1824e-01 -8.4279e-02 -7.8519e-02 -2.2450e-01
1.3700e+01 -1.1848e-01 1.8803e-01 3.7692e-01 -1.4735e-01 -1.2284e-01 -2.1652e-01
1.3750e+01 4.1949e-03 1.8758e-01 3.7014e-01 -8.5911e-02 -1.0324e-01 -2.0515e-01
1.3800e+01 -5.2221e-02 1.8974e-01 4.1717e-01 -2.6259e-02 -7.7053e-02 -1.9052e-01
1.3850e+01 -1.2850e-01 1.9177e-01 4.1518e-01 -1.1286e-01 -1.1141e-01 -1.7279e-01
1.3900e+01 -1.1158e-02 1.9017e-01 4.1714e-01 -1.1861e-01 -9.1928e-02 -1.5219e-01
1.3950e+01 -8.7955e-03 2.1875e-01 4.3747e-01 -4.0175e-02 -5.8771e-02 -1.2897e-01
1.4000e+01 -1.5102e-01 2.5925e-01 4.3470e-01 -3.1518e-02 -8.0278e-02 -1.0346e-01
1.4050e+01 -5.1859e-02 2.3989e-01 4.2453e-01 -6.0146e-02 -7.9509e-02 -7.5985e-02
1.4100e+01 5.8324e-03 2.2065e-01 4.5720e-01 -4.1345e-02 -3.8173e-02 -4.6946e-02
1.4150e+01 -9.8895e-02 2.4606e-01 4.8720e-01 -4.8967e-02 -4.5134e-02 -1.6754e-02
1.4200e+01 -8.4367e-02 2.8495e-01 4.6185e-01 -2.6036e-02 -5.8495e-02 1.4150e-02
1.4250e+01 2.8689e-02 2.8895e-01 4.8218e-01 3.0475e-02 -1.9525e-02 4.5310e-02
1.4300e+01 -4.8784e-02 2.7865e-01 5.2377e-01 4.9089e-03 4.9144e-03 7.6254e-02
1.4350e+01 -9.0624e-02 2.8222e-01 5.0984e-01 -4.5078e-02 -1.5185e-02 1.0651e-01
1.4400e+01 3.7600e-02 3.1181e-01 4.9366e-01 2.8249e-02 9.4975e-03 1.3561e-01
1.4450e+01 7.4425e-03 3.0470e-01 5.3760e-01 8.5630e-02 2.6095e-02 1.6309e-01
1.4500e+01 -7.8527e-02 3.3686e-01 5.6864e-01 2.5691e-02 3.2970e-02 1.8852e-01
1.4550e+01 3.6506e-02 3.3560e-01 5.3385e-01 1.5255e-02 6.0789e-02 2.1149e-01
1.4600e+01 6.3366e-02 3.3057e-01 5.2225e-01 7.5924e-02 6.1653e-02 2.3161e-01
1.4650e+01 -4.4694e-02 3.2840e-01 5.6802e-01 6.8458e-02 3.6310e-02 2.4854e-01
1.4700e+01 4.1026e-02 3.4015e-01 5.9737e-01 5.9984e-02 8.8503e-02 2.6198e-01
1.4750e+01 1.0436e-01 4.0360e-01 6.5997e-01 1.1067e-01 1.2549e-01 2.6198e-01
1.4800e+01 -1.4877e-02 4.3369e-01 6.8995e-01 1.2859e-01 1.3919e-01 2.5805e-01
1.4850e+01 1.6588e-02 3.6133e-01 6.1683e-01 7.7891e-02 1.0036e-01 2.5018e-01
1.4900e+01 1.4379e-01 3.2630e-01 6.0181e-01 8.1560e-02 9.1886e-02 2.3844e-01
1.4950e+01 2.3065e-02 3.9300e-01 6.5910e-01 8.2786e-02 1.0483e-01 2.2293e-01
1.5000e+01 -1.1532e-02 4.0528e-01 6.3561e-01 3.5705e-02 7.8619e-02 2.0384e-01
1.5050e+01 1.0286e-01 3.1911e-01 5.7905e-01 6.6911e-02 7.1556e-02 1.8139e-01
1.5100e+01 9.3127e-02 3.1235e-01 6.1362e-01 9.1565e-02 8.3675e-02 1.5586e-01
1.5150e+01 -1.0102e-02 3.5918e-01 6.2504e-01 9.1293e-03 3.7530e-02 1.2760e-01
1.5200e+01 9.4270e-02 3.2580e-01 5.7181e-01 -1.1431e-02 1.8761e-02 9.6978e-02
1.5250e+01 1.0918e-01 2.9719e-01 5.5996e-01 6.5959e-02 5.6596e-02 6.4423e-02
1.5300e+01 -9.7283e-03 2.8869e-01 5.9184e-01 2.0818e-02 2.6403e-02 3.0397e-02
1.5350e+01 3.4093e-02 2.8504e-01 5.6560e-01 -5.9037e-02 -1.5218e-02 -4.6073e-03
1.5400e+01 1.2690e-01 2.8510e-01 5.2188e-01 -5.9252e-03 -3.4168e-03 -4.0073e-02
1.5450e+01 9.0326e-03 2.7122e-01 5.3475e-01 -4.1772e-03 -9.6515e-03 -7.5468e-02
1.5500e+01 1.3719e-02 2.4719e-01 5.5168e-01 -7.7665e-02 -4.4862e-02 -1.1026e-01
1.5550e+01 1.0257e-01 2.4506e-01 5.2251e-01 -4.1700e-02 -4.1062e-02 -1.4390e-01
1.5600e+01 6.1112e-03 2.4230e-01 4.8206e-01 -2.6380e-02 -4.0985e-02 -1.7587e-01
1.5650e+01 -5.1081e-02 2.4103e-01 5.0070e-01 -1.1559e-01 -8.3400e-02 -2.0566e-01
1.5700e+01 6.7040e-02 2.1565e-01 5.2301e-01 -1.0128e-01 -6.6262e-02 -2.3279e-01
1.5750e+01 4.4843e-02 2.1217e-01 4.8783e-01 -2.0977e-02 -6.4866e-02 -2.5683e-01
1.5800e+01 -9.5646e-02 2.2406e-01 4.5975e-01 -8.9477e-02 -1.0477e-01 -2.7736e-01
1.5850e+01 2.6896e-02 2.1675e-01 4.9520e-01 -1.4596e-01 -9.5785e-02 -2.9403e-01
1.5900e+01 5.6865e-02 2.1110e-01 5.0895e-01 -7.2002e-02 -5.7348e-02 -3.0654e-01
1.5950e+01 -8.9887e-02 2.1019e-01 4.6316e-01 -7.6296e-02 -1.0409e-01 -3.1465e-01
1.6000e+01 -2.8341e-02 2.1362e-01 4.4717e-01 -1.3040e-01 -1.4174e-01 -3.1818e-01
1.6050e+01 4.4829e-02 2.1249e-01 5.0584e-01 -7.8344e-02 -8.2354e-02 -3.1700e-01
1.6100e+01 -7.6680e-02 2.2699e-01 5.1174e-01 -8.4280e-02 -7.7896e-02 -3.1108e-01
1.6150e+01 -1.0823e-01 2.3865e-01 4.7042e-01 -1.4735e-01 -1.2199e-01 -3.0042e-01
1.6200e+01 4.2982e-03 2.3820e-01 4.6363e-01 -8.5912e-02 -1.0219e-01 -2.8511e-01
1.6250e+01 -5.1998e-02 2.4036e-01 5.1066e-01 -2.6259e-02 -7.5800e-02 -2.6530e-01
1.6300e+01 -1.2890e-01 2.4239e-01 5.0867e-01 -1.1286e-01 -1.0997e-01 -2.4122e-01
1.6350e+01 -8.7208e-03 2.4080e-01 5.1063e-01 -1.1861e-01 -9.0309e-02 -2.1317e-01
1.6400e+01 -1.3722e-02 2.6937e-01 5.3096e-01 -4.0176e-02 -5.6986e-02 -1.8148e-01
1.6450e+01 -1.3032e-01 3.0987e-01 5.2820e-01 -3.1518e-02 -7.8342e-02 -1.4658e-01
1.6500e+01 -4.2675e-02 2.9051e-01 5.1802e-01 -6.0147e-02 -7.7435e-02 -1.0893e-01
1.6550e+01 6.9030e-03 2.7127e-01 5.5069e-01 -4.1345e-02 -3.5974e-02 -6.9074e-02
1.6600e+01 -1.0316e-01 2.9668e-01 5.8069e-01 -4.8968e-02 -4.2824e-02 -2.7562e-02
1.6650e+01 -6.6779e-02 3.3557e-01 5.5535e-01 -2.6037e-02 -5.6089e-02 1.4998e-02
1.6700e+01 2.2263e-02 3.3957e-01 5.7567e-01 3.0474e-02 -1.7038e-02 5.7977e-02
1.6750e+01 -9.0291e-02 3.2927e-01 6.1727e-01 4.9085e-03 7.4689e-03 1.0073e-01
1.6800e+01 -9.5728e-02 3.3284e-01 6.0333e-01 -4.5078e-02 -1.2578e-02 1.4260e-01
1.6850e+01 4.4129e-02 3.6243e-01 5.8715e-01 2.8248e-02 1.2143e-02 1.8294e-01
1.6900e+01 -1.6502e-02 3.5532e-01 6.3109e-01 8.5630e-02 2.8764e-02 2.2113e-01
1.6950e+01 -7.3806e-02 3.8749e-01 6.6214e-01 2.5691e-02 3.5649e-02 2.5655e-01
1.7000e+01 3.8886e-02 3.8622e-01 6.2735e-01 1.5255e-02 6.3464e-02 2.8864e-01
1.7050e+01 4.9177e-02 3.8119e-01 6.1574e-01 7.5924e-02 6.4310e-02 3.1688e-01
1.7100e+01 -5.3413e-02 3.7903e-01 6.6151e-01 6.8458e-02 3.8936e-02 3.4079e-01
1.7150e+01 1.8897e-02 3.9077e-01 6.9087e-01 5.9984e-02 9.1087e-02 3.5997e-01
1.7200e+01 8.3462e-02 4.5423e-01 7.5347e-01 1.1067e-01 1.2807e-01 3.5997e-01
1.7250e+01 -3.8709e-02 4.8431e-01 7.8344e-01 1.2859e-01 1.4176e-01 3.5462e-01
1.7300e+01 -7.7503e-04 4.1195e-01 7.1033e-01 7.7891e-02 1.0291e-01 3.4392e-01
1.7350e+01 1.3596e-01 3.7692e-01 6.9530e-01 8.1560e-02 9.4394e-02 3.2794e-01
1.7400e+01 1.8234e-03 4.4362e-01 7.5259e-01 8.2786e-02 1.0729e-01 3.0685e-01
1.7450e+01 -7.9281e-03 4.5590e-01 7.2910e-01 3.5705e-02 8.1018e-02 2.8086e-01
1.7500e+01 1.2262e-01 3.6973e-01 6.7254e-01 6.6911e-02 7.3884e-02 2.5028e-01
1.7550e+01 5.6887e-02 3.6297e-01 7.0711e-01 9.1565e-02 8.5922e-02 2.1550e-01
1.7600e+01 -2.7845e-02 4.0980e-01 7.1853e-01 9.1294e-03 3.9687e-02 1.7695e-01
1.7650e+01 1.0624e-01 3.7643e-01 6.6530e-01 -1.1431e-02 2.0819e-02 1.3515e-01
1.7700e+01 9.1083e-02 3.4781e-01 6.5346e-01 6.5959e-02 5.8547e-02 9.0682e-02
1.7750e+01 -1.3126e-02 3.3931e-01 6.8533e-01 2.0818e-02 2.8241e-02 4.4165e-02
1.7800e+01 6.9442e-02 3.3566e-01 6.5909e-01 -5.9037e-02 -1.3500e-02 -3.7268e-03
1.7850e+01 1.1059e-01 3.3572e-01 6.1537e-01 -5.9251e-03 -1.8253e-03 -5.2289e-02
1.7900e+01 -2.2812e-02 3.2184e-01 6.2824e-01 -4.1772e-03 -8.1911e-03 -1.0080e-01
1.7950e+01 2.4172e-02 2.9781e-01 6.4518e-01 -7.7665e-02 -4.3537e-02 -1.4851e-01
1.8000e+01 9.9506e-02 2.9568e-01 6.1600e-01 -4.1700e-02 -3.9875e-02 -1.9469e-01
1.8050e+01 1.3119e-02 2.9292e-01 5.7556e-01 -2.6380e-02 -3.9940e-02 -2.3863e-01
1.8100e+01 -3.7087e-02 2.9165e-01 5.9419e-01 -1.1559e-01 -8.2497e-02 -2.7963e-01
1.8150e+01 9.3844e-02 2.6627e-01 6.1650e-01 -1.0128e-01 -6.5504e-02 -3.1703e-01
1.8200e+01 3.6726e-02 2.6279e-01 5.8132e-01 -2.0977e-02 -6.4252e-02 -3.5025e-01
1.8250e+01 -7.0823e-02 2.7468e-01 5.5325e-01 -8.9477e-02 -1.0430e-01 -3.7873e-01
1.8300e+01 3.0853e-02 2.6737e-01 5.8869e-01 -1.4596e-01 -9.5459e-02 -4.0200e-01
1.8350e+01 3.9110e-02 2.6173e-01 6.0244e-01 -7.2002e-02 -5.7163e-02 -4.1965e-01
1.8400e+01 -9.6271e-02 2.6081e-01 5.5665e-01 -7.6296e-02 -1.0404e-01 -4.3136e-01
1.8450e+01 -2.0552e-02 2.6424e-01 5.4066e-01 -1.3040e-01 -1.4182e-01 -4.3688e-01
1.8500e+01 4.6487e-02 2.6311e-01 5.9934e-01 -7.8344e-02 -8.2576e-02 -4.3605e-01
1.8550e+01 -7.4882e-02 2.7761e-01 6.0523e-01 -8.4280e-02 -7.8245e-02 -4.2879e-01
1.8600e+01 -6.7367e-02 2.8927e-01 5.6391e-01 -1.4735e-01 -1.2246e-01 -4.1512e-01
1.8650e+01 3.3872e-02 2.8882e-01 5.5713e-01 -8.5912e-02 -1.0278e-01 -3.9514e-01
1.8700e+01 -8.0007e-02 2.9098e-01 6.0415e-01 -2.6260e-02 -7.6501e-02 -3.6902e-01
1.8750e+01 -1.1782e-01 2.9301e-01 6.0216e-01 -1.1286e-01 -1.1078e-01 -3.3706e-01
1.8800e+01 3.4634e-02 2.9142e-01 6.0413e-01 -1.1861e-01 -9.1215e-02 -2.9963e-01
1.8850e+01 -4.0125e-02 3.1999e-01 6.2446e-01 -4.0176e-02 -5.7985e-02 -2.5717e-01
1.8900e+01 -1.1283e-01 3.6049e-01 6.2169e-01 -3.1518e-02 -7.9425e-02 -2.1022e-01
1.8950e+01 -1.4097e-02 3.4114e-01 6.1152e-01 -6.0147e-02 -7.8595e-02 -1.5941e-01
1.9000e+01 -6.4437e-03 3.2189e-01 6.4418e-01 -4.1345e-02 -3.7204e-02 -1.0544e-01
1.9050e+01 -1.2901e-01 3.4731e-01 6.7419e-01 -4.8968e-02 -4.4116e-02 -4.9047e-02
1.9100e+01 -5.8826e-02 3.8619e-01 6.4884e-01 -2.6037e-02 -5.7435e-02 8.9397e-03
1.9150e+01 4.0503e-02 3.9019e-01 6.6917e-01 3.0474e-02 -1.8429e-02 6.7671e-02
1.9200e+01 -9.9865e-02 3.7989e-01 7.1076e-01 4.9084e-03 6.0396e-03 1.2627e-01
1.9250e+01 -7.1228e-02 3.8346e-01 6.9682e-01 -4.5078e-02 -1.4037e-02 1.8384e-01
1.9300e+01 2.3668e-02 4.1305e-01 6.8065e-01 2.8248e-02 1.0663e-02 2.3949e-01
1.9350e+01 -3.8260e-02 4.0594e-01 7.2458e-01 8.5630e-02 2.7270e-02 2.9237e-01
1.9400e+01 -7.7387e-02 4.3811e-01 7.5563e-01 2.5691e-02 3.4150e-02 3.4165e-01
1.9450e+01 6.9233e-02 4.3684e-01 7.2084e-01 1.5255e-02 6.1967e-02 3.8655e-01
1.9500e+01 -8.0577e-03 4.3181e-01 7.0923e-01 7.5924e-02 6.2823e-02 4.2636e-01
1.9550e+01 -7.4936e-02 4.2965e-01 7.5501e-01 6.8458e-02 3.7467e-02 4.6044e-01
1.9600e+01 3.8710e-02 4.4139e-01 7.8436e-01 5.9984e-02 8.9642e-02 4.8824e-01
1.9650e+01 7.7377e-02 5.0485e-01 8.4696e-01 1.1067e-01 1.2663e-01 4.8824e-01
1.9700e+01 -4.5342e-02 5.3493e-01 8.7694e-01 1.2859e-01 1.4032e-01 4.8112e-01
1.9750e+01 2.4449e-02 4.6257e-01 8.0382e-01 7.7891e-02 1.0149e-01 4.6687e-01
1.9800e+01 1.1299e-01 4.2754e-01 7.8879e-01 8.1560e-02 9.2991e-02 4.4559e-01
1.9850e+01 -3.9689e-02 4.9424e-01 8.4609e-01 8.2786e-02 1.0591e-01 4.1747e-01
1.9900e+01 3.2594e-03 5.0652e-01 8.2259e-01 3.5705e-02 7.9676e-02 3.8281e-01
1.9950e+01 1.1763e-01 4.2035e-01 7.6603e-01 6.6911e-02 7.2582e-02 3.4199e-01
2.0000e+01 2.2547e-02 4.1359e-01 8.0060e-01 9.1565e-02 8.4665e-02 2.9550e-01
2.0050e+01 -1.9133e-02 4.6043e-01 8.1202e-01 9.1294e-03 3.8480e-02 2.4391e-01
2.0100e+01 1.3155e-01 4.2705e-01 7.5879e-01 -1.1431e-02 1.9667e-02 1.8790e-01
2.0150e+01 7.3275e-02 3.9843e-01 7.4695e-01 6.5959e-02 5.7455e-02 1.2822e-01
2.0200e+01 -1.8126e-02 3.8993e-01 7.7882e-01 2.0818e-02 2.7213e-02 6.5707e-02
2.0250e+01 7.9989e-02 3.8628e-01 7.5259e-01 -5.9037e-02 -1.4461e-02 1.2491e-03
2.0300e+01 9.8783e-02 3.8634e-01 7.0886e-01 -5.9251e-03 -2.7158e-03 -6.4206e-02
2.0350e+01 -1.0640e-02 3.7246e-01 7.2173e-01 -4.1772e-03 -9.0083e-03 -1.2968e-01
2.0400e+01 3.8949e-02 3.4843e-01 7.3867e-01 -7.7665e-02 -4.4278e-02 -1.9418e-01
2.0450e+01 1.0633e-01 3.4630e-01 7.0949e-01 -4.1700e-02 -4.0539e-02 -2.5672e-01
2.0500e+01 4.9721e-03 3.4354e-01 6.6905e-01 -2.6380e-02 -4.0524e-02 -3.1632e-01
2.0550e+01 1.3014e-03 3.4227e-01 6.8768e-01 -1.1559e-01 -8.3002e-02 -3.7207e-01
2.0600e+01 1.0586e-01 3.1689e-01 7.0999e-01 -1.0128e-01 -6.5929e-02 -4.2309e-01
2.0650e+01 -7.2461e-04 3.1342e-01 6.7482e-01 -2.0977e-02 -6.4596e-02 -4.6859e-01
2.0700e+01 -4.9256e-02 3.2530e-01 6.4674e-01 -8.9477e-02 -1.0456e-01 -5.0786e-01
2.0750e+01 3.3096e-02 3.1799e-01 6.8219e-01 -1.4596e-01 -9.5642e-02 -5.4026e-01
2.0800e+01 2.9301e-02 3.1235e-01 6.9593e-01 -7.2002e-02 -5.7266e-02 -5.6528e-01
2.0850e+01 -1.0329e-01 3.1143e-01 6.5015e-01 -7.6296e-02 -1.0407e-01 -5.8249e-01
2.0900e+01 2.8272e-03 3.1487e-01 6.3416e-01 -1.3040e-01 -1.4177e-01 -5.9156e-01
2.0950e+01 4.6055e-02 3.1373e-01 6.9283e-01 -7.8344e-02 -8.2452e-02 -5.9227e-01
2.1000e+01 -7.9634e-02 3.2823e-01 6.9872e-01 -8.4280e-02 -7.8050e-02 -5.8452e-01
2.1050e+01 -3.5442e-02 3.3989e-01 6.5740e-01 -1.4735e-01 -1.2220e-01 -5.6828e-01
2.1100e+01 3.9562e-02 3.3944e-01 6.5062e-01 -8.5912e-02 -1.0245e-01 -5.4367e-01
2.1150e+01 -6.5712e-02 3.4161e-01 6.9765e-01 -2.6260e-02 -7.6109e-02 -5.1087e-01
2.1200e+01 -9.1026e-02 3.4363e-01 6.9565e-01 -1.1286e-01 -1.1033e-01 -4.7023e-01
2.1250e+01 1.5800e-02 3.4204e-01 6.9762e-01 -1.1861e-01 -9.0708e-02 -4.2215e-01
2.1300e+01 -4.4957e-02 3.7061e-01 7.1795e-01 -4.0176e-02 -5.7426e-02 -3.6720e-01
2.1350e+01 -9.9485e-02 4.1111e-01 7.1518e-01 -3.1518e-02 -7.8819e-02 -3.0602e-01
2.1400e+01 3.7313e-03 3.9176e-01 7.0501e-01 -6.0147e-02 -7.7946e-02 -2.3938e-01
2.1450e+01 -1.5068e-02 3.7251e-01 7.3768e-01 -4.1345e-02 -3.6516e-02 -1.6818e-01
2.1500e+01 -1.1904e-01 3.9793e-01 7.6768e-01 -4.8968e-02 -4.3394e-02 -9.3366e-02
2.1550e+01 -2.6698e-02 4.3682e-01 7.4233e-01 -2.6037e-02 -5.6683e-02 -1.6014e-02
2.1600e+01 1.0057e-02 4.4082e-01 7.6266e-01 3.0474e-02 -1.7651e-02 6.2754e-02
2.1650e+01 -1.0359e-01 4.3051e-01 8.0425e-01 4.9084e-03 6.8391e-03 1.4177e-01
2.1700e+01 -5.2856e-02 4.3408e-01 7.9031e-01 -4.5078e-02 -1.3221e-02 2.1982e-01
2.1750e+01 4.5891e-02 4.6367e-01 7.7414e-01 2.8248e-02 1.1491e-02 2.9574e-01
2.1800e+01 -7.1715e-02 4.5656e-01 8.1807e-01 8.5630e-02 2.8106e-02 3.6834e-01
2.1850e+01 -8.1254e-02 4.8873e-01 8.4912e-01 2.5691e-02 3.4988e-02 4.3651e-01
2.1900e+01 5.5290e-02 4.8746e-01 8.1433e-01 1.5255e-02 6.2804e-02 4.9922e-01
2.1950e+01 -4.5286e-03 4.8243e-01 8.0272e-01 7.5924e-02 6.3655e-02 5.5550e-01
2.2000e+01 -8.4079e-02 4.8027e-01 8.4850e-01 6.8458e-02 3.8289e-02 6.0451e-01
2.2050e+01 5.4146e-02 4.9201e-01 8.7785e-01 5.9984e-02 9.0450e-02 6.4551e-01
2.2100e+01 2.7293e-02 5.5547e-01 9.4045e-01 1.1067e-01 1.2744e-01 6.4551e-01
2.2150e+01 -6.7592e-02 5.8555e-01 9.7043e-01 1.2859e-01 1.4112e-01 6.3638e-01
2.2200e+01 3.3582e-02 5.1320e-01 8.9731e-01 7.7891e-02 1.0228e-01 6.1810e-01
2.2250e+01 9.2523e-02 4.7817e-01 8.8228e-01 8.1560e-02 9.3776e-02 5.9080e-01
2.2300e+01 -3.0332e-02 5.4487e-01 9.3958e-01 8.2786e-02 1.0668e-01 5.5469e-01
2.2350e+01 -1.7073e-03 5.5714e-01 9.1608e-01 3.5705e-02 8.0427e-02 5.1013e-01
2.2400e+01 1.0411e-01 4.7097e-01 8.5952e-01 6.6911e-02 7.3310e-02 4.5756e-01
2.2450e+01 9.2547e-03 4.6421e-01 8.9409e-01 9.1565e-02 8.5368e-02 3.9758e-01
2.2500e+01 -7.3470e-03 5.1105e-01 9.0551e-01 9.1294e-03 3.9156e-02 3.3089e-01
2.2550e+01 1.0045e-01 4.7767e-01 8.5229e-01 -1.1431e-02 2.0312e-02 2.5832e-01
2.2600e+01 5.2856e-02 4.4905e-01 8.4044e-01 6.5959e-02 5.8066e-02 1.8081e-01
2.2650e+01 -4.0234e-02 4.4055e-01 8.7231e-01 2.0818e-02 2.7788e-02 9.9426e-02
2.2700e+01 8.4320e-02 4.3690e-01 8.4608e-01 -5.9037e-02 -1.3923e-02 1.5307e-02
2.2750e+01 9.5875e-02 4.3696e-01 8.0236e-01 -5.9251e-03 -2.2177e-03 -7.0319e-02
2.2800e+01 -6.6265e-03 4.2308e-01 8.1522e-01 -4.1772e-03 -8.5512e-03 -1.5618e-01
2.2850e+01 5.3348e-02 3.9905e-01 8.3216e-01 -7.7665e-02 -4.3864e-02 -2.4097e-01
2.2900e+01 9.6620e-02 3.9692e-01 8.0298e-01 -4.1700e-02 -4.0168e-02 -3.2340e-01
2.2950e+01 -3.3987e-02 3.9416e-01 7.6254e-01 -2.6380e-02 -4.0197e-02 -4.0220e-01
2.3000e+01 6.7876e-03 3.9289e-01 7.8118e-01 -1.1559e-01 -8.2720e-02 -4.7618e-01
2.3050e+01 1.1165e-01 3.6751e-01 8.0348e-01 -1.0128e-01 -6.5691e-02 -5.4421e-01
2.3100e+01 1.1014e-03 3.6404e-01 7.6831e-01 -2.0977e-02 -6.4404e-02 -6.0528e-01
2.3150e+01 -4.2528e-02 3.7592e-01 7.4023e-01 -8.9477e-02 -1.0442e-01 -6.5849e-01
2.3200e+01 8.8799e-02 3.6862e-01 7.7568e-01 -1.4596e-01 -9.5539e-02 -7.0305e-01
2.3250e+01 1.3115e-02 3.6297e-01 7.8942e-01 -7.2002e-02 -5.7208e-02 -7.3832e-01
2.3300e+01 -5.3330e-02 3.6205e-01 7.4364e-01 -7.6296e-02 -1.0406e-01 -7.6376e-01
2.3350e+01 5.0531e-02 3.6549e-01 7.2765e-01 -1.3040e-01 -1.4180e-01 -7.7899e-01
2.3400e+01 3.1645e-02 3.6436e-01 7.8632e-01 -7.8344e-02 -8.2521e-02 -7.8371e-01
2.3450e+01 -6.4271e-02 3.7885e-01 7.9221e-01 -8.4280e-02 -7.8159e-02 -7.7776e-01
2.3500e+01 -2.8089e-03 3.9051e-01 7.5089e-01 -1.4735e-01 -1.2235e-01 -7.6108e-01
2.3550e+01 4.3610e-02 3.9006e-01 7.4411e-01 -8.5912e-02 -1.0263e-01 -7.3375e-01
2.3600e+01 -7.4040e-02 3.9223e-01 7.9114e-01 -2.6260e-02 -7.6329e-02 -6.9594e-01
2.3650e+01 -7.0240e-02 3.9425e-01 7.8914e-01 -1.1286e-01 -1.1058e-01 -6.4796e-01
2.3700e+01 4.2615e-02 3.9266e-01 7.9111e-01 -1.1861e-01 -9.0992e-02 -5.9025e-01
2.3750e+01 -6.4003e-02 4.2123e-01 8.1144e-01 -4.0176e-02 -5.7739e-02 -5.2336e-01
2.3800e+01 -1.0717e-01 4.6174e-01 8.0867e-01 -3.1518e-02 -7.9158e-02 -4.4802e-01
2.3850e+01 1.5254e-02 4.4238e-01 7.9850e-01 -6.0147e-02 -7.8309e-02 -3.6510e-01
2.3900e+01 -4.0804e-02 4.2313e-01 8.3117e-01 -4.1345e-02 -3.6901e-02 -2.7559e-01
2.3950e+01 -1.2115e-01 4.4855e-01 8.6117e-01 -4.8968e-02 -4.3798e-02 -1.8065e-01
2.4000e+01 -4.5071e-03 4.8744e-01 8.3582e-01 -2.6037e-02 -5.7104e-02 -8.1588e-02
2.4050e+01 1.3592e-02 4.9144e-01 8.5615e-01 3.0474e-02 -1.8087e-02 2.0206e-02
2.4100e+01 -1.0666e-01 4.8114e-01 8.9774e-01 4.9084e-03 6.3918e-03 1.2324e-01
2.4150e+01 -4.5829e-02 4.8470e-01 8.8380e-01 -4.5078e-02 -1.3677e-02 2.2596e-01
2.4200e+01 2.7095e-02 5.1429e-01 8.6763e-01 2.8248e-02 1.1027e-02 3.2682e-01
2.4250e+01 -8.7586e-02 5.0718e-01 9.1157e-01 8.5630e-02 2.7638e-02 4.2428e-01
2.4300e+01 -6.8257e-02 5.3935e-01 9.4261e-01 2.5691e-02 3.4519e-02 5.1686e-01
2.4350e+01 4.4180e-02 5.3808e-01 9.0782e-01 1.5255e-02 6.2336e-02 6.0318e-01
2.4400e+01 -3.8337e-02 5.3305e-01 8.9621e-01 7.5924e-02 6.3190e-02 6.8200e-01
2.4450e+01 -7.6812e-02 5.3089e-01 9.4199e-01 6.8458e-02 3.7829e-02 7.5221e-01
2.4500e+01 7.0047e-02 5.4263e-01 9.7134e-01 5.9984e-02 8.9998e-02 8.1284e-01
2.4550e+01 2.6117e-02 6.0609e-01 1.0339e+00 1.1067e-01 1.2699e-01 8.1284e-01
2.4600e+01 -9.7410e-02 6.3618e-01 1.0639e+00 1.2859e-01 1.4067e-01 8.0181e-01
2.4650e+01 3.1577e-02 5.6382e-01 9.9080e-01 7.7891e-02 1.0184e-01 7.7975e-01
2.4700e+01 4.9414e-02 5.2879e-01 9.7578e-01 8.1560e-02 9.3337e-02 7.4677e-01
2.4750e+01 -6.4587e-02 5.9549e-01 1.0331e+00 8.2786e-02 1.0625e-01 7.0311e-01
2.4800e+01 2.5240e-02 6.0776e-01 1.0096e+00 3.5705e-02 8.0007e-02 6.4914e-01
2.4850e+01 1.0959e-01 5.2160e-01 9.5301e-01 6.6911e-02 7.2903e-02 5.8534e-01
2.4900e+01 -1.6893e-02 5.1483e-01 9.8759e-01 9.1565e-02 8.4975e-02 5.1237e-01
2.4950e+01 -6.7048e-03 5.6167e-01 9.9901e-01 9.1294e-03 3.8778e-02 4.3100e-01


==> pendulum/extrapolation_idx48.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 5.6606e-01 5.6290e-01 5.6862e-01 5.6520e-01 5.6630e-01 5.6606e-01
5.0000e-02 6.3102e-01 6.1796e-01 7.0121e-01 6.3106e-01 6.7359e-01 5.6606e-01
1.0000e-01 7.6279e-01 7.1451e-01 8.8030e-01 7.3868e-01 8.3515e-01 5.6367e-01
1.5000e-01 7.5716e-01 7.5283e-01 7.7504e-01 7.2140e-01 7.6780e-01 5.5889e-01
2.0000e-01 6.2297e-01 6.4693e-01 6.0138e-01 5.9486e-01 5.9441e-01 5.5172e-01
2.5000e-01 5.0925e-01 5.1624e-01 5.8127e-01 5.0800e-01 5.4523e-01 5.4218e-01
3.0000e-01 5.4784e-01 4.9053e-01 6.6507e-01 5.7479e-01 6.4784e-01 5.3031e-01
3.5000e-01 6.6750e-01 5.7888e-01 6.9800e-01 6.5569e-01 6.9575e-01 5.1613e-01
4.0000e-01 6.5436e-01 6.5606e-01 6.6436e-01 6.2771e-01 6.0788e-01 4.9970e-01
4.5000e-01 4.8639e-01 5.6350e-01 5.4109e-01 4.9749e-01 4.9434e-01 4.8106e-01
5.0000e-01 3.9726e-01 4.2617e-01 4.1372e-01 3.9302e-01 4.4534e-01 4.6029e-01
5.5000e-01 3.9586e-01 3.5684e-01 4.4650e-01 4.1269e-01 4.4450e-01 4.3745e-01
6.0000e-01 5.1246e-01 3.8818e-01 5.4758e-01 5.0840e-01 4.6200e-01 4.1263e-01
6.5000e-01 4.9503e-01 4.1779e-01 5.1970e-01 4.9404e-01 4.4047e-01 3.8593e-01
7.0000e-01 3.2194e-01 3.8061e-01 3.4153e-01 3.2298e-01 3.4649e-01 3.5743e-01
7.5000e-01 1.9010e-01 2.9099e-01 1.7920e-01 1.9212e-01 2.2087e-01 3.2725e-01
8.0000e-01 2.0119e-01 1.8824e-01 1.6237e-01 2.1727e-01 1.7791e-01 2.9551e-01
8.5000e-01 2.9171e-01 1.5758e-01 3.1530e-01 3.1033e-01 2.4765e-01 2.6234e-01
9.0000e-01 2.7709e-01 1.6440e-01 3.4703e-01 2.7664e-01 2.6294e-01 2.2786e-01
9.5000e-01 9.8863e-02 1.5708e-01 1.1977e-01 1.2518e-01 1.3621e-01 1.9224e-01
1.0000e+00 -3.2835e-02 1.0047e-01 -8.0910e-02 -1.3474e-02 -1.8617e-02 1.5560e-01
1.0500e+00 -1.7006e-02 9.9195e-03 -5.3186e-02 2.7507e-03 -5.3480e-02 1.1811e-01
1.1000e+00 8.6876e-02 -3.4445e-02 1.1927e-01 8.6659e-02 3.2548e-02 7.9927e-02
1.1500e+00 6.9079e-02 -5.5563e-02 7.5011e-02 7.6267e-02 6.7566e-02 4.1221e-02
1.2000e+00 -9.4052e-02 -9.7348e-02 -1.2634e-01 -8.0747e-02 -1.0875e-01 2.1574e-03
1.2500e+00 -2.4754e-01 -1.1725e-01 -2.7459e-01 -2.0995e-01 -3.0783e-01 -3.7090e-02
1.3000e+00 -1.9416e-01 -1.6778e-01 -2.2686e-01 -2.0401e-01 -2.4541e-01 -7.6346e-02
1.3500e+00 -1.2624e-01 -2.0591e-01 -1.3575e-01 -1.1848e-01 -7.1594e-02 -1.1544e-01
1.4000e+00 -1.1304e-01 -2.2918e-01 -1.4495e-01 -1.2505e-01 -1.3849e-01 -1.5419e-01
1.4500e+00 -2.7339e-01 -2.8940e-01 -2.6995e-01 -2.5661e-01 -3.7300e-01 -1.9243e-01
1.5000e+00 -3.8839e-01 -3.4593e-01 -4.3874e-01 -3.8240e-01 -4.3213e-01 -2.2998e-01
1.5500e+00 -3.8366e-01 -3.2380e-01 -4.4459e-01 -3.7438e-01 -3.1655e-01 -2.6668e-01
1.6000e+00 -2.9506e-01 -2.8045e-01 -2.9362e-01 -2.7747e-01 -2.8158e-01 -3.0236e-01
1.6500e+00 -2.5325e-01 -3.6265e-01 -2.4724e-01 -2.7354e-01 -3.2968e-01 -3.3686e-01
1.7000e+00 -3.8201e-01 -4.4566e-01 -4.1379e-01 -3.7573e-01 -3.9194e-01 -3.7004e-01
1.7500e+00 -5.1431e-01 -4.4998e-01 -5.6820e-01 -4.8618e-01 -4.6316e-01 -4.0174e-01
1.8000e+00 -5.0164e-01 -4.0056e-01 -5.3845e-01 -4.9091e-01 -5.1567e-01 -4.3183e-01
1.8500e+00 -3.6366e-01 -3.4710e-01 -3.7939e-01 -3.9545e-01 -4.1705e-01 -4.6017e-01
1.9000e+00 -3.4764e-01 -3.8065e-01 -3.3071e-01 -3.4776e-01 -3.2790e-01 -4.8665e-01
1.9500e+00 -4.5818e-01 -4.4224e-01 -4.8215e-01 -4.2136e-01 -3.9891e-01 -5.1115e-01
2.0000e+00 -5.6165e-01 -4.7774e-01 -6.3097e-01 -5.3423e-01 -5.7086e-01 -5.3356e-01
2.0500e+00 -5.1883e-01 -4.2927e-01 -5.3336e-01 -5.2254e-01 -5.4338e-01 -5.5378e-01
2.1000e+00 -3.8349e-01 -3.7877e-01 -3.4261e-01 -4.2161e-01 -3.8886e-01 -5.7174e-01
2.1500e+00 -3.1036e-01 -3.3387e-01 -3.3523e-01 -3.7827e-01 -3.2921e-01 -5.8735e-01
2.2000e+00 -4.2666e-01 -3.5782e-01 -4.9359e-01 -4.2030e-01 -4.2463e-01 -6.0055e-01
2.2500e+00 -5.3991e-01 -3.9699e-01 -5.8474e-01 -4.8077e-01 -5.5195e-01 -6.1127e-01
2.3000e+00 -4.8026e-01 -4.2823e-01 -4.6546e-01 -4.8726e-01 -4.9910e-01 -6.1947e-01
2.3500e+00 -3.3947e-01 -3.5490e-01 -2.9250e-01 -4.0852e-01 -3.1249e-01 -6.2512e-01
2.4000e+00 -2.5778e-01 -2.6595e-01 -2.9998e-01 -3.2021e-01 -2.8861e-01 -6.2817e-01
2.4500e+00 -3.4398e-01 -2.0126e-01 -3.9835e-01 -3.4300e-01 -4.1605e-01 -6.2861e-01
2.5000e+00 -4.5329e-01 -1.4936e-01 -2.6321e-01 -2.7800e-01 -3.0852e-01 -6.2861e-01
2.5500e+00 -4.1302e-01 -5.2814e-02 -8.4121e-02 -1.6529e-01 -1.4216e-01 -6.2598e-01
2.6000e+00 -2.3772e-01 -1.4491e-02 -1.8938e-01 -1.7243e-01 -2.0003e-01 -6.2074e-01
2.6500e+00 -1.7117e-01 -1.2039e-01 -3.6303e-01 -2.8380e-01 -3.5942e-01 -6.1288e-01
2.7000e+00 -2.2011e-01 -2.5108e-01 -3.8315e-01 -3.5057e-01 -3.9024e-01 -6.0242e-01
2.7500e+00 -3.5538e-01 -2.7679e-01 -2.9935e-01 -2.5889e-01 -2.6509e-01 -5.8940e-01
2.8000e+00 -2.8157e-01 -1.8844e-01 -2.6642e-01 -1.4843e-01 -1.9067e-01 -5.7385e-01
2.8500e+00 -1.2127e-01 -1.1126e-01 -3.0006e-01 -1.4239e-01 -2.4827e-01 -5.5582e-01
2.9000e+00 -6.1686e-03 -2.0382e-01 -4.2333e-01 -2.3435e-01 -3.2801e-01 -5.3536e-01
2.9500e+00 -8.0204e-02 -3.4115e-01 -5.5070e-01 -2.9655e-01 -3.3995e-01 -5.1256e-01
3.0000e+00 -1.7404e-01 -4.1048e-01 -5.1792e-01 -2.3090e-01 -3.0071e-01 -4.8747e-01
3.0500e+00 -1.2434e-01 -3.7914e-01 -4.1684e-01 -8.5786e-02 -2.4039e-01 -4.6020e-01
3.1000e+00 2.9343e-03 -3.4953e-01 -4.4472e-01 -4.7644e-02 -2.1663e-01 -4.3084e-01
3.1500e+00 1.1437e-01 -3.8671e-01 -6.2289e-01 -1.6344e-01 -2.6314e-01 -3.9950e-01
3.2000e+00 7.5627e-02 -4.7633e-01 -7.8521e-01 -2.3666e-01 -3.3942e-01 -3.6629e-01
3.2500e+00 -3.3013e-02 -5.7908e-01 -8.0205e-01 -1.5184e-01 -3.3144e-01 -3.3135e-01
3.3000e+00 -2.2481e-02 -6.0974e-01 -6.4912e-01 2.5344e-03 -2.0949e-01 -2.9481e-01
3.3500e+00 1.4766e-01 -6.0292e-01 -6.1739e-01 3.1423e-02 -1.4099e-01 -2.5682e-01
3.4000e+00 2.5778e-01 -6.1024e-01 -8.4465e-01 -5.6594e-02 -2.1383e-01 -2.1753e-01
3.4500e+00 1.8959e-01 -6.6685e-01 -1.0453e+00 -1.3131e-01 -3.1438e-01 -1.7711e-01
3.5000e+00 7.2268e-02 -7.5740e-01 -1.0176e+00 -5.1051e-02 -2.9488e-01 -1.3573e-01
3.5500e+00 1.0058e-01 -8.0176e-01 -8.4515e-01 9.6612e-02 -1.5469e-01 -9.3559e-02
3.6000e+00 2.5149e-01 -8.2288e-01 -8.8941e-01 1.4932e-01 -6.5985e-02 -5.0786e-02
3.6500e+00 3.4451e-01 -8.6467e-01 -1.0908e+00 5.4387e-02 -1.8938e-01 -7.5958e-03
3.7000e+00 2.7752e-01 -8.8457e-01 -1.2390e+00 -1.4114e-02 -3.3655e-01 3.5821e-02
3.7500e+00 1.8029e-01 -9.3510e-01 -1.1913e+00 5.0824e-02 -2.2350e-01 7.9271e-02
3.8000e+00 1.6426e-01 -9.7323e-01 -1.1002e+00 1.9330e-01 -5.7009e-04 1.2256e-01
3.8500e+00 3.0254e-01 -9.9650e-01 -1.1094e+00 2.4134e-01 -2.0089e-02 1.6550e-01
3.9000e+00 4.0099e-01 -1.0567e+00 -1.2344e+00 1.6175e-01 -2.0916e-01 2.0789e-01
3.9500e+00 3.5304e-01 -1.1133e+00 -1.4032e+00 8.5025e-02 -2.2501e-01 2.4955e-01
4.0000e+00 2.2451e-01 -1.0911e+00 -1.4090e+00 1.3896e-01 -6.8459e-02 2.9028e-01
4.0500e+00 1.8002e-01 -1.0478e+00 -1.2580e+00 2.7840e-01 4.9929e-03 3.2992e-01
4.1000e+00 3.1525e-01 -1.1300e+00 -1.2117e+00 3.2126e-01 -7.2496e-03 3.6827e-01
4.1500e+00 4.0672e-01 -1.2130e+00 -1.3782e+00 2.5423e-01 -3.6408e-02 4.0519e-01
4.2000e+00 3.3245e-01 -1.2173e+00 -1.5326e+00 1.7499e-01 -7.7376e-02 4.4049e-01
4.2500e+00 2.0532e-01 -1.1679e+00 -1.5029e+00 1.9739e-01 -1.0260e-01 4.7404e-01
4.3000e+00 1.7672e-01 -1.1144e+00 -1.3438e+00 3.1577e-01 2.0281e-02 5.0568e-01
4.3500e+00 2.9216e-01 -1.1480e+00 -1.2951e+00 3.8207e-01 1.3061e-01 5.3529e-01
4.4000e+00 3.7867e-01 -1.2096e+00 -1.4466e+00 3.2274e-01 7.7638e-02 5.6274e-01
4.4500e+00 2.9970e-01 -1.2451e+00 -1.5954e+00 2.1971e-01 -7.9432e-02 5.8791e-01
4.5000e+00 1.5167e-01 -1.1966e+00 -1.4978e+00 2.3684e-01 -4.0221e-02 6.1070e-01
4.5500e+00 1.0803e-01 -1.1461e+00 -1.3070e+00 3.3879e-01 1.2287e-01 6.3101e-01
4.6000e+00 2.1445e-01 -1.1012e+00 -1.2996e+00 3.7877e-01 1.8797e-01 6.4877e-01
4.6500e+00 3.1411e-01 -1.1251e+00 -1.4580e+00 3.2908e-01 9.4913e-02 6.6389e-01
4.7000e+00 2.3628e-01 -1.1643e+00 -1.5492e+00 2.5671e-01 -3.3065e-02 6.7632e-01
4.7500e+00 1.0152e-01 -1.1956e+00 -1.4299e+00 2.3422e-01 1.6169e-02 6.8600e-01
4.8000e+00 4.5908e-02 -1.1222e+00 -1.2569e+00 2.9299e-01 1.9632e-01 6.9289e-01
4.8500e+00 1.2858e-01 -1.0333e+00 -1.2644e+00 3.5754e-01 2.1097e-01 6.9695e-01
4.9000e+00 2.2510e-01 -9.6857e-01 -1.3628e+00 3.0736e-01 7.1676e-02 6.9816e-01
4.9500e+00 1.4037e-01 -9.1668e-01 -1.2276e+00 3.7235e-01 1.7920e-01 6.9816e-01
5.0000e+00 2.1192e-02 -8.2013e-01 -1.0485e+00 4.8131e-01 3.4307e-01 6.9529e-01
5.0500e+00 -5.8680e-02 -7.8181e-01 -1.1538e+00 4.6669e-01 2.8030e-01 6.8956e-01
5.1000e+00 3.3167e-02 -8.8771e-01 -1.3275e+00 3.4412e-01 1.1367e-01 6.8096e-01
5.1500e+00 1.2446e-01 -1.0184e+00 -1.3476e+00 2.6252e-01 7.3344e-02 6.6953e-01
5.2000e+00 4.6116e-02 -1.0441e+00 -1.2638e+00 3.3582e-01 1.8685e-01 6.5529e-01
5.2500e+00 -8.8485e-02 -9.5576e-01 -1.2308e+00 4.2445e-01 2.4756e-01 6.3828e-01
5.3000e+00 -1.3973e-01 -8.7858e-01 -1.2645e+00 4.0537e-01 1.7432e-01 6.1855e-01
5.3500e+00 -6.5504e-02 -9.7114e-01 -1.3877e+00 2.8515e-01 7.7130e-02 5.9616e-01
5.4000e+00 2.5662e-02 -1.1085e+00 -1.5151e+00 1.9172e-01 4.6069e-02 5.7119e-01
5.4500e+00 6.9610e-03 -1.1778e+00 -1.4823e+00 2.2340e-01 6.4644e-02 5.4371e-01
5.5000e+00 -1.6015e-01 -1.1465e+00 -1.3813e+00 3.3200e-01 1.0290e-01 5.1382e-01
5.5500e+00 -2.4697e-01 -1.1169e+00 -1.4091e+00 3.3132e-01 1.0334e-01 4.8162e-01
5.6000e+00 -1.4227e-01 -1.1540e+00 -1.5873e+00 1.7465e-01 3.2409e-02 4.4722e-01
5.6500e+00 -4.3547e-02 -1.2437e+00 -1.7496e+00 5.8776e-02 -6.9228e-02 4.1076e-01
5.7000e+00 -7.2304e-02 -1.3464e+00 -1.7665e+00 9.9424e-02 -8.7407e-02 3.7237e-01
5.7500e+00 -2.2575e-01 -1.3771e+00 -1.6135e+00 2.0837e-01 7.7626e-03 3.3220e-01
5.8000e+00 -3.0034e-01 -1.3702e+00 -1.5818e+00 1.9089e-01 4.9001e-02 2.9041e-01
5.8500e+00 -2.0266e-01 -1.3776e+00 -1.8091e+00 5.5831e-02 -5.1426e-02 2.4716e-01
5.9000e+00 -9.4576e-02 -1.4342e+00 -2.0097e+00 -6.6299e-02 -1.7972e-01 2.0263e-01
5.9500e+00 -1.1014e-01 -1.5247e+00 -1.9820e+00 -3.3538e-02 -1.8798e-01 1.5701e-01
6.0000e+00 -2.4527e-01 -1.5691e+00 -1.8096e+00 6.6832e-02 -7.5413e-02 1.1050e-01
6.0500e+00 -3.2784e-01 -1.5902e+00 -1.8538e+00 7.2739e-02 -1.4054e-02 6.3284e-02
6.1000e+00 -2.1119e-01 -1.6320e+00 -2.0552e+00 -6.8225e-02 -1.6436e-01 1.5578e-02
6.1500e+00 -8.4733e-02 -1.6519e+00 -2.2034e+00 -1.8171e-01 -3.3790e-01 -3.2410e-02
6.2000e+00 -1.0910e-01 -1.7024e+00 -2.1557e+00 -1.6046e-01 -2.5052e-01 -8.0468e-02
6.2500e+00 -2.3150e-01 -1.7406e+00 -2.0646e+00 -6.0095e-02 -5.2440e-02 -1.2838e-01
6.3000e+00 -3.2106e-01 -1.7638e+00 -2.0738e+00 -5.2375e-02 -9.5883e-02 -1.7593e-01
6.3500e+00 -2.3519e-01 -1.8240e+00 -2.1988e+00 -1.7025e-01 -3.0784e-01 -2.2292e-01
6.4000e+00 -9.2365e-02 -1.8806e+00 -2.3676e+00 -2.8302e-01 -3.4543e-01 -2.6912e-01
6.4500e+00 -7.3009e-02 -1.8584e+00 -2.3734e+00 -2.6269e-01 -2.0940e-01 -3.1434e-01
6.5000e+00 -1.9777e-01 -1.8151e+00 -2.2225e+00 -1.5424e-01 -1.5514e-01 -3.5837e-01
6.5500e+00 -2.8219e-01 -1.8973e+00 -2.1761e+00 -1.3958e-01 -1.8519e-01 -4.0102e-01
6.6000e+00 -1.7554e-01 -1.9803e+00 -2.3426e+00 -2.3189e-01 -2.3069e-01 -4.4210e-01
6.6500e+00 -4.2882e-02 -1.9846e+00 -2.4970e+00 -3.3337e-01 -2.8650e-01 -4.8144e-01
6.7000e+00 -4.3124e-02 -1.9352e+00 -2.4673e+00 -3.3005e-01 -3.2500e-01 -5.1888e-01
6.7500e+00 -1.5642e-01 -1.8817e+00 -2.3082e+00 -2.2752e-01 -2.1381e-01 -5.5425e-01
6.8000e+00 -2.3269e-01 -1.9153e+00 -2.2595e+00 -1.7376e-01 -1.1354e-01 -5.8740e-01
6.8500e+00 -1.2394e-01 -1.9769e+00 -2.4110e+00 -2.4230e-01 -1.7494e-01 -6.1821e-01
6.9000e+00 9.1981e-03 -2.0124e+00 -2.5598e+00 -3.5116e-01 -3.3879e-01 -6.4655e-01
6.9500e+00 2.0704e-02 -1.9639e+00 -2.4622e+00 -3.3650e-01 -3.0471e-01 -6.7230e-01
7.0000e+00 -8.3281e-02 -1.9134e+00 -2.2714e+00 -2.3366e-01 -1.4511e-01 -6.9536e-01
7.0500e+00 -1.8359e-01 -1.8685e+00 -2.2641e+00 -1.8949e-01 -8.1894e-02 -7.1564e-01
7.1000e+00 -7.6387e-02 -1.8925e+00 -2.4224e+00 -2.3173e-01 -1.7524e-01 -7.3307e-01
7.1500e+00 6.6652e-02 -1.9316e+00 -2.5136e+00 -2.9347e-01 -3.0195e-01 -7.4756e-01
7.2000e+00 1.1106e-01 -1.9629e+00 -2.3943e+00 -3.0226e-01 -2.4995e-01 -7.5907e-01
7.2500e+00 -9.7928e-03 -1.8895e+00 -2.2213e+00 -2.2681e-01 -6.5569e-02 -7.6755e-01
7.3000e+00 -9.6264e-02 -1.8006e+00 -2.2288e+00 -1.4277e-01 -4.5285e-02 -7.7296e-01
7.3500e+00 -2.6174e-02 -1.7359e+00 -2.3272e+00 -1.7077e-01 -1.7762e-01 -7.7527e-01
7.4000e+00 1.3106e-01 -1.6840e+00 -2.1920e+00 -1.0578e-01 -7.0100e-02 -7.7527e-01
7.4500e+00 1.4927e-01 -1.5875e+00 -2.0130e+00 5.9429e-03 9.5042e-02 -7.7215e-01
7.5000e+00 4.4131e-02 -1.5491e+00 -2.1182e+00 -3.1728e-03 3.4770e-02 -7.6590e-01
7.5500e+00 -3.8105e-02 -1.6550e+00 -2.2919e+00 -1.1751e-01 -1.2816e-01 -7.5654e-01
7.6000e+00 2.9427e-02 -1.7857e+00 -2.3120e+00 -1.8820e-01 -1.6364e-01 -7.4409e-01
7.6500e+00 1.8501e-01 -1.8114e+00 -2.2282e+00 -1.0138e-01 -4.4205e-02 -7.2858e-01
7.7000e+00 2.0630e-01 -1.7231e+00 -2.1953e+00 3.3042e-03 2.3487e-02 -7.1004e-01
7.7500e+00 8.5449e-02 -1.6459e+00 -2.2289e+00 2.7124e-03 -4.1805e-02 -6.8854e-01
7.8000e+00 -9.5582e-03 -1.7385e+00 -2.3522e+00 -9.6694e-02 -1.3013e-01 -6.6412e-01
7.8500e+00 7.7205e-02 -1.8758e+00 -2.4795e+00 -1.6712e-01 -1.5148e-01 -6.3687e-01
7.9000e+00 2.1751e-01 -1.9451e+00 -2.4468e+00 -1.1039e-01 -1.2241e-01 -6.0687e-01
7.9500e+00 2.3359e-01 -1.9138e+00 -2.3457e+00 2.5139e-02 -7.2967e-02 -5.7422e-01
8.0000e+00 1.2848e-01 -1.8842e+00 -2.3736e+00 5.3108e-02 -6.0710e-02 -5.3902e-01
8.0500e+00 2.0659e-02 -1.9214e+00 -2.5517e+00 -7.3389e-02 -1.1927e-01 -5.0140e-01
8.1000e+00 7.8082e-02 -2.0110e+00 -2.7141e+00 -1.5776e-01 -2.0807e-01 -4.6149e-01
8.1500e+00 1.9018e-01 -2.1137e+00 -2.7309e+00 -8.4469e-02 -2.1301e-01 -4.1944e-01
8.2000e+00 2.4144e-01 -2.1444e+00 -2.5780e+00 5.8053e-02 -1.0429e-01 -3.7539e-01
8.2500e+00 1.2620e-01 -2.1376e+00 -2.5462e+00 7.4858e-02 -4.9269e-02 -3.2953e-01
8.3000e+00 2.5930e-02 -2.1449e+00 -2.7735e+00 -2.5405e-02 -1.3575e-01 -2.8204e-01
8.3500e+00 5.2723e-02 -2.2015e+00 -2.9742e+00 -1.1245e-01 -2.5003e-01 -2.3310e-01
8.4000e+00 1.9130e-01 -2.2920e+00 -2.9464e+00 -4.4539e-02 -2.4426e-01 -1.8292e-01
8.4500e+00 2.3841e-01 -2.3364e+00 -2.7740e+00 9.0841e-02 -1.1773e-01 -1.3171e-01
8.5000e+00 1.2275e-01 -2.3575e+00 -2.8182e+00 1.3140e-01 -4.2553e-02 -7.9686e-02
8.5500e+00 -6.5274e-03 -2.3993e+00 -3.0196e+00 2.4525e-02 -1.7926e-01 -2.7077e-02
8.6000e+00 4.2333e-02 -2.4192e+00 -3.1678e+00 -5.5644e-02 -3.3947e-01 2.5887e-02
8.6500e+00 1.6346e-01 -2.4697e+00 -3.1201e+00 -2.0318e-03 -2.3912e-01 7.8972e-02
8.7000e+00 2.0099e-01 -2.5079e+00 -3.0290e+00 1.2953e-01 -2.8483e-02 1.3194e-01
8.7500e+00 9.1190e-02 -2.5311e+00 -3.0382e+00 1.6711e-01 -5.9832e-02 1.8456e-01
8.8000e+00 -3.7899e-02 -2.5914e+00 -3.1632e+00 7.7597e-02 -2.6022e-01 2.3659e-01
8.8500e+00 -2.1238e-02 -2.6479e+00 -3.3320e+00 -8.4834e-03 -2.8681e-01 2.8780e-01
8.9000e+00 1.3010e-01 -2.6258e+00 -3.3379e+00 3.6725e-02 -1.4039e-01 3.3797e-01
8.9500e+00 1.7030e-01 -2.5824e+00 -3.1869e+00 1.6811e-01 -7.6417e-02 3.8686e-01
9.0000e+00 5.0473e-02 -2.6646e+00 -3.1405e+00 2.0363e-01 -9.7443e-02 4.3428e-01
9.0500e+00 -6.7870e-02 -2.7476e+00 -3.3070e+00 1.3000e-01 -1.3466e-01 4.8002e-01
9.1000e+00 -6.7046e-02 -2.7519e+00 -3.4615e+00 4.4926e-02 -1.8293e-01 5.2388e-01
9.1500e+00 6.0807e-02 -2.7025e+00 -3.4317e+00 6.2298e-02 -2.1469e-01 5.6568e-01
9.2000e+00 1.1996e-01 -2.6491e+00 -3.2726e+00 1.7647e-01 -9.7546e-02 6.0525e-01
9.2500e+00 7.4117e-03 -2.6826e+00 -3.2240e+00 2.3940e-01 7.8498e-03 6.4242e-01
9.3000e+00 -1.1015e-01 -2.7442e+00 -3.3754e+00 1.7753e-01 -4.9233e-02 6.7706e-01
9.3500e+00 -7.8598e-02 -2.7797e+00 -3.5242e+00 7.2832e-02 -2.0960e-01 7.0902e-01
9.4000e+00 1.5711e-02 -2.7312e+00 -3.4266e+00 8.9130e-02 -1.7287e-01 7.3819e-01
9.4500e+00 9.7193e-02 -2.6807e+00 -3.2359e+00 1.9110e-01 -1.1440e-02 7.6446e-01
9.5000e+00 -2.2029e-02 -2.6358e+00 -3.2285e+00 2.3195e-01 5.2800e-02 7.8772e-01
9.5500e+00 -1.4843e-01 -2.6598e+00 -3.3868e+00 1.8394e-01 -4.0325e-02 8.0789e-01
9.6000e+00 -1.4296e-01 -2.6989e+00 -3.4780e+00 1.1407e-01 -1.6760e-01 8.2490e-01
9.6500e+00 -1.2893e-02 -2.7302e+00 -3.3587e+00 9.4862e-02 -1.1692e-01 8.3869e-01
9.7000e+00 6.4470e-02 -2.6569e+00 -3.1858e+00 1.5768e-01 6.5403e-02 8.4920e-01
9.7500e+00 -1.9791e-02 -2.5679e+00 -3.1932e+00 2.2700e-01 8.2926e-02 8.5639e-01
9.8000e+00 -1.9573e-01 -2.5032e+00 -3.2916e+00 1.8228e-01 -5.2845e-02 8.6023e-01
9.8500e+00 -1.7453e-01 -2.4513e+00 -3.1565e+00 2.4727e-01 5.4678e-02 8.6023e-01
9.9000e+00 -6.8833e-02 -2.3548e+00 -2.9774e+00 3.5693e-01 2.1918e-01 8.5685e-01
9.9500e+00 4.6272e-02 -2.3164e+00 -3.0826e+00 3.4371e-01 1.5765e-01 8.5008e-01
1.0000e+01 -4.8873e-02 -2.4223e+00 -3.2563e+00 2.2323e-01 -7.1351e-03 8.3995e-01
1.0050e+01 -1.9378e-01 -2.5530e+00 -3.2764e+00 1.4439e-01 -4.5049e-02 8.2646e-01
1.0100e+01 -1.8489e-01 -2.5787e+00 -3.1926e+00 2.2112e-01 7.1405e-02 8.0965e-01
1.0150e+01 -6.2072e-02 -2.4904e+00 -3.1597e+00 3.1382e-01 1.3559e-01 7.8956e-01
1.0200e+01 2.5534e-02 -2.4132e+00 -3.1933e+00 2.9943e-01 6.6297e-02 7.6623e-01
1.0250e+01 -4.9482e-02 -2.5058e+00 -3.3166e+00 1.8449e-01 -2.6485e-02 7.3974e-01
1.0300e+01 -1.6953e-01 -2.6431e+00 -3.4440e+00 9.6896e-02 -5.2722e-02 7.1016e-01
1.0350e+01 -1.8048e-01 -2.7124e+00 -3.4112e+00 1.3493e-01 -2.8939e-02 6.7757e-01
1.0400e+01 -4.6979e-02 -2.6811e+00 -3.3101e+00 2.5035e-01 1.4873e-02 6.4207e-01
1.0450e+01 3.0273e-02 -2.6515e+00 -3.3380e+00 2.5695e-01 2.1180e-02 6.0377e-01
1.0500e+01 -6.6197e-03 -2.6887e+00 -3.5161e+00 1.0793e-01 -4.3608e-02 5.6280e-01
1.0550e+01 -1.6191e-01 -2.7783e+00 -3.6785e+00 4.4808e-05 -1.3887e-01 5.1930e-01
1.0600e+01 -1.6905e-01 -2.8810e+00 -3.6953e+00 4.8975e-02 -1.5048e-01 4.7341e-01
1.0650e+01 -2.9652e-02 -2.9117e+00 -3.5424e+00 1.6644e-01 -4.8585e-02 4.2532e-01
1.0700e+01 6.7930e-02 -2.9049e+00 -3.5106e+00 1.5766e-01 -5.0333e-04 3.7518e-01
1.0750e+01 -7.2195e-04 -2.9122e+00 -3.7379e+00 3.1438e-02 -9.4010e-02 3.2321e-01
1.0800e+01 -1.2333e-01 -2.9688e+00 -3.9386e+00 -8.1781e-02 -2.1535e-01 2.6960e-01
1.0850e+01 -1.5231e-01 -3.0594e+00 -3.9109e+00 -4.0086e-02 -2.1664e-01 2.1458e-01
1.0900e+01 -3.2197e-02 -3.1037e+00 -3.7384e+00 6.9187e-02 -9.7145e-02 1.5837e-01
1.0950e+01 8.5738e-02 -3.1248e+00 -3.7827e+00 8.3915e-02 -2.8928e-02 1.0120e-01
1.1000e+01 2.4689e-02 -3.1666e+00 -3.9840e+00 -4.8361e-02 -1.7249e-01 4.3338e-02
1.1050e+01 -9.4410e-02 -3.1865e+00 -4.1323e+00 -1.5334e-01 -3.3941e-01 -1.4980e-02
1.1100e+01 -1.1278e-01 -3.2371e+00 -4.0845e+00 -1.2381e-01 -2.4559e-01 -7.3490e-02
1.1150e+01 -6.4461e-03 -3.2752e+00 -3.9934e+00 -1.5458e-02 -4.1271e-02 -1.3193e-01
1.1200e+01 8.2417e-02 -3.2985e+00 -4.0026e+00 -6.7078e-05 -7.8707e-02 -1.9005e-01
1.1250e+01 6.4344e-02 -3.3587e+00 -4.1276e+00 -1.1063e-01 -2.8492e-01 -2.4758e-01
1.1300e+01 -9.5142e-02 -3.4152e+00 -4.2964e+00 -2.1650e-01 -3.1704e-01 -3.0427e-01
1.1350e+01 -9.7131e-02 -3.3931e+00 -4.3023e+00 -1.8972e-01 -1.7584e-01 -3.5986e-01
1.1400e+01 1.5704e-02 -3.3497e+00 -4.1513e+00 -7.5279e-02 -1.1675e-01 -4.1412e-01
1.1450e+01 1.3153e-01 -3.4319e+00 -4.1049e+00 -5.5142e-02 -1.4230e-01 -4.6680e-01
1.1500e+01 9.9668e-02 -3.5149e+00 -4.2715e+00 -1.4251e-01 -1.8368e-01 -5.1769e-01
1.1550e+01 -4.0734e-02 -3.5193e+00 -4.4259e+00 -2.3960e-01 -2.3573e-01 -5.6657e-01
1.1600e+01 -6.9333e-02 -3.4698e+00 -4.3961e+00 -2.3248e-01 -2.7086e-01 -6.1325e-01
1.1650e+01 4.7414e-02 -3.4164e+00 -4.2371e+00 -1.2674e-01 -1.5669e-01 -6.5753e-01
1.1700e+01 1.4995e-01 -3.4499e+00 -4.1884e+00 -7.0385e-02 -5.3850e-02 -6.9924e-01
1.1750e+01 1.1011e-01 -3.5115e+00 -4.3398e+00 -1.3695e-01 -1.1308e-01 -7.3822e-01
1.1800e+01 -2.8066e-03 -3.5470e+00 -4.4886e+00 -2.4446e-01 -2.7516e-01 -7.7433e-01
1.1850e+01 -5.9938e-02 -3.4986e+00 -4.3910e+00 -2.2908e-01 -2.3973e-01 -8.0744e-01
1.1900e+01 2.9966e-02 -3.4481e+00 -4.2003e+00 -1.2615e-01 -7.9196e-02 -8.3744e-01
1.1950e+01 1.6651e-01 -3.4032e+00 -4.1929e+00 -8.2507e-02 -1.5433e-02 -8.6420e-01
1.2000e+01 1.2824e-01 -3.4271e+00 -4.3513e+00 -1.2589e-01 -1.0863e-01 -8.8765e-01
1.2050e+01 -9.9980e-03 -3.4663e+00 -4.4424e+00 -1.8938e-01 -2.3559e-01 -9.0771e-01
1.2100e+01 -4.5675e-02 -3.4975e+00 -4.3231e+00 -2.0049e-01 -1.8420e-01 -9.2431e-01
1.2150e+01 4.9158e-02 -3.4242e+00 -4.1502e+00 -1.2793e-01 -8.0030e-04 -9.3739e-01
1.2200e+01 1.6535e-01 -3.3352e+00 -4.1577e+00 -4.7316e-02 1.8153e-02 -9.4692e-01
1.2250e+01 1.2348e-01 -3.2705e+00 -4.2560e+00 -7.9259e-02 -1.1585e-01 -9.5284e-01
1.2300e+01 -8.3783e-03 -3.2186e+00 -4.1209e+00 -1.4263e-02 -8.3259e-03 -9.5284e-01
1.2350e+01 -4.4811e-02 -3.1221e+00 -3.9418e+00 9.6918e-02 1.5650e-01 -9.4920e-01
1.2400e+01 5.0213e-02 -3.0838e+00 -4.0471e+00 8.6731e-02 9.5606e-02 -9.4193e-01
1.2450e+01 1.6415e-01 -3.1897e+00 -4.2207e+00 -2.9206e-02 -6.8247e-02 -9.3103e-01
1.2500e+01 1.3605e-01 -3.3204e+00 -4.2408e+00 -1.0202e-01 -1.0493e-01 -9.1652e-01
1.2550e+01 -7.6266e-03 -3.3461e+00 -4.1570e+00 -1.7837e-02 1.3026e-02 -8.9843e-01
1.2600e+01 -6.8177e-02 -3.2577e+00 -4.1241e+00 8.3728e-02 7.8980e-02 -8.7681e-01
1.2650e+01 3.8309e-02 -3.1805e+00 -4.1577e+00 7.9542e-02 1.1704e-02 -8.5169e-01
1.2700e+01 1.3662e-01 -3.2731e+00 -4.2810e+00 -2.3906e-02 -7.8829e-02 -8.2314e-01
1.2750e+01 1.3790e-01 -3.4104e+00 -4.4084e+00 -9.8791e-02 -1.0260e-01 -7.9123e-01
1.2800e+01 1.0511e-03 -3.4798e+00 -4.3756e+00 -4.6919e-02 -7.6159e-02 -7.5606e-01
1.2850e+01 -8.5914e-02 -3.4484e+00 -4.2745e+00 8.3396e-02 -2.9509e-02 -7.1771e-01
1.2900e+01 4.2981e-03 -3.4188e+00 -4.3024e+00 1.0583e-01 -2.0204e-02 -6.7630e-01
1.2950e+01 1.2910e-01 -3.4560e+00 -4.4806e+00 -2.6498e-02 -8.1856e-02 -6.3195e-01
1.3000e+01 1.0427e-01 -3.5456e+00 -4.6429e+00 -1.1695e-01 -1.7386e-01 -5.8481e-01
1.3050e+01 -2.0351e-02 -3.6484e+00 -4.6597e+00 -4.9947e-02 -1.8212e-01 -5.3504e-01
1.3100e+01 -9.3614e-02 -3.6790e+00 -4.5068e+00 8.6115e-02 -7.6784e-02 -4.8280e-01
1.3150e+01 -3.2458e-02 -3.6722e+00 -4.4751e+00 9.6329e-02 -2.5207e-02 -4.2829e-01
1.3200e+01 9.8597e-02 -3.6795e+00 -4.7023e+00 -1.0612e-02 -1.1518e-01 -3.7171e-01
1.3250e+01 1.0406e-01 -3.7361e+00 -4.9030e+00 -1.0439e-01 -2.3296e-01 -3.1327e-01
1.3300e+01 -3.7655e-02 -3.8267e+00 -4.8753e+00 -4.3201e-02 -2.3070e-01 -2.5322e-01
1.3350e+01 -1.2339e-01 -3.8710e+00 -4.7028e+00 8.5485e-02 -1.0766e-01 -1.9179e-01
1.3400e+01 -5.2645e-02 -3.8922e+00 -4.7471e+00 1.1943e-01 -3.5944e-02 -1.2924e-01
1.3450e+01 7.1301e-02 -3.9339e+00 -4.9484e+00 6.0535e-03 -1.7605e-01 -6.5837e-02
1.3500e+01 7.5934e-02 -3.9539e+00 -5.0967e+00 -8.0459e-02 -3.3960e-01 -1.8630e-03
1.3550e+01 -4.8854e-02 -4.0044e+00 -5.0490e+00 -3.2997e-02 -2.4249e-01 6.2405e-02
1.3600e+01 -1.4520e-01 -4.0425e+00 -4.9578e+00 9.2642e-02 -3.4991e-02 1.2668e-01
1.3650e+01 -7.0928e-02 -4.0658e+00 -4.9670e+00 1.2457e-01 -6.9362e-02 1.9068e-01
1.3700e+01 5.0718e-02 -4.1260e+00 -5.0920e+00 2.9691e-02 -2.7264e-01 2.5411e-01
1.3750e+01 8.6854e-02 -4.1825e+00 -5.2608e+00 -6.1430e-02 -3.0197e-01 3.1670e-01
1.3800e+01 -7.5803e-02 -4.1604e+00 -5.2667e+00 -2.0910e-02 -1.5815e-01 3.7817e-01
1.3850e+01 -1.3626e-01 -4.1170e+00 -5.1157e+00 1.0616e-01 -9.6598e-02 4.3825e-01
1.3900e+01 -7.8216e-02 -4.1992e+00 -5.0693e+00 1.3777e-01 -1.1987e-01 4.9668e-01
1.3950e+01 7.1974e-02 -4.2823e+00 -5.2359e+00 6.0645e-02 -1.5915e-01 5.5321e-01
1.4000e+01 6.9570e-02 -4.2866e+00 -5.3903e+00 -2.7486e-02 -2.0930e-01 6.0763e-01
1.4050e+01 -5.7852e-02 -4.2372e+00 -5.3605e+00 -1.2723e-02 -2.4273e-01 6.5969e-01
1.4100e+01 -1.7391e-01 -4.1837e+00 -5.2015e+00 9.9302e-02 -1.2705e-01 7.0921e-01
1.4150e+01 -8.3318e-02 -4.2172e+00 -5.1528e+00 1.6056e-01 -2.2923e-02 7.5600e-01
1.4200e+01 3.7951e-02 -4.2788e+00 -5.3042e+00 9.7490e-02 -8.1065e-02 7.9988e-01
1.4250e+01 6.9869e-02 -4.3143e+00 -5.4531e+00 -7.9349e-03 -2.4228e-01 8.4069e-01
1.4300e+01 -5.2213e-02 -4.2659e+00 -5.3555e+00 8.1188e-03 -2.0619e-01 8.7831e-01
1.4350e+01 -1.5556e-01 -4.2154e+00 -5.1647e+00 1.1032e-01 -4.5198e-02 9.1261e-01
1.4400e+01 -9.3167e-02 -4.1705e+00 -5.1573e+00 1.5186e-01 1.8812e-02 9.4347e-01
1.4450e+01 3.7871e-02 -4.1944e+00 -5.3157e+00 1.0501e-01 -7.4343e-02 9.7080e-01
1.4500e+01 9.0657e-02 -4.2336e+00 -5.4068e+00 3.6752e-02 -2.0145e-01 9.9452e-01
1.4550e+01 -6.1887e-02 -4.2648e+00 -5.2875e+00 1.9583e-02 -1.5041e-01 1.0146e+00
1.4600e+01 -1.4986e-01 -4.1915e+00 -5.1146e+00 8.4859e-02 3.2451e-02 1.0308e+00
1.4650e+01 -1.0052e-01 -4.1025e+00 -5.1221e+00 1.5703e-01 5.0692e-02 1.0434e+00
1.4700e+01 5.1874e-02 -4.0379e+00 -5.2204e+00 1.1554e-01 -8.4192e-02 1.0520e+00
1.4750e+01 6.8897e-02 -3.9860e+00 -5.0853e+00 1.8054e-01 2.3331e-02 1.0520e+00
1.4800e+01 -2.4769e-02 -3.8894e+00 -4.9062e+00 2.9058e-01 1.8800e-01 1.0482e+00
1.4850e+01 -1.3776e-01 -3.8511e+00 -5.0115e+00 2.7812e-01 1.2678e-01 1.0404e+00
1.4900e+01 -9.0665e-02 -3.9570e+00 -5.1851e+00 1.5878e-01 -3.7541e-02 1.0288e+00
1.4950e+01 6.3022e-02 -4.0877e+00 -5.2052e+00 8.1461e-02 -7.4845e-02 1.0133e+00
1.5000e+01 1.0426e-01 -4.1134e+00 -5.1214e+00 1.6006e-01 4.2358e-02 9.9404e-01
1.5050e+01 -1.8620e-02 -4.0250e+00 -5.0885e+00 2.5500e-01 1.0742e-01 9.7097e-01
1.5100e+01 -1.2587e-01 -3.9479e+00 -5.1222e+00 2.4317e-01 3.9132e-02 9.4416e-01
1.5150e+01 -8.1880e-02 -4.0404e+00 -5.2454e+00 1.3112e-01 -5.2533e-02 9.1366e-01
1.5200e+01 4.8704e-02 -4.1777e+00 -5.3728e+00 4.6730e-02 -7.7546e-02 8.7955e-01
1.5250e+01 1.0402e-01 -4.2471e+00 -5.3400e+00 8.8245e-02 -5.2440e-02 8.4191e-01
1.5300e+01 2.2580e-03 -4.2157e+00 -5.2389e+00 2.0742e-01 -7.2177e-03 8.0083e-01
1.5350e+01 -1.0957e-01 -4.1861e+00 -5.2668e+00 2.1800e-01 5.7899e-04 7.5642e-01
1.5400e+01 -7.8972e-02 -4.2233e+00 -5.4450e+00 7.3186e-02 -6.2651e-02 7.0881e-01
1.5450e+01 6.6513e-02 -4.3129e+00 -5.6073e+00 -3.0309e-02 -1.5629e-01 6.5814e-01
1.5500e+01 1.4151e-01 -4.4157e+00 -5.6241e+00 2.3173e-02 -1.6624e-01 6.0456e-01
1.5550e+01 1.8847e-02 -4.4463e+00 -5.4712e+00 1.4533e-01 -6.2635e-02 5.4826e-01
1.5600e+01 -1.0116e-01 -4.4395e+00 -5.4395e+00 1.4133e-01 -1.2817e-02 4.8942e-01
1.5650e+01 -7.4040e-02 -4.4468e+00 -5.6667e+00 1.9970e-02 -1.0457e-01 4.2825e-01
1.5700e+01 6.4234e-02 -4.5034e+00 -5.8674e+00 -8.8346e-02 -2.2414e-01 3.6499e-01
1.5750e+01 1.3168e-01 -4.5940e+00 -5.8397e+00 -4.1734e-02 -2.2367e-01 2.9987e-01
1.5800e+01 2.6416e-02 -4.6384e+00 -5.6672e+00 7.2440e-02 -1.0241e-01 2.3316e-01
1.5850e+01 -8.5290e-02 -4.6595e+00 -5.7115e+00 9.2021e-02 -3.2455e-02 1.6513e-01
1.5900e+01 -5.1353e-02 -4.7013e+00 -5.9129e+00 -3.5479e-02 -1.7430e-01 9.6071e-02
1.5950e+01 6.1895e-02 -4.7212e+00 -6.0611e+00 -1.3579e-01 -3.3954e-01 2.6279e-02
1.6000e+01 1.3642e-01 -4.7717e+00 -6.0134e+00 -1.0172e-01 -2.4409e-01 -4.3942e-02
1.6050e+01 3.8711e-02 -4.8098e+00 -5.9223e+00 1.1009e-02 -3.8193e-02 -1.1428e-01
1.6100e+01 -7.4222e-02 -4.8331e+00 -5.9315e+00 3.0592e-02 -7.4107e-02 -1.8442e-01
1.6150e+01 -5.8885e-02 -4.8933e+00 -6.0565e+00 -7.5992e-02 -2.7886e-01 -2.5405e-01
1.6200e+01 8.4145e-02 -4.9499e+00 -6.2253e+00 -1.7811e-01 -3.0960e-01 -3.2287e-01
1.6250e+01 1.4098e-01 -4.9277e+00 -6.2311e+00 -1.4783e-01 -1.6709e-01 -3.9056e-01
1.6300e+01 4.3919e-02 -4.8844e+00 -6.0801e+00 -3.0169e-02 -1.0678e-01 -4.5684e-01
1.6350e+01 -7.9663e-02 -4.9666e+00 -6.0338e+00 -7.0986e-03 -1.3120e-01 -5.2142e-01
1.6400e+01 -7.1266e-02 -5.0496e+00 -6.2003e+00 -9.1836e-02 -1.7153e-01 -5.8403e-01
1.6450e+01 5.5209e-02 -5.0539e+00 -6.3547e+00 -1.8662e-01 -2.2264e-01 -6.4442e-01
1.6500e+01 1.3751e-01 -5.0045e+00 -6.3250e+00 -1.7752e-01 -2.5692e-01 -7.0235e-01
1.6550e+01 4.7369e-02 -4.9510e+00 -6.1659e+00 -7.0134e-02 -1.4200e-01 -7.5759e-01
1.6600e+01 -7.6841e-02 -4.9846e+00 -6.1172e+00 -1.2481e-02 -3.8522e-02 -8.0996e-01
1.6650e+01 -5.7014e-02 -5.0462e+00 -6.2687e+00 -7.8099e-02 -9.7207e-02 -8.5926e-01
1.6700e+01 6.7507e-02 -5.0817e+00 -6.4175e+00 -1.8502e-01 -2.5886e-01 -9.0533e-01
1.6750e+01 1.4629e-01 -5.0332e+00 -6.3199e+00 -1.6940e-01 -2.2310e-01 -9.4802e-01
1.6800e+01 7.3645e-02 -4.9827e+00 -6.1291e+00 -6.6586e-02 -6.2335e-02 -9.8720e-01
1.6850e+01 -7.6196e-02 -4.9378e+00 -6.1217e+00 -2.3399e-02 1.5529e-03 -1.0228e+00
1.6900e+01 -8.5317e-02 -4.9617e+00 -6.2801e+00 -6.7588e-02 -9.1621e-02 -1.0546e+00
1.6950e+01 4.2449e-02 -5.0009e+00 -6.3713e+00 -1.3221e-01 -2.1865e-01 -1.0826e+00
1.7000e+01 1.3462e-01 -5.0321e+00 -6.2520e+00 -1.4478e-01 -1.6743e-01 -1.1068e+00
1.7050e+01 6.2260e-02 -4.9588e+00 -6.0790e+00 -7.3985e-02 1.5701e-02 -1.1270e+00
1.7100e+01 -8.2228e-02 -4.8699e+00 -6.0865e+00 4.5708e-03 3.4303e-02 -1.1432e+00
1.7150e+01 -9.6372e-02 -4.8052e+00 -6.1849e+00 -2.9712e-02 -1.0014e-01 -1.1554e+00
1.7200e+01 3.2840e-02 -4.7533e+00 -6.0497e+00 3.5283e-02 7.3877e-03 -1.1554e+00
1.7250e+01 1.0321e-01 -4.6567e+00 -5.8706e+00 1.4617e-01 1.7213e-01 -1.1513e+00
1.7300e+01 4.1534e-02 -4.6184e+00 -5.9759e+00 1.3540e-01 1.1108e-01 -1.1431e+00
1.7350e+01 -8.4254e-02 -4.7243e+00 -6.1495e+00 1.8598e-02 -5.3005e-02 -1.1309e+00
1.7400e+01 -1.0748e-01 -4.8550e+00 -6.1697e+00 -5.5371e-02 -8.9998e-02 -1.1146e+00
1.7450e+01 1.0732e-02 -4.8807e+00 -6.0859e+00 2.7387e-02 2.7585e-02 -1.0942e+00
1.7500e+01 1.1118e-01 -4.7924e+00 -6.0529e+00 1.2726e-01 9.3097e-02 -1.0699e+00
1.7550e+01 7.7389e-02 -4.7152e+00 -6.0866e+00 1.2112e-01 2.5318e-02 -1.0416e+00
1.7600e+01 -9.1070e-02 -4.8077e+00 -6.2098e+00 1.5471e-02 -6.5778e-02 -1.0094e+00
1.7650e+01 -1.0795e-01 -4.9451e+00 -6.3372e+00 -6.1844e-02 -9.0167e-02 -9.7330e-01
1.7700e+01 -2.5554e-03 -5.0144e+00 -6.3044e+00 -1.2617e-02 -6.4387e-02 -9.3345e-01
1.7750e+01 8.3619e-02 -4.9831e+00 -6.2034e+00 1.1485e-01 -1.8446e-02 -8.8991e-01
1.7800e+01 4.7675e-02 -4.9534e+00 -6.2312e+00 1.3426e-01 -9.8905e-03 -8.4279e-01
1.7850e+01 -9.4590e-02 -4.9906e+00 -6.4094e+00 -1.2522e-03 -7.2326e-02 -7.9220e-01
1.7900e+01 -1.3522e-01 -5.0802e+00 -6.5717e+00 -9.5029e-02 -1.6515e-01 -7.3829e-01
1.7950e+01 -1.6003e-02 -5.1830e+00 -6.5886e+00 -3.1474e-02 -1.7424e-01 -6.8119e-01
1.8000e+01 1.0890e-01 -5.2137e+00 -6.4356e+00 1.0105e-01 -6.9766e-02 -6.2109e-01
1.8050e+01 5.0202e-02 -5.2068e+00 -6.4039e+00 1.0764e-01 -1.9063e-02 -5.5818e-01
1.8100e+01 -9.1466e-02 -5.2142e+00 -6.6312e+00 -2.9687e-03 -1.0992e-01 -4.9268e-01
1.8150e+01 -1.3864e-01 -5.2708e+00 -6.8318e+00 -1.0044e-01 -2.2859e-01 -4.2481e-01
1.8200e+01 -2.6697e-02 -5.3613e+00 -6.8041e+00 -4.2956e-02 -2.2722e-01 -3.5484e-01
1.8250e+01 1.1672e-01 -5.4057e+00 -6.6317e+00 8.2046e-02 -1.0506e-01 -2.8302e-01
1.8300e+01 5.1323e-02 -5.4268e+00 -6.6759e+00 1.1235e-01 -3.4221e-02 -2.0965e-01
1.8350e+01 -9.9010e-02 -5.4686e+00 -6.8773e+00 -4.6079e-03 -1.7519e-01 -1.3504e-01
1.8400e+01 -1.3070e-01 -5.4885e+00 -7.0255e+00 -9.4615e-02 -3.3958e-01 -5.9499e-02
1.8450e+01 -2.1906e-02 -5.5390e+00 -6.9778e+00 -5.0543e-02 -2.4329e-01 1.6643e-02
1.8500e+01 8.4929e-02 -5.5772e+00 -6.8867e+00 7.1832e-02 -3.6592e-02 9.3050e-02
1.8550e+01 7.0257e-02 -5.6004e+00 -6.8959e+00 1.0064e-01 -7.1729e-02 1.6938e-01
1.8600e+01 -8.0385e-02 -5.6606e+00 -7.0209e+00 2.8034e-03 -2.7574e-01 2.4530e-01
1.8650e+01 -1.2843e-01 -5.7172e+00 -7.1897e+00 -9.1094e-02 -3.0577e-01 3.2047e-01
1.8700e+01 1.8288e-03 -5.6950e+00 -7.1955e+00 -5.3155e-02 -1.6260e-01 3.9455e-01
1.8750e+01 1.1333e-01 -5.6517e+00 -7.0445e+00 7.1545e-02 -1.0167e-01 4.6723e-01
1.8800e+01 5.7376e-02 -5.7339e+00 -6.9982e+00 1.0100e-01 -1.2551e-01 5.3819e-01
1.8850e+01 -7.0618e-02 -5.8169e+00 -7.1647e+00 2.1965e-02 -1.6531e-01 6.0714e-01
1.8900e+01 -1.2698e-01 -5.8212e+00 -7.3191e+00 -6.7837e-02 -2.1593e-01 6.7381e-01
1.8950e+01 -1.3038e-02 -5.7718e+00 -7.2894e+00 -5.4493e-02 -2.4979e-01 7.3793e-01
1.9000e+01 9.0811e-02 -5.7183e+00 -7.1303e+00 5.6371e-02 -1.3449e-01 7.9926e-01
1.9050e+01 8.0894e-02 -5.7519e+00 -7.0816e+00 1.1673e-01 -3.0681e-02 8.5760e-01
1.9100e+01 -6.1851e-02 -5.8135e+00 -7.2331e+00 5.3029e-02 -8.9092e-02 9.1273e-01
1.9150e+01 -1.3644e-01 -5.8490e+00 -7.3819e+00 -5.2760e-02 -2.5052e-01 9.6450e-01
1.9200e+01 -1.7818e-02 -5.8005e+00 -7.2843e+00 -3.6804e-02 -2.1460e-01 1.0127e+00
1.9250e+01 1.1175e-01 -5.7500e+00 -7.0935e+00 6.5566e-02 -5.3718e-02 1.0573e+00
1.9300e+01 9.3178e-02 -5.7051e+00 -7.0862e+00 1.0753e-01 1.0232e-02 1.0981e+00
1.9350e+01 -4.5513e-02 -5.7291e+00 -7.2445e+00 6.1371e-02 -8.2932e-02 1.1350e+00
1.9400e+01 -1.1147e-01 -5.7682e+00 -7.3357e+00 -5.9587e-03 -2.1000e-01 1.1679e+00
1.9450e+01 -1.3243e-02 -5.7995e+00 -7.2164e+00 -2.1954e-02 -1.5887e-01 1.1968e+00
1.9500e+01 1.1848e-01 -5.7261e+00 -7.0434e+00 4.4727e-02 2.4126e-02 1.2215e+00
1.9550e+01 8.0565e-02 -5.6372e+00 -7.0509e+00 1.1852e-01 4.2547e-02 1.2422e+00
1.9600e+01 -2.1414e-02 -5.5725e+00 -7.1493e+00 7.8865e-02 -9.2116e-02 1.2586e+00
1.9650e+01 -1.1034e-01 -5.5206e+00 -7.0141e+00 1.4386e-01 1.5408e-02 1.2586e+00
1.9700e+01 -3.6880e-02 -5.4241e+00 -6.8351e+00 2.5412e-01 1.8011e-01 1.2543e+00
1.9750e+01 1.1143e-01 -5.3857e+00 -6.9403e+00 2.4208e-01 1.1898e-01 1.2459e+00
1.9800e+01 1.0784e-01 -5.4916e+00 -7.1140e+00 1.2338e-01 -4.5227e-02 1.2331e+00
1.9850e+01 -3.2914e-02 -5.6223e+00 -7.1341e+00 4.6897e-02 -8.2376e-02 1.2162e+00
1.9900e+01 -1.2771e-01 -5.6480e+00 -7.0503e+00 1.2654e-01 3.5016e-02 1.1950e+00
1.9950e+01 -1.8994e-02 -5.5597e+00 -7.0173e+00 2.2271e-01 1.0030e-01 1.1696e+00
2.0000e+01 8.6906e-02 -5.4825e+00 -7.0510e+00 2.1231e-01 3.2266e-02 1.1401e+00
2.0050e+01 1.1576e-01 -5.5751e+00 -7.1743e+00 1.0187e-01 -5.9115e-02 1.1065e+00
2.0100e+01 -2.8669e-02 -5.7124e+00 -7.3016e+00 1.9253e-02 -8.3818e-02 1.0689e+00
2.0150e+01 -9.3181e-02 -5.7817e+00 -7.2688e+00 6.2702e-02 -5.8378e-02 1.0272e+00
2.0200e+01 -3.4705e-02 -5.7504e+00 -7.1678e+00 1.8396e-01 -1.2799e-02 9.8163e-01
2.0250e+01 1.0406e-01 -5.7208e+00 -7.1957e+00 1.9675e-01 -4.6247e-03 9.3225e-01
2.0300e+01 1.1852e-01 -5.7579e+00 -7.3738e+00 5.4271e-02 -6.7460e-02 8.7915e-01
2.0350e+01 -3.3199e-02 -5.8476e+00 -7.5361e+00 -4.6786e-02 -1.6069e-01 8.2247e-01
2.0400e+01 -1.0478e-01 -5.9503e+00 -7.5530e+00 9.2233e-03 -1.7021e-01 7.6236e-01
2.0450e+01 -2.4184e-02 -5.9810e+00 -7.4001e+00 1.3398e-01 -6.6180e-02 6.9898e-01
2.0500e+01 9.9544e-02 -5.9742e+00 -7.3683e+00 1.3264e-01 -1.5922e-02 6.3251e-01
2.0550e+01 1.1419e-01 -5.9815e+00 -7.5956e+00 1.3977e-02 -1.0723e-01 5.6318e-01
2.0600e+01 -2.2503e-02 -6.0381e+00 -7.7963e+00 -9.1616e-02 -2.2635e-01 4.9120e-01
2.0650e+01 -1.1057e-01 -6.1286e+00 -7.7685e+00 -4.2275e-02 -2.2543e-01 4.1685e-01
2.0700e+01 -4.3414e-02 -6.1730e+00 -7.5961e+00 7.4617e-02 -1.0373e-01 3.4039e-01
2.0750e+01 8.7080e-02 -6.1941e+00 -7.6403e+00 9.6889e-02 -3.3335e-02 2.6212e-01
2.0800e+01 1.1848e-01 -6.2359e+00 -7.8417e+00 -2.7964e-02 -1.7475e-01 1.8237e-01
2.0850e+01 -8.3566e-03 -6.2558e+00 -7.9899e+00 -1.2569e-01 -3.3956e-01 1.0146e-01
2.0900e+01 -9.0442e-02 -6.3063e+00 -7.9422e+00 -8.9108e-02 -2.4370e-01 1.9736e-02
2.0950e+01 -6.0264e-02 -6.3445e+00 -7.8511e+00 2.6046e-02 -3.7400e-02 -6.2437e-02
2.1000e+01 8.7470e-02 -6.3677e+00 -7.8603e+00 4.7947e-02 -7.2928e-02 -1.4470e-01
2.1050e+01 1.1012e-01 -6.4280e+00 -7.9853e+00 -5.6437e-02 -2.7731e-01 -2.2668e-01
2.1100e+01 -1.9766e-02 -6.4845e+00 -8.1541e+00 -1.5649e-01 -3.0770e-01 -3.0802e-01
2.1150e+01 -1.1002e-01 -6.4624e+00 -8.1599e+00 -1.2428e-01 -1.6486e-01 -3.8836e-01
2.1200e+01 -6.9623e-02 -6.4190e+00 -8.0090e+00 -4.8426e-03 -1.0424e-01 -4.6734e-01
2.1250e+01 7.4662e-02 -6.5012e+00 -7.9626e+00 1.9840e-02 -1.2837e-01 -5.4463e-01
2.1300e+01 1.2700e-01 -6.5842e+00 -8.1291e+00 -6.3457e-02 -1.6845e-01 -6.1992e-01
2.1350e+01 -2.2830e-02 -6.5885e+00 -8.2835e+00 -1.5698e-01 -2.1931e-01 -6.9289e-01
2.1400e+01 -1.0215e-01 -6.5391e+00 -8.2538e+00 -1.4680e-01 -2.5338e-01 -7.6327e-01
2.1450e+01 -7.0494e-02 -6.4857e+00 -8.0947e+00 -3.8528e-02 -1.3827e-01 -8.3080e-01
2.1500e+01 5.0886e-02 -6.5192e+00 -8.0461e+00 1.9820e-02 -3.4628e-02 -8.9525e-01
2.1550e+01 1.1619e-01 -6.5808e+00 -8.1975e+00 -4.5301e-02 -9.3178e-02 -9.5640e-01
2.1600e+01 9.1411e-04 -6.6163e+00 -8.3463e+00 -1.5192e-01 -2.5472e-01 -1.0141e+00
2.1650e+01 -1.0707e-01 -6.5678e+00 -8.2487e+00 -1.3620e-01 -2.1888e-01 -1.0681e+00
2.1700e+01 -9.2856e-02 -6.5173e+00 -8.0580e+00 -3.3479e-02 -5.8056e-02 -1.1183e+00
2.1750e+01 6.5790e-02 -6.4724e+00 -8.0506e+00 9.4200e-03 5.8627e-03 -1.1647e+00
2.1800e+01 1.0361e-01 -6.4964e+00 -8.2089e+00 -3.5246e-02 -8.7306e-02 -1.2070e+00
2.1850e+01 5.8667e-03 -6.5355e+00 -8.3001e+00 -1.0053e-01 -2.1436e-01 -1.2452e+00
2.1900e+01 -1.1684e-01 -6.5668e+00 -8.1808e+00 -1.1394e-01 -1.6318e-01 -1.2792e+00
2.1950e+01 -6.8279e-02 -6.4935e+00 -8.0078e+00 -4.4158e-02 1.9885e-02 -1.3090e+00
2.2000e+01 4.3285e-02 -6.4045e+00 -8.0153e+00 3.3222e-02 3.8397e-02 -1.3346e+00
2.2050e+01 1.2151e-01 -6.3398e+00 -8.1137e+00 -2.3916e-03 -9.6152e-02 -1.3558e+00
2.2100e+01 1.3074e-02 -6.2879e+00 -7.9786e+00 6.2604e-02 1.1371e-02 -1.3558e+00
2.2150e+01 -1.1558e-01 -6.1914e+00 -7.7995e+00 1.7333e-01 1.7610e-01 -1.3515e+00
2.2200e+01 -9.8889e-02 -6.1530e+00 -7.9047e+00 1.6224e-01 1.1500e-01 -1.3427e+00
2.2250e+01 6.6611e-02 -6.2589e+00 -8.0784e+00 4.4960e-02 -4.9142e-02 -1.3297e+00
2.2300e+01 1.1580e-01 -6.3896e+00 -8.0985e+00 -2.9644e-02 -8.6212e-02 -1.3123e+00
2.2350e+01 -2.6936e-03 -6.4153e+00 -8.0147e+00 5.2328e-02 3.1276e-02 -1.2905e+00
2.2400e+01 -1.0926e-01 -6.3270e+00 -7.9818e+00 1.5126e-01 9.6676e-02 -1.2644e+00
2.2450e+01 -7.3582e-02 -6.2498e+00 -8.0154e+00 1.4405e-01 2.8769e-02 -1.2341e+00
2.2500e+01 5.7508e-02 -6.3424e+00 -8.1387e+00 3.7191e-02 -6.2469e-02 -1.1995e+00
2.2550e+01 1.2287e-01 -6.4797e+00 -8.2661e+00 -4.1463e-02 -8.7014e-02 -1.1607e+00
2.2600e+01 3.8426e-02 -6.5490e+00 -8.2333e+00 6.3045e-03 -6.1403e-02 -1.1177e+00
2.2650e+01 -1.2805e-01 -6.5177e+00 -8.1322e+00 1.3221e-01 -1.5641e-02 -1.0706e+00
2.2700e+01 -8.5505e-02 -6.4881e+00 -8.1601e+00 1.4994e-01 -7.2753e-03 -1.0195e+00
2.2750e+01 4.5028e-02 -6.5253e+00 -8.3382e+00 1.2671e-02 -6.9909e-02 -9.6455e-01
2.2800e+01 1.2178e-01 -6.6149e+00 -8.5006e+00 -8.2943e-02 -1.6293e-01 -9.0576e-01
2.2850e+01 3.3075e-02 -6.7176e+00 -8.5174e+00 -2.1293e-02 -1.7224e-01 -8.4330e-01
2.2900e+01 -1.2381e-01 -6.7483e+00 -8.3645e+00 1.0927e-01 -6.7985e-02 -7.7733e-01
2.2950e+01 -8.0852e-02 -6.7415e+00 -8.3327e+00 1.1386e-01 -1.7503e-02 -7.0802e-01
2.3000e+01 3.1899e-02 -6.7488e+00 -8.5600e+00 1.2174e-03 -1.0858e-01 -6.3559e-01
2.3050e+01 1.0999e-01 -6.8054e+00 -8.7607e+00 -9.8302e-02 -2.2748e-01 -5.6025e-01
2.3100e+01 3.3581e-02 -6.8960e+00 -8.7330e+00 -4.2874e-02 -2.2633e-01 -4.8227e-01
2.3150e+01 -1.0850e-01 -6.9403e+00 -8.5605e+00 8.0083e-02 -1.0440e-01 -4.0192e-01
2.3200e+01 -8.4483e-02 -6.9614e+00 -8.6048e+00 1.0836e-01 -3.3782e-02 -3.1949e-01
2.3250e+01 5.2074e-02 -7.0032e+00 -8.8061e+00 -1.0588e-02 -1.7497e-01 -2.3533e-01
2.3300e+01 1.3335e-01 -7.0231e+00 -8.9544e+00 -1.0254e-01 -3.3957e-01 -1.4976e-01
2.3350e+01 4.1415e-02 -7.0737e+00 -8.9066e+00 -6.0358e-02 -2.4349e-01 -6.3145e-02
2.3400e+01 -7.6320e-02 -7.1118e+00 -8.8155e+00 6.0198e-02 -3.6994e-02 2.4131e-02
2.3450e+01 -1.0189e-01 -7.1351e+00 -8.8247e+00 8.7265e-02 -7.2326e-02 1.1169e-01
2.3500e+01 3.9064e-02 -7.1953e+00 -8.9497e+00 -1.2218e-02 -2.7652e-01 1.9914e-01
2.3550e+01 1.2901e-01 -7.2518e+00 -9.1185e+00 -1.0766e-01 -3.0673e-01 2.8609e-01
2.3600e+01 4.1665e-02 -7.2297e+00 -9.1244e+00 -7.1166e-02 -1.6373e-01 3.7216e-01
2.3650e+01 -9.5502e-02 -7.1863e+00 -8.9734e+00 5.2212e-02 -1.0295e-01 4.5697e-01
2.3700e+01 -9.8932e-02 -7.2685e+00 -8.9270e+00 8.0470e-02 -1.2693e-01 5.4016e-01
2.3750e+01 2.9319e-02 -7.3515e+00 -9.0936e+00 3.6386e-04 -1.6687e-01 6.2138e-01
2.3800e+01 1.2237e-01 -7.3559e+00 -9.2480e+00 -9.0370e-02 -2.1761e-01 7.0031e-01
2.3850e+01 4.5990e-02 -7.3064e+00 -9.2182e+00 -7.7817e-02 -2.5157e-01 7.7663e-01
2.3900e+01 -7.4629e-02 -7.2530e+00 -9.0592e+00 3.2399e-02 -1.3637e-01 8.5009e-01
2.3950e+01 -1.0522e-01 -7.2865e+00 -9.0105e+00 9.2257e-02 -3.2642e-02 9.2041e-01
2.4000e+01 3.1918e-02 -7.3481e+00 -9.1619e+00 2.8206e-02 -9.1122e-02 9.8739e-01
2.4050e+01 1.2177e-01 -7.3836e+00 -9.3107e+00 -7.7785e-02 -2.5261e-01 1.0508e+00
2.4100e+01 5.3888e-02 -7.3351e+00 -9.2131e+00 -6.1881e-02 -2.1672e-01 1.1105e+00
2.4150e+01 -6.4178e-02 -7.2847e+00 -9.0224e+00 4.0585e-02 -5.5873e-02 1.1663e+00
2.4200e+01 -1.2219e-01 -7.2398e+00 -9.0150e+00 8.2795e-02 8.0608e-03 1.2182e+00
2.4250e+01 3.1812e-02 -7.2637e+00 -9.1734e+00 3.7016e-02 -8.5105e-02 1.2659e+00
2.4300e+01 1.1488e-01 -7.3029e+00 -9.2645e+00 -2.9790e-02 -2.1216e-01 1.3094e+00
2.4350e+01 6.0539e-02 -7.3341e+00 -9.1452e+00 -4.5126e-02 -1.6101e-01 1.3487e+00
2.4400e+01 -7.9494e-02 -7.2608e+00 -8.9723e+00 2.2342e-02 2.2019e-02 1.3837e+00
2.4450e+01 -1.0191e-01 -7.1718e+00 -8.9798e+00 9.7047e-02 4.0485e-02 1.4143e+00
2.4500e+01 7.0541e-03 -7.1071e+00 -9.0781e+00 5.8416e-02 -9.4121e-02 1.4406e+00
2.4550e+01 9.0250e-02 -7.0552e+00 -8.9430e+00 1.2341e-01 1.3402e-02 1.4406e+00
2.4600e+01 6.2422e-02 -6.9587e+00 -8.7639e+00 2.3379e-01 1.7812e-01 1.4361e+00
2.4650e+01 -5.6269e-02 -6.9204e+00 -8.8692e+00 2.2199e-01 1.1700e-01 1.4273e+00
2.4700e+01 -1.1968e-01 -7.0263e+00 -9.0428e+00 1.0364e-01 -4.7172e-02 1.4140e+00
2.4750e+01 9.2101e-03 -7.1570e+00 -9.0629e+00 2.7630e-02 -8.4282e-02 1.3963e+00
2.4800e+01 1.0922e-01 -7.1827e+00 -8.9791e+00 1.0786e-01 3.3158e-02 1.3742e+00
2.4850e+01 6.5844e-02 -7.0943e+00 -8.9462e+00 2.0472e-01 9.8501e-02 1.3477e+00
2.4900e+01 -6.0051e-02 -7.0171e+00 -8.9798e+00 1.9512e-01 3.0529e-02 1.3169e+00
2.4950e+01 -1.1123e-01 -7.1097e+00 -9.1031e+00 8.5578e-02 -6.0781e-02 1.2817e+00


==> pendulum/extrapolation_idx50.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 -7.9463e-01 -8.0066e-01 -7.9767e-01 -7.9426e-01 -7.9432e-01 -7.9463e-01
5.0000e-02 -7.5598e-01 -7.4793e-01 -7.5018e-01 -7.4069e-01 -7.7581e-01 -7.9463e-01
1.0000e-01 -6.9963e-01 -6.8368e-01 -6.8643e-01 -6.7950e-01 -7.2801e-01 -7.9265e-01
1.5000e-01 -7.0284e-01 -6.9908e-01 -6.9688e-01 -6.9996e-01 -7.0897e-01 -7.8869e-01
2.0000e-01 -7.5276e-01 -7.6772e-01 -7.5364e-01 -7.5946e-01 -7.6903e-01 -7.8275e-01
2.5000e-01 -7.5544e-01 -7.6267e-01 -7.5357e-01 -7.5305e-01 -8.0112e-01 -7.7484e-01
3.0000e-01 -7.0480e-01 -6.8415e-01 -6.8040e-01 -6.8966e-01 -7.2587e-01 -7.6497e-01
3.5000e-01 -6.2967e-01 -6.3686e-01 -6.4030e-01 -6.4290e-01 -6.4335e-01 -7.5316e-01
4.0000e-01 -6.4902e-01 -6.8908e-01 -6.6160e-01 -6.5136e-01 -6.6824e-01 -7.3943e-01
4.5000e-01 -6.5995e-01 -6.9659e-01 -6.7425e-01 -6.9327e-01 -7.2629e-01 -7.2381e-01
5.0000e-01 -6.7061e-01 -6.2927e-01 -6.3273e-01 -6.7930e-01 -6.8955e-01 -7.0631e-01
5.5000e-01 -5.6821e-01 -5.8701e-01 -5.8690e-01 -5.7997e-01 -5.9023e-01 -6.8697e-01
6.0000e-01 -5.4731e-01 -5.7756e-01 -5.4404e-01 -5.1674e-01 -5.3636e-01 -6.6583e-01
6.5000e-01 -5.6762e-01 -5.7637e-01 -5.4336e-01 -5.6992e-01 -5.7428e-01 -6.4293e-01
7.0000e-01 -5.7257e-01 -5.2816e-01 -5.4350e-01 -5.9724e-01 -5.8117e-01 -6.1831e-01
7.5000e-01 -5.1404e-01 -5.0575e-01 -5.0914e-01 -5.1307e-01 -5.1458e-01 -5.9203e-01
8.0000e-01 -4.3577e-01 -4.7300e-01 -4.2227e-01 -4.2308e-01 -4.3748e-01 -5.6415e-01
8.5000e-01 -4.2039e-01 -4.3772e-01 -3.8599e-01 -4.1236e-01 -4.0611e-01 -5.3471e-01
9.0000e-01 -4.0541e-01 -3.9996e-01 -4.3089e-01 -4.2646e-01 -4.1604e-01 -5.0379e-01
9.5000e-01 -4.0637e-01 -3.8949e-01 -3.9524e-01 -4.1177e-01 -4.0851e-01 -4.7145e-01
1.0000e+00 -3.3496e-01 -3.5677e-01 -3.1897e-01 -3.4469e-01 -3.3122e-01 -4.3778e-01
1.0500e+00 -2.4948e-01 -2.9686e-01 -2.5174e-01 -2.5928e-01 -2.5217e-01 -4.0284e-01
1.1000e+00 -2.5828e-01 -2.4587e-01 -2.5932e-01 -2.3239e-01 -2.2710e-01 -3.6672e-01
1.1500e+00 -2.6043e-01 -2.3876e-01 -2.4897e-01 -2.6175e-01 -2.5945e-01 -3.2952e-01
1.2000e+00 -2.2083e-01 -2.1172e-01 -2.0351e-01 -2.3040e-01 -2.1850e-01 -2.9133e-01
1.2500e+00 -1.3124e-01 -1.5624e-01 -1.3998e-01 -1.2720e-01 -1.0718e-01 -2.5223e-01
1.3000e+00 -5.9102e-02 -1.0441e-01 -1.0338e-01 -6.7727e-02 -4.4692e-02 -2.1234e-01
1.3500e+00 -6.3226e-02 -6.6389e-02 -1.0086e-01 -8.2371e-02 -8.3867e-02 -1.7175e-01
1.4000e+00 -9.5815e-02 -7.5756e-02 -6.6257e-02 -8.3616e-02 -7.7471e-02 -1.3058e-01
1.4500e+00 -4.3008e-02 -3.3351e-02 -9.5362e-03 -1.4931e-02 1.5692e-02 -8.8936e-02
1.5000e+00 6.2861e-02 5.3601e-02 4.1179e-02 6.0767e-02 8.2630e-02 -4.6929e-02
1.5500e+00 9.9628e-02 8.9708e-02 6.2526e-02 1.0385e-01 8.9028e-02 -4.6760e-03
1.6000e+00 7.7026e-02 8.1668e-02 8.6808e-02 9.0200e-02 8.5435e-02 3.7707e-02
1.6500e+00 1.0730e-01 9.0716e-02 1.0508e-01 8.8217e-02 1.2302e-01 8.0104e-02
1.7000e+00 1.4635e-01 1.5771e-01 1.3530e-01 1.7500e-01 1.8393e-01 1.2240e-01
1.7500e+00 2.4157e-01 1.9794e-01 1.9133e-01 2.5152e-01 2.3139e-01 1.6446e-01
1.8000e+00 2.5138e-01 2.2264e-01 2.4237e-01 2.4337e-01 2.3848e-01 2.0620e-01
1.8500e+00 2.3714e-01 2.4933e-01 2.3332e-01 2.2558e-01 2.3204e-01 2.4747e-01
1.9000e+00 2.4750e-01 2.7093e-01 2.3352e-01 2.6859e-01 2.7076e-01 2.8818e-01
1.9500e+00 3.0491e-01 2.9975e-01 2.9939e-01 3.3673e-01 3.3777e-01 3.2821e-01
2.0000e+00 3.5491e-01 3.2608e-01 3.6587e-01 3.6499e-01 3.5787e-01 3.6745e-01
2.0500e+00 3.5329e-01 3.4833e-01 3.5514e-01 3.7185e-01 3.2506e-01 4.0579e-01
2.1000e+00 3.3926e-01 3.9129e-01 3.3017e-01 3.4747e-01 3.3849e-01 4.4314e-01
2.1500e+00 3.4554e-01 3.9157e-01 3.9142e-01 3.6840e-01 4.0683e-01 4.7939e-01
2.2000e+00 4.3946e-01 3.9304e-01 4.5478e-01 4.5447e-01 4.4633e-01 5.1445e-01
2.2500e+00 4.5699e-01 4.2387e-01 4.4443e-01 4.8530e-01 4.1551e-01 5.4823e-01
2.3000e+00 4.3133e-01 4.8101e-01 4.4066e-01 4.1906e-01 3.8424e-01 5.8064e-01
2.3500e+00 4.0478e-01 4.6036e-01 4.5847e-01 4.0361e-01 4.2112e-01 6.1161e-01
2.4000e+00 4.4359e-01 4.4197e-01 4.9229e-01 4.8070e-01 4.7307e-01 6.4106e-01
2.4500e+00 4.9009e-01 4.9826e-01 5.3074e-01 5.1595e-01 4.5895e-01 6.6891e-01
2.5000e+00 5.3483e-01 5.4496e-01 5.7519e-01 5.6988e-01 4.7777e-01 6.6891e-01
2.5500e+00 4.5103e-01 6.0921e-01 6.3894e-01 6.2655e-01 5.1981e-01 6.6719e-01
2.6000e+00 4.1766e-01 5.9381e-01 6.2849e-01 5.9703e-01 5.2752e-01 6.6374e-01
2.6500e+00 4.6009e-01 5.2517e-01 5.7173e-01 5.2400e-01 4.5070e-01 6.5858e-01
2.7000e+00 5.0705e-01 5.3021e-01 5.7180e-01 5.1244e-01 3.9659e-01 6.5171e-01
2.7500e+00 4.9357e-01 6.0873e-01 6.4497e-01 5.5350e-01 4.4479e-01 6.4314e-01
2.8000e+00 4.4966e-01 6.5603e-01 6.8507e-01 5.7366e-01 4.9542e-01 6.3289e-01
2.8500e+00 4.2576e-01 6.0380e-01 6.6377e-01 5.3445e-01 4.3406e-01 6.2097e-01
2.9000e+00 4.6783e-01 5.9630e-01 6.5112e-01 4.5777e-01 3.3519e-01 6.0741e-01
2.9500e+00 5.1031e-01 6.6362e-01 6.9264e-01 4.3310e-01 3.2705e-01 5.9224e-01
3.0000e+00 4.5810e-01 7.0587e-01 7.3847e-01 4.9009e-01 3.7769e-01 5.7548e-01
3.0500e+00 3.9506e-01 7.1533e-01 7.8133e-01 5.0747e-01 3.7939e-01 5.5717e-01
3.1000e+00 3.9211e-01 7.1651e-01 7.8201e-01 4.0514e-01 2.8611e-01 5.3735e-01
3.1500e+00 3.7546e-01 7.6473e-01 7.8187e-01 3.2557e-01 2.2100e-01 5.1606e-01
3.2000e+00 4.1279e-01 7.8713e-01 8.1622e-01 3.5462e-01 2.2684e-01 4.9335e-01
3.2500e+00 3.6555e-01 8.1989e-01 9.0310e-01 3.8685e-01 2.4100e-01 4.6927e-01
3.3000e+00 3.0415e-01 8.5517e-01 9.3938e-01 3.3743e-01 2.0758e-01 4.4388e-01
3.3500e+00 3.1662e-01 8.9293e-01 8.9448e-01 2.6106e-01 1.3139e-01 4.1723e-01
3.4000e+00 3.3489e-01 9.0340e-01 9.3013e-01 2.1160e-01 7.1504e-02 3.8939e-01
3.4500e+00 3.1879e-01 9.3612e-01 1.0064e+00 2.1291e-01 8.0597e-02 3.6043e-01
3.5000e+00 2.4473e-01 9.9602e-01 1.0736e+00 2.3121e-01 9.1026e-02 3.3041e-01
3.5500e+00 1.9794e-01 1.0470e+00 1.0660e+00 1.8993e-01 4.7386e-02 2.9941e-01
3.6000e+00 2.1881e-01 1.0541e+00 1.0764e+00 9.1605e-02 -5.3424e-02 2.6751e-01
3.6500e+00 2.4644e-01 1.0812e+00 1.1219e+00 5.3466e-02 -8.0344e-02 2.3479e-01
3.7000e+00 1.9823e-01 1.1367e+00 1.1854e+00 8.6924e-02 -3.5971e-02 2.0134e-01
3.7500e+00 1.0833e-01 1.1885e+00 1.2220e+00 7.6668e-02 -3.9214e-02 1.6724e-01
3.8000e+00 9.0338e-02 1.2265e+00 1.2245e+00 -7.4163e-03 -1.4259e-01 1.3259e-01
3.8500e+00 1.1139e-01 1.2171e+00 1.2591e+00 -7.7555e-02 -1.9860e-01 9.7478e-02
3.9000e+00 1.2586e-01 1.2595e+00 1.3158e+00 -7.6960e-02 -1.6576e-01 6.1996e-02
3.9500e+00 4.7725e-02 1.3465e+00 1.3665e+00 -6.8300e-02 -1.5682e-01 2.6245e-02
4.0000e+00 -1.7462e-03 1.3826e+00 1.3879e+00 -9.0965e-02 -2.0587e-01 -9.6788e-03
4.0500e+00 -2.3163e-02 1.3746e+00 1.4122e+00 -1.6883e-01 -2.6213e-01 -4.5675e-02
4.1000e+00 -4.9384e-03 1.3836e+00 1.4304e+00 -2.3327e-01 -2.7424e-01 -8.1645e-02
4.1500e+00 4.7432e-04 1.4506e+00 1.4607e+00 -2.0699e-01 -2.5990e-01 -1.1749e-01
4.2000e+00 -6.8095e-02 1.4908e+00 1.5167e+00 -1.8881e-01 -2.5569e-01 -1.5310e-01
4.2500e+00 -1.2026e-01 1.5155e+00 1.5677e+00 -2.5294e-01 -2.8841e-01 -1.8839e-01
4.3000e+00 -1.3385e-01 1.5422e+00 1.5587e+00 -3.2418e-01 -3.3110e-01 -2.2326e-01
4.3500e+00 -7.9077e-02 1.5638e+00 1.5589e+00 -3.3192e-01 -3.2498e-01 -2.5761e-01
4.4000e+00 -1.2759e-01 1.5926e+00 1.6248e+00 -3.1169e-01 -2.8683e-01 -2.9134e-01
4.4500e+00 -1.8313e-01 1.6190e+00 1.6912e+00 -3.2834e-01 -2.9179e-01 -3.2437e-01
4.5000e+00 -2.2028e-01 1.6412e+00 1.6805e+00 -3.6329e-01 -3.4585e-01 -3.5660e-01
4.5500e+00 -2.0789e-01 1.6842e+00 1.6555e+00 -4.2626e-01 -3.4980e-01 -3.8794e-01
4.6000e+00 -1.7670e-01 1.6845e+00 1.7168e+00 -4.4059e-01 -2.9501e-01 -4.1832e-01
4.6500e+00 -2.0160e-01 1.6859e+00 1.7802e+00 -3.8640e-01 -2.6523e-01 -4.4764e-01
4.7000e+00 -2.7474e-01 1.7168e+00 1.7698e+00 -3.8397e-01 -3.0199e-01 -4.7584e-01
4.7500e+00 -2.7483e-01 1.7739e+00 1.7660e+00 -4.7509e-01 -3.3546e-01 -5.0283e-01
4.8000e+00 -2.5257e-01 1.7532e+00 1.7838e+00 -5.1187e-01 -2.9712e-01 -5.2856e-01
4.8500e+00 -2.2933e-01 1.7349e+00 1.8177e+00 -4.5253e-01 -2.4015e-01 -5.5294e-01
4.9000e+00 -2.6002e-01 1.7911e+00 1.8561e+00 -4.3144e-01 -2.4579e-01 -5.7593e-01
4.9500e+00 -3.3064e-01 1.8378e+00 1.9006e+00 -3.7750e-01 -2.2697e-01 -5.7593e-01
5.0000e+00 -3.3811e-01 1.9021e+00 1.9643e+00 -3.1748e-01 -1.8175e-01 -5.7442e-01
5.0500e+00 -2.6243e-01 1.8867e+00 1.9539e+00 -3.4029e-01 -1.6777e-01 -5.7139e-01
5.1000e+00 -2.5836e-01 1.8181e+00 1.8971e+00 -4.0330e-01 -2.3534e-01 -5.6686e-01
5.1500e+00 -3.4780e-01 1.8231e+00 1.8972e+00 -4.0155e-01 -2.7729e-01 -5.6083e-01
5.2000e+00 -3.3754e-01 1.9016e+00 1.9703e+00 -3.4396e-01 -2.1416e-01 -5.5331e-01
5.2500e+00 -3.0464e-01 1.9489e+00 2.0104e+00 -3.0409e-01 -1.4595e-01 -5.4430e-01
5.3000e+00 -2.6988e-01 1.8967e+00 1.9891e+00 -3.2052e-01 -1.8723e-01 -5.3385e-01
5.3500e+00 -2.5856e-01 1.8892e+00 1.9765e+00 -3.7144e-01 -2.6365e-01 -5.2195e-01
5.4000e+00 -3.2979e-01 1.9565e+00 2.0180e+00 -3.6746e-01 -2.4714e-01 -5.0864e-01
5.4500e+00 -3.2726e-01 1.9988e+00 2.0638e+00 -2.7908e-01 -1.6979e-01 -4.9395e-01
5.5000e+00 -2.7704e-01 2.0082e+00 2.1067e+00 -2.2770e-01 -1.3951e-01 -4.7790e-01
5.5500e+00 -2.4235e-01 2.0094e+00 2.1074e+00 -2.9356e-01 -2.0251e-01 -4.6054e-01
5.6000e+00 -2.8333e-01 2.0576e+00 2.1072e+00 -3.3436e-01 -2.3581e-01 -4.4190e-01
5.6500e+00 -3.0008e-01 2.0800e+00 2.1416e+00 -2.6440e-01 -1.9681e-01 -4.2203e-01
5.7000e+00 -2.6749e-01 2.1128e+00 2.2285e+00 -1.8929e-01 -1.4834e-01 -4.0097e-01
5.7500e+00 -2.3260e-01 2.1481e+00 2.2648e+00 -1.9406e-01 -1.4648e-01 -3.7878e-01
5.8000e+00 -2.0704e-01 2.1858e+00 2.2199e+00 -2.2419e-01 -1.8661e-01 -3.5550e-01
5.8500e+00 -2.4048e-01 2.1963e+00 2.2555e+00 -2.2602e-01 -2.0983e-01 -3.3119e-01
5.9000e+00 -2.7195e-01 2.2290e+00 2.3318e+00 -1.7587e-01 -1.6368e-01 -3.0592e-01
5.9500e+00 -2.2080e-01 2.2889e+00 2.3990e+00 -1.0773e-01 -1.1597e-01 -2.7975e-01
6.0000e+00 -1.6599e-01 2.3399e+00 2.3914e+00 -9.8383e-02 -1.2228e-01 -2.5274e-01
6.0500e+00 -1.5954e-01 2.3470e+00 2.4018e+00 -1.4550e-01 -1.8592e-01 -2.2496e-01
6.1000e+00 -1.9287e-01 2.3741e+00 2.4472e+00 -1.3205e-01 -1.7598e-01 -1.9649e-01
6.1500e+00 -1.8486e-01 2.4295e+00 2.5108e+00 -4.6816e-02 -9.5234e-02 -1.6740e-01
6.2000e+00 -1.4358e-01 2.4814e+00 2.5474e+00 -5.3241e-03 -6.2762e-02 -1.3777e-01
6.2500e+00 -8.8122e-02 2.5194e+00 2.5499e+00 -3.7885e-02 -1.3124e-01 -1.0767e-01
6.3000e+00 -8.9919e-02 2.5100e+00 2.5845e+00 -5.6922e-02 -1.5330e-01 -7.7196e-02
6.3500e+00 -1.2870e-01 2.5524e+00 2.6412e+00 -5.8393e-03 -8.7629e-02 -4.6422e-02
6.4000e+00 -1.0442e-01 2.6394e+00 2.6919e+00 5.2509e-02 -4.7094e-02 -1.5433e-02
6.4500e+00 -3.8704e-02 2.6755e+00 2.7133e+00 7.8549e-02 -6.5903e-02 1.5684e-02
6.5000e+00 1.5684e-02 2.6674e+00 2.7375e+00 4.8237e-02 -9.3408e-02 4.6844e-02
6.5500e+00 -2.0157e-02 2.6765e+00 2.7558e+00 3.0012e-02 -7.8343e-02 7.7960e-02
6.6000e+00 -4.5727e-02 2.7435e+00 2.7860e+00 1.0103e-01 -3.8497e-02 1.0895e-01
6.6500e+00 -1.3170e-02 2.7837e+00 2.8421e+00 1.6231e-01 -1.0554e-02 1.3972e-01
6.7000e+00 4.2589e-02 2.8084e+00 2.8931e+00 1.3950e-01 -2.1373e-02 1.7019e-01
6.7500e+00 7.8507e-02 2.8351e+00 2.8841e+00 1.0765e-01 -4.4074e-02 2.0027e-01
6.8000e+00 3.7359e-02 2.8567e+00 2.8843e+00 1.3725e-01 -1.9913e-02 2.2988e-01
6.8500e+00 1.2078e-02 2.8855e+00 2.9501e+00 1.9267e-01 3.4279e-02 2.5894e-01
6.9000e+00 5.6822e-02 2.9119e+00 3.0166e+00 2.0892e-01 4.3313e-02 2.8737e-01
6.9500e+00 1.1259e-01 2.9341e+00 3.0059e+00 2.0451e-01 1.2043e-03 3.1508e-01
7.0000e+00 1.4917e-01 2.9771e+00 2.9809e+00 1.6962e-01 7.1203e-03 3.4201e-01
7.0500e+00 9.9921e-02 2.9773e+00 3.0422e+00 1.8082e-01 6.9722e-02 3.6808e-01
7.1000e+00 8.8785e-02 2.9788e+00 3.1055e+00 2.5796e-01 1.0524e-01 3.9322e-01
7.1500e+00 1.4853e-01 3.0096e+00 3.0952e+00 2.8067e-01 7.2189e-02 4.1736e-01
7.2000e+00 1.9291e-01 3.0668e+00 3.0914e+00 2.0713e-01 4.0403e-02 4.4043e-01
7.2500e+00 1.4426e-01 3.0461e+00 3.1092e+00 1.8520e-01 7.8453e-02 4.6238e-01
7.3000e+00 1.1694e-01 3.0277e+00 3.1430e+00 2.5665e-01 1.3321e-01 4.8315e-01
7.3500e+00 1.2591e-01 3.0840e+00 3.1815e+00 2.8709e-01 1.2349e-01 5.0268e-01
7.4000e+00 2.1445e-01 3.1307e+00 3.2259e+00 3.4102e-01 1.4231e-01 5.0268e-01
7.4500e+00 2.2239e-01 3.1950e+00 3.2897e+00 3.9843e-01 1.8582e-01 5.0134e-01
7.5000e+00 1.8676e-01 3.1796e+00 3.2792e+00 3.7040e-01 1.9642e-01 4.9867e-01
7.5500e+00 1.5111e-01 3.1109e+00 3.2225e+00 2.9959e-01 1.2386e-01 4.9466e-01
7.6000e+00 1.6330e-01 3.1160e+00 3.2225e+00 2.9098e-01 7.5362e-02 4.8932e-01
7.6500e+00 2.3451e-01 3.1945e+00 3.2957e+00 3.3569e-01 1.3045e-01 4.8267e-01
7.7000e+00 2.4722e-01 3.2418e+00 3.3358e+00 3.6022e-01 1.8919e-01 4.7471e-01
7.7500e+00 1.9446e-01 3.1896e+00 3.3145e+00 3.2606e-01 1.3710e-01 4.6546e-01
7.8000e+00 1.5601e-01 3.1821e+00 3.3019e+00 2.5509e-01 4.8579e-02 4.5495e-01
7.8500e+00 2.0896e-01 3.2494e+00 3.3434e+00 2.3678e-01 5.1812e-02 4.4318e-01
7.9000e+00 2.4860e-01 3.2916e+00 3.3892e+00 3.0076e-01 1.1478e-01 4.3020e-01
7.9500e+00 2.1957e-01 3.3011e+00 3.4321e+00 3.2570e-01 1.2966e-01 4.1603e-01
8.0000e+00 1.8427e-01 3.3023e+00 3.4328e+00 2.3151e-01 5.0361e-02 4.0070e-01
8.0500e+00 1.7288e-01 3.3505e+00 3.4326e+00 1.6060e-01 -5.5764e-05 3.8425e-01
8.1000e+00 2.0297e-01 3.3729e+00 3.4670e+00 1.9881e-01 2.1100e-02 3.6671e-01
8.1500e+00 2.3996e-01 3.4057e+00 3.5538e+00 2.4066e-01 5.1115e-02 3.4814e-01
8.2000e+00 1.9984e-01 3.4409e+00 3.5901e+00 2.0128e-01 3.4010e-02 3.2857e-01
8.2500e+00 1.2302e-01 3.4787e+00 3.5452e+00 1.3534e-01 -2.5504e-02 3.0805e-01
8.3000e+00 1.4205e-01 3.4892e+00 3.5809e+00 9.6652e-02 -6.8424e-02 2.8663e-01
8.3500e+00 1.8061e-01 3.5219e+00 3.6571e+00 1.0904e-01 -4.2172e-02 2.6438e-01
8.4000e+00 1.8644e-01 3.5818e+00 3.7244e+00 1.3868e-01 -1.4474e-02 2.4134e-01
8.4500e+00 1.3137e-01 3.6328e+00 3.7168e+00 1.0895e-01 -4.0817e-02 2.1757e-01
8.5000e+00 1.0670e-01 3.6399e+00 3.7271e+00 2.2338e-02 -1.2439e-01 1.9315e-01
8.5500e+00 1.1879e-01 3.6669e+00 3.7726e+00 -3.9508e-03 -1.3420e-01 1.6812e-01
8.6000e+00 1.4558e-01 3.7224e+00 3.8361e+00 4.1441e-02 -7.2945e-02 1.4256e-01
8.6500e+00 1.3685e-01 3.7743e+00 3.8727e+00 4.3160e-02 -5.9592e-02 1.1653e-01
8.7000e+00 9.6872e-02 3.8123e+00 3.8752e+00 -2.8950e-02 -1.4674e-01 9.0112e-02
8.7500e+00 5.9363e-02 3.8029e+00 3.9099e+00 -8.7160e-02 -1.8694e-01 6.3370e-02
8.8000e+00 9.2550e-02 3.8453e+00 3.9666e+00 -7.4722e-02 -1.3879e-01 3.6378e-02
8.8500e+00 1.1306e-01 3.9323e+00 4.0173e+00 -5.4345e-02 -1.1510e-01 9.2095e-03
8.9000e+00 8.8561e-02 3.9684e+00 4.0386e+00 -6.5460e-02 -1.5000e-01 -1.8059e-02
8.9500e+00 2.0185e-02 3.9603e+00 4.0629e+00 -1.3198e-01 -1.9277e-01 -4.5354e-02
9.0000e+00 2.1489e-02 3.9694e+00 4.0812e+00 -1.8532e-01 -1.9211e-01 -7.2598e-02
9.0500e+00 4.9135e-02 4.0364e+00 4.1114e+00 -1.4822e-01 -1.6573e-01 -9.9717e-02
9.1000e+00 5.9918e-02 4.0766e+00 4.1674e+00 -1.1952e-01 -1.5029e-01 -1.2663e-01
9.1500e+00 1.4096e-02 4.1013e+00 4.2185e+00 -1.7349e-01 -1.7259e-01 -1.5327e-01
9.2000e+00 -2.8349e-02 4.1280e+00 4.2094e+00 -2.3495e-01 -2.0573e-01 -1.7957e-01
9.2500e+00 -1.4161e-02 4.1496e+00 4.2096e+00 -2.3333e-01 -1.9092e-01 -2.0543e-01
9.3000e+00 -9.9066e-04 4.1784e+00 4.2755e+00 -2.0417e-01 -1.4498e-01 -2.3080e-01
9.3500e+00 3.8886e-02 4.2047e+00 4.3420e+00 -2.1237e-01 -1.4308e-01 -2.5561e-01
9.4000e+00 -4.6602e-02 4.2270e+00 4.3313e+00 -2.3936e-01 -1.9120e-01 -2.7978e-01
9.4500e+00 -8.4410e-02 4.2699e+00 4.3063e+00 -2.9490e-01 -1.9015e-01 -3.0324e-01
9.5000e+00 -5.4878e-02 4.2702e+00 4.3675e+00 -3.0235e-01 -1.3129e-01 -3.2594e-01
9.5500e+00 -3.9717e-02 4.2717e+00 4.4309e+00 -2.4183e-01 -9.8384e-02 -3.4782e-01
9.6000e+00 -2.6080e-02 4.3025e+00 4.4205e+00 -2.3367e-01 -1.3294e-01 -3.6880e-01
9.6500e+00 -1.2387e-01 4.3597e+00 4.4168e+00 -3.1966e-01 -1.6514e-01 -3.8884e-01
9.7000e+00 -1.3223e-01 4.3390e+00 4.4346e+00 -3.5192e-01 -1.2643e-01 -4.0787e-01
9.7500e+00 -7.4028e-02 4.3206e+00 4.4684e+00 -2.8868e-01 -6.9970e-02 -4.2586e-01
9.8000e+00 -6.3737e-02 4.3769e+00 4.5069e+00 -2.6433e-01 -7.6988e-02 -4.4274e-01
9.8500e+00 -7.5060e-02 4.4236e+00 4.5513e+00 -2.1039e-01 -5.8166e-02 -4.4274e-01
9.9000e+00 -1.4188e-01 4.4879e+00 4.6151e+00 -1.5098e-01 -1.3731e-02 -4.4155e-01
9.9500e+00 -1.3489e-01 4.4725e+00 4.6046e+00 -1.7498e-01 -1.3125e-03 -4.3917e-01
1.0000e+01 -1.0862e-01 4.4038e+00 4.5478e+00 -2.3979e-01 -7.1170e-02 -4.3561e-01
1.0050e+01 -7.1323e-02 4.4089e+00 4.5479e+00 -2.4042e-01 -1.1614e-01 -4.3086e-01
1.0100e+01 -1.2458e-01 4.4874e+00 4.6211e+00 -1.8578e-01 -5.6719e-02 -4.2495e-01
1.0150e+01 -1.6279e-01 4.5347e+00 4.6612e+00 -1.4944e-01 7.1308e-03 -4.1787e-01
1.0200e+01 -1.2708e-01 4.4825e+00 4.6399e+00 -1.6993e-01 -3.9137e-02 -4.0965e-01
1.0250e+01 -9.5976e-02 4.4750e+00 4.6272e+00 -2.2544e-01 -1.2114e-01 -4.0030e-01
1.0300e+01 -9.4035e-02 4.5423e+00 4.6687e+00 -2.2656e-01 -1.1076e-01 -3.8985e-01
1.0350e+01 -1.5732e-01 4.5845e+00 4.7146e+00 -1.4375e-01 -4.0062e-02 -3.7832e-01
1.0400e+01 -1.7245e-01 4.5940e+00 4.7574e+00 -9.8398e-02 -1.6905e-02 -3.6573e-01
1.0450e+01 -1.5230e-01 4.5952e+00 4.7581e+00 -1.7071e-01 -8.7445e-02 -3.5211e-01
1.0500e+01 -8.4185e-02 4.6434e+00 4.7580e+00 -2.1834e-01 -1.2867e-01 -3.3751e-01
1.0550e+01 -1.2354e-01 4.6658e+00 4.7923e+00 -1.5557e-01 -9.7934e-02 -3.2194e-01
1.0600e+01 -1.7275e-01 4.6986e+00 4.8792e+00 -8.7976e-02 -5.8015e-02 -3.0546e-01
1.0650e+01 -1.5798e-01 4.7338e+00 4.9155e+00 -1.0054e-01 -6.4943e-02 -2.8810e-01
1.0700e+01 -1.1035e-01 4.7716e+00 4.8706e+00 -1.3872e-01 -1.1406e-01 -2.6990e-01
1.0750e+01 -8.4560e-02 4.7821e+00 4.9062e+00 -1.4880e-01 -1.4642e-01 -2.5091e-01
1.0800e+01 -1.0347e-01 4.8148e+00 4.9825e+00 -1.0709e-01 -1.0949e-01 -2.3119e-01
1.0850e+01 -1.5818e-01 4.8747e+00 5.0497e+00 -4.7535e-02 -7.1061e-02 -2.1077e-01
1.0900e+01 -1.2458e-01 4.9257e+00 5.0422e+00 -4.6875e-02 -8.6667e-02 -1.8972e-01
1.0950e+01 -8.6701e-02 4.9328e+00 5.0525e+00 -1.0275e-01 -1.5955e-01 -1.6809e-01
1.1000e+01 -6.8576e-02 4.9598e+00 5.0980e+00 -9.8093e-02 -1.5877e-01 -1.4593e-01
1.1050e+01 -1.0554e-01 5.0153e+00 5.1615e+00 -2.1661e-02 -8.7059e-02 -1.2331e-01
1.1100e+01 -1.4862e-01 5.0671e+00 5.1981e+00 1.1066e-02 -6.3450e-02 -1.0029e-01
1.1150e+01 -9.0285e-02 5.1052e+00 5.2006e+00 -3.0193e-02 -1.4058e-01 -7.6926e-02
1.1200e+01 -3.6670e-02 5.0958e+00 5.2352e+00 -5.7829e-02 -1.7105e-01 -5.3283e-02
1.1250e+01 -4.2993e-02 5.1382e+00 5.2919e+00 -1.5214e-02 -1.1349e-01 -2.9427e-02
1.1300e+01 -1.1826e-01 5.2252e+00 5.3427e+00 3.4827e-02 -8.0754e-02 -5.4228e-03
1.1350e+01 -1.0567e-01 5.2613e+00 5.3640e+00 5.2752e-02 -1.0701e-01 1.8663e-02
1.1400e+01 -5.1638e-02 5.2532e+00 5.3883e+00 1.4540e-02 -1.4158e-01 4.2763e-02
1.1450e+01 9.4333e-03 5.2623e+00 5.4066e+00 -1.1338e-02 -1.3317e-01 6.6812e-02
1.1500e+01 -2.2541e-02 5.3293e+00 5.4368e+00 5.2293e-02 -9.9539e-02 9.0743e-02
1.1550e+01 -6.3014e-02 5.3695e+00 5.4928e+00 1.0648e-01 -7.7359e-02 1.1449e-01
1.1600e+01 -4.7272e-02 5.3942e+00 5.5439e+00 7.6883e-02 -9.3465e-02 1.3798e-01
1.1650e+01 2.9038e-03 5.4209e+00 5.5348e+00 3.8583e-02 -1.2096e-01 1.6116e-01
1.1700e+01 2.3080e-02 5.4425e+00 5.5350e+00 6.2087e-02 -1.0109e-01 1.8395e-01
1.1750e+01 -9.2285e-03 5.4713e+00 5.6009e+00 1.1177e-01 -5.0666e-02 2.0630e-01
1.1800e+01 -6.6391e-02 5.4976e+00 5.6674e+00 1.2267e-01 -4.4880e-02 2.2814e-01
1.1850e+01 -8.8247e-03 5.5199e+00 5.6566e+00 1.1329e-01 -8.9707e-02 2.4941e-01
1.1900e+01 5.4606e-02 5.5628e+00 5.6316e+00 7.3847e-02 -8.5980e-02 2.7006e-01
1.1950e+01 5.2976e-02 5.5631e+00 5.6929e+00 8.0910e-02 -2.5037e-02 2.9002e-01
1.2000e+01 2.3552e-03 5.5646e+00 5.7563e+00 1.5433e-01 9.3514e-03 3.0924e-01
1.2050e+01 -3.0502e-02 5.5954e+00 5.7459e+00 1.7375e-01 -2.4319e-02 3.2766e-01
1.2100e+01 5.2534e-02 5.6526e+00 5.7421e+00 9.7355e-02 -5.6209e-02 3.4524e-01
1.2150e+01 8.5437e-02 5.6319e+00 5.7600e+00 7.3012e-02 -1.7765e-02 3.6193e-01
1.2200e+01 6.8433e-02 5.6135e+00 5.7938e+00 1.4248e-01 3.7875e-02 3.7768e-01
1.2250e+01 2.7854e-02 5.6698e+00 5.8322e+00 1.7137e-01 2.9496e-02 3.9244e-01
1.2300e+01 1.6653e-02 5.7165e+00 5.8767e+00 2.2531e-01 4.8318e-02 3.9244e-01
1.2350e+01 5.6573e-02 5.7808e+00 5.9404e+00 2.8312e-01 9.2261e-02 3.9138e-01
1.2400e+01 1.1481e-01 5.7654e+00 5.9300e+00 2.5591e-01 1.0371e-01 3.8926e-01
1.2450e+01 8.8232e-02 5.6967e+00 5.8732e+00 1.8631e-01 3.2415e-02 3.8607e-01
1.2500e+01 3.0192e-02 5.7018e+00 5.8733e+00 1.7931e-01 -1.4439e-02 3.8184e-01
1.2550e+01 4.1653e-02 5.7803e+00 5.9464e+00 2.2604e-01 4.2669e-02 3.7656e-01
1.2600e+01 1.1115e-01 5.8276e+00 5.9865e+00 2.5296e-01 1.0380e-01 3.7024e-01
1.2650e+01 1.2155e-01 5.7754e+00 5.9653e+00 2.2156e-01 5.4417e-02 3.6291e-01
1.2700e+01 6.5766e-02 5.7678e+00 5.9526e+00 1.5373e-01 -3.1063e-02 3.5457e-01
1.2750e+01 5.1367e-02 5.8352e+00 5.9941e+00 1.3891e-01 -2.4499e-02 3.4524e-01
1.2800e+01 7.2722e-02 5.8774e+00 6.0400e+00 2.0671e-01 4.2071e-02 3.3495e-01
1.2850e+01 1.1468e-01 5.8869e+00 6.0828e+00 2.3581e-01 6.0808e-02 3.2372e-01
1.2900e+01 1.2821e-01 5.8881e+00 6.0835e+00 1.4608e-01 -1.4411e-02 3.1158e-01
1.2950e+01 6.7458e-02 5.9363e+00 6.0833e+00 7.9912e-02 -6.0547e-02 2.9855e-01
1.3000e+01 3.8765e-02 5.9587e+00 6.1177e+00 1.2314e-01 -3.4932e-02 2.8468e-01
1.3050e+01 7.7526e-02 5.9914e+00 6.2046e+00 1.7027e-01 -3.0711e-04 2.6999e-01
1.3100e+01 1.4433e-01 6.0267e+00 6.2409e+00 1.3640e-01 -1.2676e-02 2.5451e-01
1.3150e+01 1.2826e-01 6.0645e+00 6.1960e+00 7.6169e-02 -6.7352e-02 2.3830e-01
1.3200e+01 1.9562e-02 6.0750e+00 6.2316e+00 4.3383e-02 -1.0536e-01 2.2139e-01
1.3250e+01 5.0989e-02 6.1077e+00 6.3079e+00 6.1833e-02 -7.4140e-02 2.0382e-01
1.3300e+01 9.8308e-02 6.1676e+00 6.3751e+00 9.7678e-02 -4.1450e-02 1.8565e-01
1.3350e+01 1.2790e-01 6.2186e+00 6.3675e+00 7.4272e-02 -6.2797e-02 1.6691e-01
1.3400e+01 6.8864e-02 6.2257e+00 6.3779e+00 -5.9244e-03 -1.4139e-01 1.4766e-01
1.3450e+01 4.8117e-02 6.2527e+00 6.4233e+00 -2.5736e-02 -1.4628e-01 1.2795e-01
1.3500e+01 5.4431e-02 6.3082e+00 6.4869e+00 2.6175e-02 -8.0159e-02 1.0783e-01
1.3550e+01 9.1397e-02 6.3600e+00 6.5235e+00 3.4428e-02 -6.2033e-02 8.7355e-02
1.3600e+01 9.5787e-02 6.3980e+00 6.5260e+00 -3.1160e-02 -1.4452e-01 6.6582e-02
1.3650e+01 4.2516e-02 6.3887e+00 6.5606e+00 -8.2882e-02 -1.8019e-01 4.5567e-02
1.3700e+01 3.0949e-02 6.4311e+00 6.6173e+00 -6.4017e-02 -1.2766e-01 2.4368e-02
1.3750e+01 4.5331e-02 6.5180e+00 6.6680e+00 -3.7298e-02 -9.9753e-02 3.0416e-03
1.3800e+01 8.2568e-02 6.5541e+00 6.6894e+00 -4.2180e-02 -1.3062e-01 -1.8352e-02
1.3850e+01 6.9774e-02 6.5461e+00 6.7137e+00 -1.0260e-01 -1.6958e-01 -3.9754e-02
1.3900e+01 2.0280e-02 6.5552e+00 6.7319e+00 -1.5000e-01 -1.6530e-01 -6.1106e-02
1.3950e+01 -4.2845e-03 6.6221e+00 6.7622e+00 -1.0712e-01 -1.3554e-01 -8.2347e-02
1.4000e+01 5.2585e-02 6.6624e+00 6.8182e+00 -7.2860e-02 -1.1695e-01 -1.0342e-01
1.4050e+01 5.7979e-02 6.6871e+00 6.8692e+00 -1.2148e-01 -1.3636e-01 -1.2426e-01
1.4100e+01 3.9800e-02 6.7138e+00 6.8602e+00 -1.7783e-01 -1.6685e-01 -1.4482e-01
1.4150e+01 -2.4592e-02 6.7354e+00 6.8604e+00 -1.7135e-01 -1.4967e-01 -1.6503e-01
1.4200e+01 -1.8526e-02 6.7642e+00 6.9262e+00 -1.3761e-01 -1.0163e-01 -1.8484e-01
1.4250e+01 5.2913e-02 6.7905e+00 6.9927e+00 -1.4152e-01 -9.7902e-02 -2.0420e-01
1.4300e+01 4.5976e-02 6.8128e+00 6.9820e+00 -1.6453e-01 -1.4446e-01 -2.2304e-01
1.4350e+01 3.9212e-03 6.8557e+00 6.9570e+00 -2.1639e-01 -1.4215e-01 -2.4133e-01
1.4400e+01 -5.1760e-02 6.8560e+00 7.0183e+00 -2.2050e-01 -8.2291e-02 -2.5900e-01
1.4450e+01 -2.8646e-02 6.8575e+00 7.0816e+00 -1.5698e-01 -4.8667e-02 -2.7600e-01
1.4500e+01 2.5429e-02 6.8883e+00 7.0713e+00 -1.4617e-01 -8.2783e-02 -2.9229e-01
1.4550e+01 5.5492e-03 6.9454e+00 7.0675e+00 -2.2986e-01 -1.1481e-01 -3.0783e-01
1.4600e+01 -3.7833e-02 6.9248e+00 7.0853e+00 -2.6019e-01 -7.6189e-02 -3.2257e-01
1.4650e+01 -9.1705e-02 6.9064e+00 7.1191e+00 -1.9538e-01 -2.0077e-02 -3.3647e-01
1.4700e+01 -2.2050e-02 6.9627e+00 7.1576e+00 -1.6982e-01 -2.7695e-02 -3.4948e-01
1.4750e+01 7.8615e-03 7.0094e+00 7.2020e+00 -1.1589e-01 -8.8725e-03 -3.4948e-01
1.4800e+01 -2.1688e-02 7.0736e+00 7.2658e+00 -5.6816e-02 3.5334e-02 -3.4853e-01
1.4850e+01 -6.7461e-02 7.0582e+00 7.2553e+00 -8.1520e-02 4.7302e-02 -3.4663e-01
1.4900e+01 -6.3177e-02 6.9896e+00 7.1986e+00 -1.4736e-01 -2.3221e-02 -3.4378e-01
1.4950e+01 -2.8137e-02 6.9946e+00 7.1987e+00 -1.4937e-01 -6.9065e-02 -3.3999e-01
1.5000e+01 -1.1272e-02 7.0732e+00 7.2718e+00 -9.6452e-02 -1.0716e-02 -3.3526e-01
1.5050e+01 -5.4188e-02 7.1205e+00 7.3119e+00 -6.2152e-02 5.1870e-02 -3.2961e-01
1.5100e+01 -1.0265e-01 7.0682e+00 7.2906e+00 -8.5007e-02 4.1590e-03 -3.2304e-01
1.5150e+01 -4.4013e-02 7.0607e+00 7.2780e+00 -1.4318e-01 -7.9459e-02 -3.1558e-01
1.5200e+01 -2.7901e-02 7.1281e+00 7.3195e+00 -1.4727e-01 -7.0851e-02 -3.0723e-01
1.5250e+01 6.3477e-03 7.1703e+00 7.3653e+00 -6.7700e-02 -2.0689e-03 -2.9802e-01
1.5300e+01 -6.2946e-02 7.1798e+00 7.4082e+00 -2.5851e-02 1.9035e-02 -2.8798e-01
1.5350e+01 -6.8837e-02 7.1809e+00 7.4089e+00 -1.0191e-01 -5.3679e-02 -2.7711e-01
1.5400e+01 -5.4453e-02 7.2292e+00 7.4087e+00 -1.5353e-01 -9.7183e-02 -2.6546e-01
1.5450e+01 -8.9267e-03 7.2516e+00 7.4431e+00 -9.4954e-02 -6.8829e-02 -2.5305e-01
1.5500e+01 -3.0252e-02 7.2843e+00 7.5299e+00 -3.1739e-02 -3.1370e-02 -2.3991e-01
1.5550e+01 -8.3123e-02 7.3196e+00 7.5662e+00 -4.8858e-02 -4.0827e-02 -2.2608e-01
1.5600e+01 -9.5981e-02 7.3574e+00 7.5213e+00 -9.1732e-02 -9.2528e-02 -2.1159e-01
1.5650e+01 -3.6327e-02 7.3678e+00 7.5570e+00 -1.0664e-01 -1.2751e-01 -1.9647e-01
1.5700e+01 -1.1587e-02 7.4006e+00 7.6333e+00 -6.9861e-02 -9.3240e-02 -1.8077e-01
1.5750e+01 -3.4284e-02 7.4605e+00 7.7005e+00 -1.5316e-02 -5.7478e-02 -1.6453e-01
1.5800e+01 -9.4219e-02 7.5115e+00 7.6929e+00 -1.9731e-02 -7.5753e-02 -1.4779e-01
1.5850e+01 -8.5998e-02 7.5186e+00 7.7032e+00 -8.0724e-02 -1.5129e-01 -1.3060e-01
1.5900e+01 -2.1264e-02 7.5456e+00 7.7487e+00 -8.1198e-02 -1.5315e-01 -1.1299e-01
1.5950e+01 2.9830e-03 7.6011e+00 7.8122e+00 -9.8973e-03 -8.4034e-02 -9.5029e-02
1.6000e+01 -5.7541e-02 7.6529e+00 7.8488e+00 1.7720e-02 -6.2974e-02 -7.6752e-02
1.6050e+01 -8.9821e-02 7.6909e+00 7.8514e+00 -2.8607e-02 -1.4259e-01 -5.8211e-02
1.6100e+01 -4.8606e-02 7.6816e+00 7.8860e+00 -6.1249e-02 -1.7548e-01 -3.9457e-02
1.6150e+01 -1.2543e-02 7.7240e+00 7.9427e+00 -2.3560e-02 -1.2026e-01 -2.0542e-02
1.6200e+01 -2.4494e-02 7.8109e+00 7.9934e+00 2.1654e-02 -8.9767e-02 -1.5168e-03
1.6250e+01 -4.3496e-02 7.8470e+00 8.0147e+00 3.4865e-02 -1.1817e-01 1.7565e-02
1.6300e+01 -8.1949e-02 7.8390e+00 8.0390e+00 -7.9271e-03 -1.5477e-01 3.6651e-02
1.6350e+01 -3.5360e-02 7.8480e+00 8.0573e+00 -3.8240e-02 -1.4828e-01 5.5688e-02
1.6400e+01 -5.2345e-04 7.9150e+00 8.0875e+00 2.1121e-02 -1.1645e-01 7.4624e-02
1.6450e+01 -1.7356e-03 7.9553e+00 8.1436e+00 7.1214e-02 -9.5935e-02 9.3405e-02
1.6500e+01 -5.3180e-02 7.9800e+00 8.1946e+00 3.7708e-02 -1.1357e-01 1.1198e-01
1.6550e+01 -4.4345e-02 8.0067e+00 8.1855e+00 -4.2983e-03 -1.4246e-01 1.3029e-01
1.6600e+01 4.1527e-03 8.0283e+00 8.1857e+00 1.5712e-02 -1.2383e-01 1.4830e-01
1.6650e+01 3.1860e-02 8.0571e+00 8.2516e+00 6.2118e-02 -7.4514e-02 1.6594e-01
1.6700e+01 4.9593e-03 8.0834e+00 8.3181e+00 6.9976e-02 -6.9679e-02 1.8318e-01
1.6750e+01 -4.5494e-02 8.1057e+00 8.3074e+00 5.7798e-02 -1.1531e-01 1.9995e-01
1.6800e+01 -3.0227e-02 8.1486e+00 8.2824e+00 1.5795e-02 -1.1223e-01 2.1622e-01
1.6850e+01 2.0522e-02 8.1489e+00 8.3436e+00 2.0550e-02 -5.1785e-02 2.3194e-01
1.6900e+01 3.1691e-02 8.1504e+00 8.4070e+00 9.1917e-02 -1.7744e-02 2.4706e-01
1.6950e+01 3.8345e-03 8.1812e+00 8.3967e+00 1.0955e-01 -5.1614e-02 2.6155e-01
1.7000e+01 -5.1234e-02 8.2383e+00 8.3929e+00 3.1619e-02 -8.3559e-02 2.7536e-01
1.7050e+01 -4.0223e-03 8.2177e+00 8.4107e+00 6.0089e-03 -4.5026e-02 2.8844e-01
1.7100e+01 5.0457e-02 8.1993e+00 8.4445e+00 7.4471e-02 1.0842e-02 3.0078e-01
1.7150e+01 3.3848e-02 8.2556e+00 8.4830e+00 1.0263e-01 2.8256e-03 3.1232e-01
1.7200e+01 -1.9678e-02 8.3023e+00 8.5274e+00 1.5656e-01 2.1648e-02 3.1232e-01
1.7250e+01 -7.0662e-03 8.3665e+00 8.5912e+00 2.1463e-01 6.5713e-02 3.1147e-01
1.7300e+01 2.3751e-02 8.3511e+00 8.5807e+00 1.8791e-01 7.7404e-02 3.0976e-01
1.7350e+01 6.0494e-02 8.2825e+00 8.5239e+00 1.1905e-01 6.4686e-03 3.0721e-01
1.7400e+01 1.7648e-02 8.2875e+00 8.5240e+00 1.1304e-01 -3.9915e-02 3.0380e-01
1.7450e+01 -2.1879e-02 8.3661e+00 8.5972e+00 1.6100e-01 1.7772e-02 2.9956e-01
1.7500e+01 -1.3191e-02 8.4134e+00 8.6373e+00 1.8938e-01 7.9578e-02 2.9449e-01
1.7550e+01 6.6551e-02 8.3611e+00 8.6160e+00 1.5968e-01 3.0977e-02 2.8860e-01
1.7600e+01 5.7714e-02 8.3536e+00 8.6033e+00 9.3767e-02 -5.3637e-02 2.8190e-01
1.7650e+01 1.9603e-02 8.4209e+00 8.6449e+00 8.1076e-02 -4.6121e-02 2.7441e-01
1.7700e+01 -2.7540e-02 8.4632e+00 8.6907e+00 1.5122e-01 2.1479e-02 2.6615e-01
1.7750e+01 9.7924e-04 8.4727e+00 8.7336e+00 1.8285e-01 4.1319e-02 2.5714e-01
1.7800e+01 6.9135e-02 8.4738e+00 8.7342e+00 9.5840e-02 -3.2734e-02 2.4740e-01
1.7850e+01 8.0465e-02 8.5221e+00 8.7341e+00 3.2577e-02 -7.7645e-02 2.3695e-01
1.7900e+01 2.6558e-02 8.5445e+00 8.7684e+00 7.8874e-02 -5.0755e-02 2.2582e-01
1.7950e+01 -1.7742e-03 8.5772e+00 8.8553e+00 1.2922e-01 -1.4811e-02 2.1404e-01
1.8000e+01 2.9909e-02 8.6125e+00 8.8916e+00 9.8702e-02 -2.5825e-02 2.0164e-01
1.8050e+01 6.8929e-02 8.6503e+00 8.8467e+00 4.1957e-02 -7.9117e-02 1.8865e-01
1.8100e+01 5.6404e-02 8.6607e+00 8.8823e+00 1.2767e-02 -1.1572e-01 1.7510e-01
1.8150e+01 1.1428e-02 8.6934e+00 8.9586e+00 3.4910e-02 -8.3077e-02 1.6104e-01
1.8200e+01 3.6467e-03 8.7533e+00 9.0259e+00 7.4531e-02 -4.8957e-02 1.4649e-01
1.8250e+01 3.7858e-02 8.8043e+00 9.0183e+00 5.4969e-02 -6.8875e-02 1.3149e-01
1.8300e+01 7.8475e-02 8.8114e+00 9.0286e+00 -2.1332e-02 -1.4605e-01 1.1609e-01
1.8350e+01 4.5385e-02 8.8385e+00 9.0741e+00 -3.7211e-02 -1.4952e-01 1.0032e-01
1.8400e+01 -1.4473e-02 8.8940e+00 9.1376e+00 1.8652e-02 -8.2011e-02 8.4236e-02
1.8450e+01 1.5084e-02 8.9458e+00 9.1742e+00 3.0862e-02 -6.2520e-02 6.7872e-02
1.8500e+01 4.2559e-02 8.9838e+00 9.1767e+00 -3.0780e-02 -1.4367e-01 5.1274e-02
1.8550e+01 5.5301e-02 8.9745e+00 9.2113e+00 -7.8583e-02 -1.7805e-01 3.4487e-02
1.8600e+01 2.6691e-02 9.0169e+00 9.2681e+00 -5.5841e-02 -1.2426e-01 1.7558e-02
1.8650e+01 -3.2844e-02 9.1038e+00 9.3188e+00 -2.5302e-02 -9.5155e-02 5.3401e-04
1.8700e+01 1.8833e-02 9.1399e+00 9.3401e+00 -2.6437e-02 -1.2488e-01 -1.6539e-02
1.8750e+01 6.6354e-02 9.1319e+00 9.3644e+00 -8.3193e-02 -1.6274e-01 -3.3614e-02
1.8800e+01 5.9117e-02 9.1409e+00 9.3827e+00 -1.2703e-01 -1.5743e-01 -5.0643e-02
1.8850e+01 -1.4080e-02 9.2079e+00 9.4129e+00 -8.0718e-02 -1.2670e-01 -6.7578e-02
1.8900e+01 -1.8012e-02 9.2482e+00 9.4689e+00 -4.3137e-02 -1.0722e-01 -8.4373e-02
1.8950e+01 3.4979e-02 9.2729e+00 9.5200e+00 -8.8581e-02 -1.2580e-01 -1.0098e-01
1.9000e+01 7.0910e-02 9.2995e+00 9.5109e+00 -1.4191e-01 -1.5555e-01 -1.1735e-01
1.9050e+01 4.4010e-02 9.3211e+00 9.5111e+00 -1.3257e-01 -1.3769e-01 -1.3345e-01
1.9100e+01 -2.5356e-02 9.3500e+00 9.5770e+00 -9.6141e-02 -8.9055e-02 -1.4922e-01
1.9150e+01 -1.6305e-02 9.3763e+00 9.6435e+00 -9.7545e-02 -8.4810e-02 -1.6462e-01
1.9200e+01 2.2231e-02 9.3985e+00 9.6327e+00 -1.1824e-01 -1.3094e-01 -1.7960e-01
1.9250e+01 4.9952e-02 9.4415e+00 9.6078e+00 -1.6799e-01 -1.2826e-01 -1.9413e-01
1.9300e+01 1.0805e-02 9.4418e+00 9.6690e+00 -1.7019e-01 -6.8132e-02 -2.0817e-01
1.9350e+01 -2.5553e-02 9.4432e+00 9.7324e+00 -1.0497e-01 -3.4312e-02 -2.2167e-01
1.9400e+01 -2.8964e-02 9.4741e+00 9.7220e+00 -9.2673e-02 -6.8311e-02 -2.3460e-01
1.9450e+01 3.5644e-02 9.5312e+00 9.7182e+00 -1.7510e-01 -1.0030e-01 -2.4691e-01
1.9500e+01 3.2642e-02 9.5106e+00 9.7361e+00 -2.0438e-01 -6.1715e-02 -2.5858e-01
1.9550e+01 -2.2509e-03 9.4922e+00 9.7699e+00 -1.3876e-01 -5.7142e-03 -2.6958e-01
1.9600e+01 -5.3018e-02 9.5485e+00 9.8083e+00 -1.1260e-01 -1.3515e-02 -2.7986e-01
1.9650e+01 -2.2180e-02 9.5952e+00 9.8528e+00 -5.8667e-02 5.3072e-03 -2.7986e-01
1.9700e+01 3.2669e-02 9.6594e+00 9.9165e+00 1.9173e-04 4.9448e-02 -2.7909e-01
1.9750e+01 1.9812e-02 9.6440e+00 9.9061e+00 -2.4936e-02 6.1287e-02 -2.7756e-01
1.9800e+01 -3.4534e-02 9.5754e+00 9.8493e+00 -9.1412e-02 -9.4277e-03 -2.7526e-01
1.9850e+01 -5.4496e-02 9.5804e+00 9.8494e+00 -9.4265e-02 -5.5522e-02 -2.7220e-01
1.9900e+01 1.0444e-02 9.6589e+00 9.9226e+00 -4.2389e-02 2.5190e-03 -2.6839e-01
1.9950e+01 3.2189e-02 9.7062e+00 9.9627e+00 -9.3347e-03 6.4743e-02 -2.6383e-01
2.0000e+01 -7.5424e-03 9.6540e+00 9.9414e+00 -3.3630e-02 1.6618e-02 -2.5853e-01
2.0050e+01 -5.8313e-02 9.6465e+00 9.9287e+00 -9.3431e-02 -6.7464e-02 -2.5251e-01
2.0100e+01 -5.9414e-02 9.7138e+00 9.9702e+00 -9.9327e-02 -5.9363e-02 -2.4578e-01
2.0150e+01 -7.2680e-03 9.7561e+00 1.0016e+01 -2.1737e-02 8.8696e-03 -2.3836e-01
2.0200e+01 2.1202e-02 9.7655e+00 1.0059e+01 1.7970e-02 2.9386e-02 -2.3026e-01
2.0250e+01 -4.3985e-02 9.7667e+00 1.0060e+01 -6.0388e-02 -4.3951e-02 -2.2151e-01
2.0300e+01 -7.9048e-02 9.8149e+00 1.0059e+01 -1.1444e-01 -8.8110e-02 -2.1212e-01
2.0350e+01 -4.2669e-02 9.8373e+00 1.0094e+01 -5.8431e-02 -6.0437e-02 -2.0212e-01
2.0400e+01 2.1666e-02 9.8701e+00 1.0181e+01 2.0994e-03 -2.3682e-02 -1.9154e-01
2.0450e+01 2.4282e-02 9.9054e+00 1.0217e+01 -1.7809e-02 -3.3863e-02 -1.8040e-01
2.0500e+01 -4.0679e-02 9.9431e+00 1.0172e+01 -6.3567e-02 -8.6304e-02 -1.6874e-01
2.0550e+01 -6.5934e-02 9.9536e+00 1.0208e+01 -8.1437e-02 -1.2204e-01 -1.5657e-01
2.0600e+01 -2.9397e-02 9.9863e+00 1.0284e+01 -4.7691e-02 -8.8527e-02 -1.4394e-01
2.0650e+01 2.2552e-02 1.0046e+01 1.0351e+01 3.7687e-03 -5.3529e-02 -1.3087e-01
2.0700e+01 -2.0091e-02 1.0097e+01 1.0344e+01 -3.7723e-03 -7.2568e-02 -1.1741e-01
2.0750e+01 -5.0893e-02 1.0104e+01 1.0354e+01 -6.7918e-02 -1.4887e-01 -1.0359e-01
2.0800e+01 -6.4201e-02 1.0131e+01 1.0399e+01 -7.1560e-02 -1.5148e-01 -8.9437e-02
2.0850e+01 -1.4894e-02 1.0187e+01 1.0463e+01 -3.4266e-03 -8.3107e-02 -7.4999e-02
2.0900e+01 1.3053e-02 1.0239e+01 1.0500e+01 2.1035e-02 -6.2777e-02 -6.0314e-02
2.0950e+01 -7.7558e-03 1.0277e+01 1.0502e+01 -2.8422e-02 -1.4311e-01 -4.5421e-02
2.1000e+01 -5.8315e-02 1.0267e+01 1.0537e+01 -6.4158e-02 -1.7669e-01 -3.0361e-02
2.1050e+01 -5.3408e-02 1.0310e+01 1.0593e+01 -2.9514e-02 -1.2214e-01 -1.5174e-02
2.1100e+01 -8.6938e-03 1.0397e+01 1.0644e+01 1.2715e-02 -9.2288e-02 9.6677e-05
2.1150e+01 2.8680e-02 1.0433e+01 1.0665e+01 2.3014e-02 -1.2130e-01 1.5410e-02
2.1200e+01 -2.2774e-02 1.0425e+01 1.0690e+01 -2.2610e-02 -1.5849e-01 3.0722e-02
2.1250e+01 -7.4344e-02 1.0434e+01 1.0708e+01 -5.5662e-02 -1.5255e-01 4.5992e-02
2.1300e+01 -2.7740e-02 1.0501e+01 1.0738e+01 1.0591e-03 -1.2123e-01 6.1177e-02
2.1350e+01 2.1056e-02 1.0541e+01 1.0794e+01 4.8624e-02 -1.0120e-01 7.6234e-02
2.1400e+01 1.0775e-02 1.0566e+01 1.0845e+01 1.2707e-02 -1.1927e-01 9.1121e-02
2.1450e+01 -3.4693e-02 1.0592e+01 1.0836e+01 -3.1584e-02 -1.4856e-01 1.0580e-01
2.1500e+01 -3.5979e-02 1.0614e+01 1.0836e+01 -1.3726e-02 -1.3029e-01 1.2022e-01
2.1550e+01 -1.1245e-02 1.0643e+01 1.0902e+01 3.0667e-02 -8.1290e-02 1.3435e-01
2.1600e+01 3.3086e-02 1.0669e+01 1.0969e+01 3.6657e-02 -7.6729e-02 1.4815e-01
2.1650e+01 1.1965e-02 1.0691e+01 1.0958e+01 2.2761e-02 -1.2259e-01 1.6157e-01
2.1700e+01 -6.3464e-02 1.0734e+01 1.0933e+01 -2.0806e-02 -1.1970e-01 1.7459e-01
2.1750e+01 -4.8428e-02 1.0735e+01 1.0994e+01 -1.7455e-02 -5.9399e-02 1.8716e-01
2.1800e+01 2.4257e-02 1.0736e+01 1.1058e+01 5.2667e-02 -2.5461e-02 1.9924e-01
2.1850e+01 3.3853e-02 1.0767e+01 1.1047e+01 6.9215e-02 -5.9391e-02 2.1081e-01
2.1900e+01 -1.2087e-02 1.0824e+01 1.1044e+01 -9.6279e-03 -9.1353e-02 2.2184e-01
2.1950e+01 -5.6636e-02 1.0803e+01 1.1061e+01 -3.5988e-02 -5.2797e-02 2.3228e-01
2.2000e+01 -2.9598e-02 1.0785e+01 1.1095e+01 3.1890e-02 3.1334e-03 2.4210e-01
2.2050e+01 2.1090e-02 1.0841e+01 1.1134e+01 5.9627e-02 -4.7821e-03 2.5129e-01
2.2100e+01 3.7013e-02 1.0888e+01 1.1178e+01 1.1356e-01 1.4040e-02 2.5129e-01
2.2150e+01 -1.5188e-02 1.0952e+01 1.1242e+01 1.7178e-01 5.8141e-02 2.5060e-01
2.2200e+01 -5.3944e-02 1.0937e+01 1.1231e+01 1.4538e-01 6.9900e-02 2.4922e-01
2.2250e+01 6.9635e-03 1.0868e+01 1.1175e+01 7.6999e-02 -9.3224e-04 2.4716e-01
2.2300e+01 3.8558e-02 1.0873e+01 1.1175e+01 7.1615e-02 -4.7181e-02 2.4440e-01
2.2350e+01 3.5148e-02 1.0952e+01 1.1248e+01 1.2035e-01 1.0671e-02 2.4097e-01
2.2400e+01 -2.2657e-02 1.0999e+01 1.1288e+01 1.4965e-01 7.2671e-02 2.3686e-01
2.2450e+01 -3.4081e-02 1.0947e+01 1.1267e+01 1.2102e-01 2.4291e-02 2.3210e-01
2.2500e+01 2.2499e-02 1.0939e+01 1.1254e+01 5.6324e-02 -6.0074e-02 2.2668e-01
2.2550e+01 4.4853e-02 1.1007e+01 1.1296e+01 4.4981e-02 -5.2286e-02 2.2062e-01
2.2600e+01 2.1607e-02 1.1049e+01 1.1341e+01 1.1660e-01 1.5608e-02 2.1394e-01
2.2650e+01 -2.6464e-02 1.1058e+01 1.1384e+01 1.4984e-01 3.5763e-02 2.0665e-01
2.2700e+01 -3.2226e-02 1.1060e+01 1.1385e+01 6.4550e-02 -3.7957e-02 1.9878e-01
2.2750e+01 4.0907e-02 1.1108e+01 1.1385e+01 3.1207e-03 -8.2518e-02 1.9033e-01
2.2800e+01 6.5726e-02 1.1130e+01 1.1419e+01 5.1355e-02 -5.5264e-02 1.8133e-01
2.2850e+01 1.2959e-02 1.1163e+01 1.1506e+01 1.0373e-01 -1.8943e-02 1.7181e-01
2.2900e+01 -2.5830e-02 1.1198e+01 1.1542e+01 7.5338e-02 -2.9569e-02 1.6179e-01
2.2950e+01 -1.3575e-02 1.1236e+01 1.1497e+01 2.0792e-02 -8.2465e-02 1.5130e-01
2.3000e+01 3.7688e-02 1.1246e+01 1.1533e+01 -6.1275e-03 -1.1866e-01 1.4035e-01
2.3050e+01 4.7907e-02 1.1279e+01 1.1609e+01 1.8346e-02 -8.5617e-02 1.2899e-01
2.3100e+01 -1.6317e-02 1.1339e+01 1.1677e+01 6.0350e-02 -5.1088e-02 1.1724e-01
2.3150e+01 -3.5315e-02 1.1390e+01 1.1669e+01 4.3211e-02 -7.0597e-02 1.0514e-01
2.3200e+01 2.5868e-02 1.1397e+01 1.1679e+01 -3.0636e-02 -1.4736e-01 9.2705e-02
2.3250e+01 4.7603e-02 1.1424e+01 1.1725e+01 -4.4039e-02 -1.5044e-01 7.9982e-02
2.3300e+01 3.4474e-02 1.1480e+01 1.1788e+01 1.4311e-02 -8.2525e-02 6.7003e-02
2.3350e+01 -2.4451e-02 1.1532e+01 1.1825e+01 2.9008e-02 -6.2644e-02 5.3801e-02
2.3400e+01 -2.7397e-02 1.1570e+01 1.1827e+01 -3.0155e-02 -1.4341e-01 4.0414e-02
2.3450e+01 3.0584e-02 1.1560e+01 1.1862e+01 -7.5498e-02 -1.7742e-01 2.6878e-02
2.3500e+01 5.8291e-02 1.1603e+01 1.1919e+01 -5.0325e-02 -1.2328e-01 1.3229e-02
2.3550e+01 1.7393e-02 1.1690e+01 1.1970e+01 -1.7395e-02 -9.3825e-02 -4.9430e-04
2.3600e+01 -3.8804e-02 1.1726e+01 1.1991e+01 -1.6187e-02 -1.2322e-01 -1.4254e-02
2.3650e+01 -1.9552e-02 1.1718e+01 1.2015e+01 -7.0657e-02 -1.6076e-01 -2.8013e-02
2.3700e+01 3.2480e-02 1.1727e+01 1.2033e+01 -1.1228e-01 -1.5516e-01 -4.1732e-02
2.3750e+01 4.0265e-02 1.1794e+01 1.2064e+01 -6.3819e-02 -1.2416e-01 -5.5373e-02
2.3800e+01 1.2635e-02 1.1834e+01 1.2120e+01 -2.4178e-02 -1.0442e-01 -6.8899e-02
2.3850e+01 -3.6424e-02 1.1859e+01 1.2171e+01 -6.7653e-02 -1.2277e-01 -8.2271e-02
2.3900e+01 8.0068e-03 1.1885e+01 1.2162e+01 -1.1911e-01 -1.5230e-01 -9.5452e-02
2.3950e+01 4.9651e-02 1.1907e+01 1.2162e+01 -1.0800e-01 -1.3425e-01 -1.0840e-01
2.4000e+01 2.6679e-02 1.1936e+01 1.2228e+01 -6.9923e-02 -8.5446e-02 -1.2109e-01
2.4050e+01 -2.8422e-02 1.1962e+01 1.2294e+01 -6.9789e-02 -8.1054e-02 -1.3348e-01
2.4100e+01 -3.3921e-02 1.1984e+01 1.2283e+01 -8.9067e-02 -1.2706e-01 -1.4553e-01
2.4150e+01 1.1835e-02 1.2027e+01 1.2258e+01 -1.3753e-01 -1.2428e-01 -1.5722e-01
2.4200e+01 5.1607e-02 1.2028e+01 1.2320e+01 -1.3857e-01 -6.4072e-02 -1.6850e-01
2.4250e+01 2.0683e-02 1.2029e+01 1.2383e+01 -7.2327e-02 -3.0197e-02 -1.7934e-01
2.4300e+01 -1.2507e-02 1.2060e+01 1.2373e+01 -5.9138e-02 -6.4163e-02 -1.8972e-01
2.4350e+01 -1.8070e-02 1.2117e+01 1.2369e+01 -1.4082e-01 -9.6137e-02 -1.9961e-01
2.4400e+01 2.5788e-02 1.2096e+01 1.2387e+01 -1.6948e-01 -5.7568e-02 -2.0897e-01
2.4450e+01 3.6356e-02 1.2078e+01 1.2421e+01 -1.0338e-01 -1.5998e-03 -2.1778e-01
2.4500e+01 -9.6545e-03 1.2134e+01 1.2459e+01 -7.6888e-02 -9.4538e-03 -2.2602e-01
2.4550e+01 -4.7157e-02 1.2181e+01 1.2504e+01 -2.2951e-02 9.3685e-03 -2.2602e-01
2.4600e+01 -9.7859e-03 1.2245e+01 1.2567e+01 3.5776e-02 5.3491e-02 -2.2539e-01
2.4650e+01 3.4892e-02 1.2230e+01 1.2557e+01 1.0383e-02 6.5293e-02 -2.2415e-01
2.4700e+01 3.9375e-02 1.2161e+01 1.2500e+01 -5.6490e-02 -5.4769e-03 -2.2228e-01
2.4750e+01 -2.2180e-02 1.2166e+01 1.2500e+01 -5.9869e-02 -5.1643e-02 -2.1980e-01
2.4800e+01 -5.3894e-02 1.2245e+01 1.2573e+01 -8.6466e-03 6.3099e-03 -2.1671e-01
2.4850e+01 -7.1901e-03 1.2292e+01 1.2613e+01 2.3629e-02 6.8430e-02 -2.1301e-01
2.4900e+01 3.9189e-02 1.2240e+01 1.2592e+01 -1.5668e-03 2.0186e-02 -2.0871e-01
2.4950e+01 2.3760e-02 1.2232e+01 1.2579e+01 -6.2386e-02 -6.4027e-02 -2.0383e-01


==> pendulum/extrapolation_idx66.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 1.2759e+00 1.2709e+00 1.2790e+00 1.2772e+00 1.2772e+00 1.2759e+00
5.0000e-02 1.3842e+00 1.3586e+00 1.3655e+00 1.3607e+00 1.3952e+00 1.2759e+00
1.0000e-01 1.4293e+00 1.4271e+00 1.4248e+00 1.3733e+00 1.4543e+00 1.2583e+00
1.5000e-01 1.2273e+00 1.2926e+00 1.2963e+00 1.2200e+00 1.2495e+00 1.2233e+00
2.0000e-01 1.1546e+00 1.1588e+00 1.1613e+00 1.1664e+00 1.1274e+00 1.1708e+00
2.5000e-01 1.1978e+00 1.1274e+00 1.1196e+00 1.1697e+00 1.1985e+00 1.1011e+00
3.0000e-01 1.0627e+00 1.0833e+00 1.0766e+00 1.0240e+00 1.1005e+00 1.0145e+00
3.5000e-01 8.3461e-01 9.1515e-01 9.4773e-01 8.6007e-01 8.4120e-01 9.1152e-01
4.0000e-01 8.2356e-01 7.5227e-01 8.3627e-01 7.9678e-01 7.7678e-01 7.9303e-01
4.5000e-01 7.7598e-01 6.8553e-01 6.9904e-01 7.0648e-01 7.4750e-01 6.6005e-01
5.0000e-01 4.9856e-01 5.5332e-01 5.2785e-01 4.9672e-01 4.8345e-01 5.1402e-01
5.5000e-01 3.2503e-01 3.5311e-01 3.8199e-01 3.3934e-01 2.7213e-01 3.5676e-01
6.0000e-01 3.2510e-01 1.9625e-01 3.1899e-01 2.5414e-01 2.8256e-01 1.9048e-01
6.5000e-01 1.8165e-01 1.4455e-01 1.9550e-01 9.8434e-02 1.6770e-01 1.7813e-02
7.0000e-01 -1.2741e-01 -8.6067e-03 -4.6711e-02 -8.9180e-02 -1.7774e-01 -1.5833e-01
7.5000e-01 -2.1258e-01 -2.4105e-01 -2.4801e-01 -2.1770e-01 -3.0733e-01 -3.3479e-01
8.0000e-01 -2.0996e-01 -3.7391e-01 -2.9549e-01 -3.2226e-01 -2.4945e-01 -5.0837e-01
8.5000e-01 -4.4152e-01 -3.9239e-01 -3.1797e-01 -4.4077e-01 -4.1452e-01 -6.7593e-01
9.0000e-01 -6.2816e-01 -5.2289e-01 -5.0397e-01 -5.9007e-01 -6.8091e-01 -8.3457e-01
9.5000e-01 -6.0130e-01 -7.2229e-01 -7.0291e-01 -6.7692e-01 -6.7743e-01 -9.8175e-01
1.0000e+00 -6.5003e-01 -7.6004e-01 -7.2874e-01 -7.1150e-01 -6.4770e-01 -1.1153e+00
1.0500e+00 -8.5128e-01 -7.5587e-01 -7.3282e-01 -8.2658e-01 -8.6349e-01 -1.2337e+00
1.1000e+00 -8.6084e-01 -8.3194e-01 -7.9032e-01 -9.0300e-01 -9.3359e-01 -1.3356e+00
1.1500e+00 -7.9276e-01 -8.8432e-01 -8.7494e-01 -8.5053e-01 -7.8228e-01 -1.4202e+00
1.2000e+00 -8.9149e-01 -9.1645e-01 -9.3794e-01 -8.6526e-01 -8.2663e-01 -1.4871e+00
1.2500e+00 -1.0045e+00 -9.1716e-01 -9.7238e-01 -9.9202e-01 -1.0110e+00 -1.5357e+00
1.3000e+00 -8.5228e-01 -8.3664e-01 -8.7355e-01 -9.3656e-01 -9.0804e-01 -1.5662e+00
1.3500e+00 -7.6703e-01 -7.9529e-01 -7.5161e-01 -8.0230e-01 -7.0251e-01 -1.5783e+00
1.4000e+00 -8.9092e-01 -8.4034e-01 -8.5894e-01 -8.3370e-01 -8.0128e-01 -1.5721e+00
1.4500e+00 -8.3409e-01 -7.7707e-01 -9.1107e-01 -8.3410e-01 -8.5821e-01 -1.5476e+00
1.5000e+00 -6.2100e-01 -6.0593e-01 -7.0767e-01 -6.7962e-01 -6.0720e-01 -1.5047e+00
1.5500e+00 -6.0294e-01 -5.5625e-01 -5.1166e-01 -6.0778e-01 -4.8547e-01 -1.4436e+00
1.6000e+00 -6.5814e-01 -5.7841e-01 -5.6670e-01 -6.2463e-01 -6.0574e-01 -1.3641e+00
1.6500e+00 -4.4500e-01 -4.2590e-01 -5.6887e-01 -4.5480e-01 -4.8690e-01 -1.2665e+00
1.7000e+00 -2.5559e-01 -2.6479e-01 -3.8598e-01 -2.9265e-01 -2.2912e-01 -1.1510e+00
1.7500e+00 -3.2743e-01 -2.3366e-01 -1.8839e-01 -3.1120e-01 -2.0595e-01 -1.0179e+00
1.8000e+00 -2.5074e-01 -1.6733e-01 -1.5159e-01 -2.1851e-01 -2.4574e-01 -8.6818e-01
1.8500e+00 2.5017e-02 2.7252e-02 -1.0107e-01 -6.6869e-03 -1.2255e-02 -7.0283e-01
1.9000e+00 7.7125e-02 7.5780e-02 1.6452e-02 4.8921e-02 1.6226e-01 -5.2349e-01
1.9500e+00 2.7509e-02 1.3027e-01 1.5548e-01 6.4638e-02 7.6474e-02 -3.3232e-01
2.0000e+00 2.0369e-01 2.4749e-01 3.0057e-01 2.1992e-01 1.2248e-01 -1.3198e-01
2.0500e+00 4.1170e-01 3.1810e-01 3.7537e-01 3.4380e-01 3.7927e-01 7.4328e-02
2.1000e+00 3.4502e-01 3.5877e-01 3.8632e-01 3.5546e-01 4.2399e-01 2.8305e-01
2.1500e+00 3.6384e-01 4.6334e-01 4.7386e-01 4.2753e-01 3.3396e-01 4.9041e-01
2.2000e+00 5.6721e-01 5.0499e-01 5.8134e-01 5.5900e-01 4.3397e-01 6.9266e-01
2.2500e+00 6.1834e-01 4.8095e-01 6.4976e-01 5.6006e-01 5.9608e-01 8.8628e-01
2.3000e+00 4.9173e-01 5.2083e-01 6.6633e-01 5.5744e-01 5.3858e-01 1.0682e+00
2.3500e+00 5.8691e-01 6.0201e-01 6.8775e-01 6.2051e-01 4.7978e-01 1.2359e+00
2.4000e+00 7.0110e-01 5.2663e-01 6.7446e-01 6.4013e-01 5.9642e-01 1.3876e+00
2.4500e+00 6.1131e-01 4.4988e-01 7.0354e-01 6.2903e-01 6.5262e-01 1.5219e+00
2.5000e+00 5.0266e-01 5.3258e-01 7.9318e-01 7.1383e-01 7.7193e-01 1.5219e+00
2.5500e+00 6.3099e-01 6.0113e-01 8.5253e-01 7.3265e-01 8.3710e-01 1.5036e+00
2.6000e+00 6.2991e-01 4.6663e-01 7.2401e-01 5.9139e-01 6.4431e-01 1.4670e+00
2.6500e+00 4.4817e-01 3.3283e-01 5.8900e-01 5.5571e-01 5.4018e-01 1.4122e+00
2.7000e+00 4.0957e-01 3.0136e-01 5.4725e-01 5.8273e-01 6.3484e-01 1.3391e+00
2.7500e+00 4.9134e-01 2.5729e-01 5.0424e-01 4.6621e-01 5.6605e-01 1.2479e+00
2.8000e+00 3.5051e-01 8.9159e-02 3.7541e-01 3.3712e-01 3.4131e-01 1.1388e+00
2.8500e+00 1.9090e-01 -7.3718e-02 2.6395e-01 3.1402e-01 3.1657e-01 1.0124e+00
2.9000e+00 2.3957e-01 -1.4045e-01 1.2672e-01 2.6914e-01 3.3180e-01 8.6939e-01
2.9500e+00 2.2286e-01 -2.7267e-01 -4.4475e-02 1.0977e-01 1.1670e-01 7.1081e-01
3.0000e+00 2.0766e-02 -4.7288e-01 -1.9033e-01 7.3708e-03 -4.1722e-02 5.3824e-01
3.0500e+00 -6.1148e-02 -6.2974e-01 -2.5333e-01 -1.8791e-02 2.4926e-02 3.5371e-01
3.1000e+00 1.7099e-02 -6.8143e-01 -3.7682e-01 -1.1209e-01 -3.1106e-02 1.5978e-01
3.1500e+00 -9.4100e-02 -8.3459e-01 -6.1903e-01 -2.3480e-01 -3.1596e-01 -4.0487e-02
3.2000e+00 -2.9074e-01 -1.0670e+00 -8.2033e-01 -2.9691e-01 -3.8413e-01 -2.4367e-01
3.2500e+00 -2.3314e-01 -1.1999e+00 -8.6781e-01 -3.3462e-01 -2.6493e-01 -4.4611e-01
3.3000e+00 -2.0258e-01 -1.2184e+00 -8.9029e-01 -3.8696e-01 -3.6979e-01 -6.4414e-01
3.3500e+00 -3.6591e-01 -1.3489e+00 -1.0763e+00 -4.7185e-01 -5.7798e-01 -8.3425e-01
3.4000e+00 -4.5447e-01 -1.5483e+00 -1.2752e+00 -4.9709e-01 -5.1919e-01 -1.0134e+00
3.4500e+00 -3.2933e-01 -1.5860e+00 -1.3011e+00 -4.7374e-01 -4.3778e-01 -1.1789e+00
3.5000e+00 -3.5553e-01 -1.5819e+00 -1.3051e+00 -5.3536e-01 -6.0616e-01 -1.3289e+00
3.5500e+00 -5.2083e-01 -1.6579e+00 -1.3626e+00 -5.6341e-01 -6.3364e-01 -1.4620e+00
3.6000e+00 -4.5107e-01 -1.7103e+00 -1.4473e+00 -4.6816e-01 -4.4493e-01 -1.5772e+00
3.6500e+00 -3.2317e-01 -1.7424e+00 -1.5103e+00 -4.4606e-01 -4.5740e-01 -1.6743e+00
3.7000e+00 -4.2853e-01 -1.7431e+00 -1.5447e+00 -5.4219e-01 -6.1558e-01 -1.7530e+00
3.7500e+00 -4.4964e-01 -1.6626e+00 -1.4459e+00 -4.6242e-01 -4.9235e-01 -1.8135e+00
3.8000e+00 -2.8829e-01 -1.6213e+00 -1.3239e+00 -3.1021e-01 -2.7236e-01 -1.8560e+00
3.8500e+00 -2.4692e-01 -1.6663e+00 -1.4313e+00 -3.2994e-01 -3.6252e-01 -1.8808e+00
3.9000e+00 -3.5923e-01 -1.6031e+00 -1.4834e+00 -3.2491e-01 -4.1672e-01 -1.8879e+00
3.9500e+00 -2.6728e-01 -1.4319e+00 -1.2800e+00 -1.7131e-01 -1.6891e-01 -1.8776e+00
4.0000e+00 -9.5504e-02 -1.3822e+00 -1.0840e+00 -1.0676e-01 -5.6279e-02 -1.8498e+00
4.0500e+00 -1.4778e-01 -1.4044e+00 -1.1390e+00 -1.3743e-01 -1.9154e-01 -1.8046e+00
4.1000e+00 -2.0004e-01 -1.2519e+00 -1.1412e+00 1.1960e-02 -9.3440e-02 -1.7418e+00
4.1500e+00 -2.3127e-02 -1.0908e+00 -9.5830e-01 1.4709e-01 1.3802e-01 -1.6612e+00
4.2000e+00 7.1224e-02 -1.0597e+00 -7.6071e-01 9.5051e-02 1.2957e-01 -1.5625e+00
4.2500e+00 -2.4976e-02 -9.9331e-01 -7.2391e-01 1.4805e-01 5.3221e-02 -1.4456e+00
4.3000e+00 2.6286e-02 -7.9874e-01 -6.7339e-01 3.1437e-01 2.4567e-01 -1.3103e+00
4.3500e+00 2.4434e-01 -7.5021e-01 -5.5587e-01 3.1923e-01 3.7524e-01 -1.1569e+00
4.4000e+00 1.9861e-01 -6.9572e-01 -4.1685e-01 2.7965e-01 2.4125e-01 -9.8578e-01
4.4500e+00 1.1666e-01 -5.7850e-01 -2.7175e-01 3.7595e-01 2.3653e-01 -7.9787e-01
4.5000e+00 2.5024e-01 -5.0789e-01 -1.9695e-01 4.3809e-01 4.4087e-01 -5.9468e-01
4.5500e+00 3.4786e-01 -4.6722e-01 -1.8600e-01 3.8628e-01 4.3227e-01 -3.7838e-01
4.6000e+00 2.1357e-01 -3.6265e-01 -9.8460e-02 3.9421e-01 2.8888e-01 -1.5182e-01
4.6500e+00 2.3219e-01 -3.2100e-01 9.0171e-03 4.6189e-01 3.3635e-01 8.1518e-02
4.7000e+00 3.6055e-01 -3.4504e-01 7.7444e-02 4.0046e-01 4.4752e-01 3.1762e-01
4.7500e+00 3.3891e-01 -3.0516e-01 9.4009e-02 3.3753e-01 3.4144e-01 5.5223e-01
4.8000e+00 2.0074e-01 -2.2398e-01 1.1543e-01 3.4321e-01 2.3708e-01 7.8112e-01
4.8500e+00 2.7851e-01 -2.9936e-01 1.0213e-01 3.0904e-01 3.1174e-01 1.0004e+00
4.9000e+00 3.4610e-01 -3.7611e-01 1.3122e-01 2.4837e-01 3.3005e-01 1.2068e+00
4.9500e+00 2.1785e-01 -2.9340e-01 2.2086e-01 3.3318e-01 4.4937e-01 1.2068e+00
5.0000e+00 1.3569e-01 -2.2486e-01 2.8021e-01 3.5775e-01 5.1916e-01 1.1897e+00
5.0500e+00 2.6175e-01 -3.5936e-01 1.5169e-01 2.2788e-01 3.3550e-01 1.1554e+00
5.1000e+00 2.3669e-01 -4.9316e-01 1.6675e-02 2.0898e-01 2.4484e-01 1.1042e+00
5.1500e+00 4.5528e-02 -5.2462e-01 -2.5075e-02 2.5785e-01 3.5702e-01 1.0362e+00
5.2000e+00 7.1246e-02 -5.6869e-01 -6.8079e-02 1.6787e-01 3.0949e-01 9.5178e-01
5.2500e+00 1.6209e-01 -7.3683e-01 -1.9691e-01 6.9564e-02 1.0938e-01 8.5164e-01
5.3000e+00 2.7225e-02 -8.9971e-01 -3.0837e-01 8.0946e-02 1.1219e-01 7.3657e-01
5.3500e+00 -9.9346e-02 -9.6644e-01 -4.4560e-01 7.3678e-02 1.5748e-01 6.0773e-01
5.4000e+00 2.0484e-02 -1.0987e+00 -6.1680e-01 -4.5596e-02 -2.5561e-02 4.6657e-01
5.4500e+00 1.2866e-03 -1.2989e+00 -7.6265e-01 -1.0608e-01 -1.5046e-01 3.1495e-01
5.5000e+00 -1.7301e-01 -1.4557e+00 -8.2565e-01 -8.9228e-02 -4.9354e-02 1.5509e-01
5.5500e+00 -1.6845e-01 -1.5074e+00 -9.4914e-01 -1.3913e-01 -7.0566e-02 -1.0441e-02
5.6000e+00 -6.5279e-02 -1.6606e+00 -1.1914e+00 -2.1877e-01 -3.2080e-01 -1.7881e-01
5.6500e+00 -1.8354e-01 -1.8930e+00 -1.3927e+00 -2.3888e-01 -3.5509e-01 -3.4698e-01
5.7000e+00 -2.8090e-01 -2.0259e+00 -1.4401e+00 -2.3634e-01 -2.0332e-01 -5.1190e-01
5.7500e+00 -1.7751e-01 -2.0444e+00 -1.4626e+00 -2.5083e-01 -2.7738e-01 -6.7058e-01
5.8000e+00 -1.1426e-01 -2.1749e+00 -1.6486e+00 -3.0086e-01 -4.5702e-01 -8.2029e-01
5.8500e+00 -2.6377e-01 -2.3743e+00 -1.8476e+00 -2.9473e-01 -3.7234e-01 -9.5861e-01
5.9000e+00 -2.6980e-01 -2.4120e+00 -1.8734e+00 -2.4396e-01 -2.6804e-01 -1.0835e+00
5.9500e+00 -1.0587e-01 -2.4078e+00 -1.8775e+00 -2.8243e-01 -4.1681e-01 -1.1935e+00
6.0000e+00 -1.7584e-01 -2.4839e+00 -1.9350e+00 -2.9186e-01 -4.2817e-01 -1.2872e+00
6.0500e+00 -2.8713e-01 -2.5363e+00 -2.0196e+00 -1.8271e-01 -2.2696e-01 -1.3639e+00
6.1000e+00 -1.4280e-01 -2.5684e+00 -2.0826e+00 -1.5151e-01 -2.3061e-01 -1.4230e+00
6.1500e+00 -5.7920e-02 -2.5691e+00 -2.1170e+00 -2.4336e-01 -3.8367e-01 -1.4642e+00
6.2000e+00 -1.7426e-01 -2.4886e+00 -2.0182e+00 -1.6408e-01 -2.5902e-01 -1.4873e+00
6.2500e+00 -1.9633e-01 -2.4473e+00 -1.8963e+00 -1.7061e-02 -4.1260e-02 -1.4921e+00
6.3000e+00 -7.7703e-03 -2.4923e+00 -2.0036e+00 -4.6574e-02 -1.3724e-01 -1.4787e+00
6.3500e+00 -3.2151e-02 -2.4290e+00 -2.0557e+00 -5.5797e-02 -2.0071e-01 -1.4470e+00
6.4000e+00 -1.2431e-01 -2.2579e+00 -1.8523e+00 7.9256e-02 3.4522e-02 -1.3971e+00
6.4500e+00 -2.8662e-02 -2.2082e+00 -1.6563e+00 1.2118e-01 1.3146e-01 -1.3290e+00
6.5000e+00 1.2597e-01 -2.2304e+00 -1.7113e+00 6.4079e-02 -2.2332e-02 -1.2429e+00
6.5500e+00 1.9631e-03 -2.0779e+00 -1.7135e+00 1.8357e-01 5.4664e-02 -1.1389e+00
6.6000e+00 -4.8162e-02 -1.9168e+00 -1.5306e+00 2.8575e-01 2.6279e-01 -1.0177e+00
6.6500e+00 1.4600e-01 -1.8856e+00 -1.3330e+00 1.9820e-01 2.2912e-01 -8.7973e-01
6.7000e+00 1.5660e-01 -1.8193e+00 -1.2962e+00 2.1366e-01 1.2609e-01 -7.2622e-01
6.7500e+00 2.0347e-02 -1.6247e+00 -1.2457e+00 3.4102e-01 2.9081e-01 -5.5859e-01
6.8000e+00 9.3932e-02 -1.5762e+00 -1.1282e+00 3.0615e-01 3.9205e-01 -3.7879e-01
6.8500e+00 2.1482e-01 -1.5217e+00 -9.8917e-01 2.2672e-01 2.2957e-01 -1.8928e-01
6.9000e+00 1.3710e-01 -1.4045e+00 -8.4407e-01 2.8372e-01 1.9666e-01 6.9975e-03
6.9500e+00 3.9560e-02 -1.3339e+00 -7.6927e-01 3.0778e-01 3.7358e-01 2.0673e-01
7.0000e+00 1.8091e-01 -1.2932e+00 -7.5832e-01 2.1976e-01 3.3875e-01 4.0633e-01
7.0500e+00 2.2276e-01 -1.1886e+00 -6.7078e-01 1.9395e-01 1.7073e-01 6.0217e-01
7.1000e+00 8.0622e-02 -1.1470e+00 -5.6330e-01 2.3093e-01 1.9554e-01 7.9077e-01
7.1500e+00 7.3084e-02 -1.1710e+00 -4.9488e-01 1.4235e-01 2.8635e-01 9.6899e-01
7.2000e+00 1.8898e-01 -1.1311e+00 -4.7831e-01 5.6302e-02 1.6250e-01 1.1342e+00
7.2500e+00 1.2997e-01 -1.0500e+00 -4.5689e-01 4.3286e-02 4.3194e-02 1.2843e+00
7.3000e+00 -6.2587e-03 -1.1253e+00 -4.7019e-01 -4.8295e-03 1.0594e-01 1.4178e+00
7.3500e+00 1.1123e-01 -1.2021e+00 -4.4110e-01 -7.4466e-02 1.1550e-01 1.5337e+00
7.4000e+00 1.7307e-01 -1.1194e+00 -3.5146e-01 1.0338e-02 2.3482e-01 1.5337e+00
7.4500e+00 -1.7564e-02 -1.0508e+00 -2.9211e-01 4.0338e-02 3.0801e-01 1.5154e+00
7.5000e+00 -1.4161e-02 -1.1853e+00 -4.2063e-01 -7.8786e-02 1.3106e-01 1.4788e+00
7.5500e+00 1.0201e-01 -1.3191e+00 -5.5565e-01 -8.1827e-02 5.0276e-02 1.4238e+00
7.6000e+00 3.3328e-02 -1.3506e+00 -5.9740e-01 -1.2286e-02 1.7529e-01 1.3507e+00
7.6500e+00 -1.0300e-01 -1.3947e+00 -6.4040e-01 -7.7178e-02 1.4329e-01 1.2594e+00
7.7000e+00 -2.8234e-02 -1.5628e+00 -7.6923e-01 -1.4646e-01 -3.8915e-02 1.1503e+00
7.7500e+00 5.8116e-02 -1.7257e+00 -8.8069e-01 -1.0264e-01 -1.6146e-02 1.0237e+00
7.8000e+00 -8.9363e-02 -1.7924e+00 -1.0179e+00 -7.4650e-02 5.0754e-02 8.8032e-01
7.8500e+00 -1.5921e-01 -1.9246e+00 -1.1891e+00 -1.5648e-01 -1.0941e-01 7.2135e-01
7.9000e+00 -1.7930e-02 -2.1249e+00 -1.3350e+00 -1.7802e-01 -2.1056e-01 5.4825e-01
7.9500e+00 -2.3701e-02 -2.2817e+00 -1.3980e+00 -1.2139e-01 -8.5279e-02 3.6305e-01
8.0000e+00 -1.8947e-01 -2.3334e+00 -1.5215e+00 -1.3138e-01 -8.2278e-02 1.6831e-01
8.0500e+00 -1.1835e-01 -2.4866e+00 -1.7637e+00 -1.7170e-01 -3.0867e-01 -3.2948e-02
8.1000e+00 1.0356e-02 -2.7190e+00 -1.9650e+00 -1.5371e-01 -3.1989e-01 -2.3727e-01
8.1500e+00 -1.1763e-01 -2.8519e+00 -2.0125e+00 -1.1495e-01 -1.4615e-01 -4.4099e-01
8.2000e+00 -2.1036e-01 -2.8704e+00 -2.0349e+00 -9.5703e-02 -1.9971e-01 -6.4040e-01
8.2500e+00 -3.9144e-02 -3.0009e+00 -2.2209e+00 -1.1503e-01 -3.6059e-01 -8.3200e-01
8.3000e+00 -2.1762e-02 -3.2003e+00 -2.4199e+00 -8.1705e-02 -2.5915e-01 -1.0126e+00
8.3500e+00 -1.4696e-01 -3.2380e+00 -2.4457e+00 -7.6660e-03 -1.4030e-01 -1.1797e+00
8.4000e+00 -1.2620e-01 -3.2338e+00 -2.4498e+00 -2.7145e-02 -2.7691e-01 -1.3313e+00
8.4500e+00 1.2294e-02 -3.3099e+00 -2.5073e+00 -2.2125e-02 -2.7862e-01 -1.4659e+00
8.5000e+00 -4.8910e-02 -3.3623e+00 -2.5919e+00 9.6757e-02 -7.0376e-02 -1.5827e+00
8.5500e+00 -1.5797e-01 -3.3944e+00 -2.6549e+00 1.3287e-01 -6.9658e-02 -1.6813e+00
8.6000e+00 -2.0228e-02 -3.3951e+00 -2.6893e+00 4.1080e-02 -2.2105e-01 -1.7616e+00
8.6500e+00 7.0362e-02 -3.3146e+00 -2.5905e+00 1.1562e-01 -9.7411e-02 -1.8237e+00
8.7000e+00 -7.5756e-02 -3.2732e+00 -2.4686e+00 2.5322e-01 1.1671e-01 -1.8678e+00
8.7500e+00 -6.2788e-02 -3.3183e+00 -2.5759e+00 2.0978e-01 1.4551e-02 -1.8941e+00
8.8000e+00 1.0486e-01 -3.2550e+00 -2.6280e+00 1.8238e-01 -5.7525e-02 -1.9029e+00
8.8500e+00 3.3903e-02 -3.0839e+00 -2.4246e+00 2.9531e-01 1.6686e-01 -1.8944e+00
8.9000e+00 -6.6905e-02 -3.0342e+00 -2.2286e+00 3.1156e-01 2.5088e-01 -1.8685e+00
8.9500e+00 3.6374e-02 -3.0564e+00 -2.2837e+00 2.2565e-01 8.2330e-02 -1.8253e+00
9.0000e+00 1.3059e-01 -2.9039e+00 -2.2858e+00 3.1369e-01 1.4298e-01 -1.7645e+00
9.0500e+00 -1.5674e-03 -2.7428e+00 -2.1029e+00 3.8230e-01 3.3344e-01 -1.6860e+00
9.1000e+00 -1.6091e-02 -2.7116e+00 -1.9054e+00 2.5963e-01 2.8108e-01 -1.5896e+00
9.1500e+00 1.4651e-01 -2.6453e+00 -1.8685e+00 2.3903e-01 1.5863e-01 -1.4749e+00
9.2000e+00 1.2114e-01 -2.4507e+00 -1.8180e+00 3.2998e-01 3.0353e-01 -1.3419e+00
9.2500e+00 -2.1215e-02 -2.4022e+00 -1.7005e+00 2.5897e-01 3.8486e-01 -1.1907e+00
9.3000e+00 6.7637e-02 -2.3477e+00 -1.5615e+00 1.4431e-01 2.0271e-01 -1.0216e+00
9.3500e+00 1.5834e-01 -2.2305e+00 -1.4164e+00 1.6757e-01 1.5069e-01 -8.3553e-01
9.4000e+00 4.1070e-02 -2.1599e+00 -1.3416e+00 1.5997e-01 3.0935e-01 -6.3382e-01
9.4500e+00 -2.6277e-02 -2.1192e+00 -1.3306e+00 4.2902e-02 2.5740e-01 -4.1852e-01
9.5000e+00 1.1545e-01 -2.0146e+00 -1.2431e+00 -8.8403e-03 7.3674e-02 -1.9237e-01
9.5500e+00 1.1987e-01 -1.9730e+00 -1.1356e+00 5.7649e-03 8.4422e-02 4.1225e-02
9.6000e+00 -4.4459e-02 -1.9970e+00 -1.0672e+00 -1.0125e-01 1.6303e-01 2.7832e-01
9.6500e+00 5.2654e-03 -1.9571e+00 -1.0506e+00 -2.0150e-01 2.9012e-02 5.1467e-01
9.7000e+00 1.3335e-01 -1.8760e+00 -1.0292e+00 -2.2426e-01 -9.8269e-02 7.4598e-01
9.7500e+00 1.4078e-02 -1.9513e+00 -1.0425e+00 -2.7751e-01 -4.1208e-02 9.6827e-01
9.8000e+00 -6.2507e-02 -2.0281e+00 -1.0134e+00 -3.4762e-01 -3.4970e-02 1.1781e+00
9.8500e+00 3.7101e-02 -1.9454e+00 -9.2378e-01 -2.6282e-01 8.4345e-02 1.1781e+00
9.9000e+00 8.3999e-02 -1.8768e+00 -8.6443e-01 -2.2828e-01 1.6000e-01 1.1612e+00
9.9500e+00 -8.9415e-02 -2.0113e+00 -9.9295e-01 -3.3839e-01 -1.2095e-02 1.1273e+00
1.0000e+01 -6.5118e-02 -2.1451e+00 -1.1280e+00 -3.2810e-01 -8.5739e-02 1.0767e+00
1.0050e+01 7.7051e-02 -2.1766e+00 -1.1697e+00 -2.4107e-01 4.8551e-02 1.0095e+00
1.0100e+01 -1.3677e-02 -2.2207e+00 -1.2127e+00 -2.8459e-01 2.7774e-02 9.2613e-01
1.0150e+01 -1.4841e-01 -2.3888e+00 -1.3415e+00 -3.2892e-01 -1.4146e-01 8.2728e-01
1.0200e+01 -7.2423e-03 -2.5517e+00 -1.4530e+00 -2.5693e-01 -1.0421e-01 7.1378e-01
1.0250e+01 4.9528e-02 -2.6184e+00 -1.5902e+00 -1.9798e-01 -2.1599e-02 5.8680e-01
1.0300e+01 -1.1243e-01 -2.7506e+00 -1.7614e+00 -2.4655e-01 -1.6508e-01 4.4782e-01
1.0350e+01 -9.3524e-02 -2.9508e+00 -1.9073e+00 -2.3303e-01 -2.4889e-01 2.9870e-01
1.0400e+01 4.1937e-02 -3.1077e+00 -1.9703e+00 -1.4012e-01 -1.0588e-01 1.4164e-01
1.0450e+01 -2.5693e-02 -3.1594e+00 -2.0938e+00 -1.1322e-01 -8.5077e-02 -2.0802e-02
1.0500e+01 -1.4383e-01 -3.3126e+00 -2.3360e+00 -1.1663e-01 -2.9389e-01 -1.8584e-01
1.0550e+01 -2.4523e-02 -3.5450e+00 -2.5373e+00 -6.2357e-02 -2.8802e-01 -3.5049e-01
1.0600e+01 6.0737e-02 -3.6779e+00 -2.5848e+00 1.1424e-02 -9.7978e-02 -5.1176e-01
1.0650e+01 -6.4442e-02 -3.6963e+00 -2.6073e+00 6.3835e-02 -1.3626e-01 -6.6673e-01
1.0700e+01 -1.0967e-01 -3.8268e+00 -2.7933e+00 7.5220e-02 -2.8312e-01 -8.1274e-01
1.0750e+01 4.3525e-02 -4.0262e+00 -2.9922e+00 1.3625e-01 -1.6912e-01 -9.4741e-01
1.0800e+01 3.3685e-02 -4.0640e+00 -3.0180e+00 2.3450e-01 -3.9379e-02 -1.0688e+00
1.0850e+01 -1.1776e-01 -4.0598e+00 -3.0221e+00 2.3528e-01 -1.6689e-01 -1.1753e+00
1.0900e+01 -1.8910e-02 -4.1359e+00 -3.0796e+00 2.5625e-01 -1.6144e-01 -1.2657e+00
1.0950e+01 8.1556e-02 -4.1883e+00 -3.1642e+00 3.8647e-01 5.1957e-02 -1.3392e+00
1.1000e+01 -1.4669e-02 -4.2204e+00 -3.2272e+00 4.2910e-01 5.5749e-02 -1.3953e+00
1.1050e+01 -9.3349e-02 -4.2211e+00 -3.2617e+00 3.3890e-01 -9.4673e-02 -1.4335e+00
1.1100e+01 5.4475e-02 -4.1406e+00 -3.1628e+00 4.1008e-01 2.7849e-02 -1.4537e+00
1.1150e+01 8.0724e-02 -4.0992e+00 -3.0409e+00 5.3947e-01 2.3880e-01 -1.4557e+00
1.1200e+01 -5.8905e-02 -4.1443e+00 -3.1482e+00 4.8317e-01 1.3150e-01 -1.4395e+00
1.1250e+01 -8.0130e-03 -4.0810e+00 -3.2004e+00 4.3855e-01 5.2403e-02 -1.4052e+00
1.1300e+01 1.0913e-01 -3.9099e+00 -2.9969e+00 5.3028e-01 2.6803e-01 -1.3526e+00
1.1350e+01 4.3971e-02 -3.8602e+00 -2.8009e+00 5.2175e-01 3.4172e-01 -1.2820e+00
1.1400e+01 -8.6287e-02 -3.8824e+00 -2.8560e+00 4.0800e-01 1.6144e-01 -1.1935e+00
1.1450e+01 6.7158e-02 -3.7298e+00 -2.8581e+00 4.6565e-01 2.0917e-01 -1.0875e+00
1.1500e+01 1.2171e-01 -3.5687e+00 -2.6753e+00 5.0190e-01 3.8573e-01 -9.6438e-01
1.1550e+01 -4.2256e-02 -3.5376e+00 -2.4777e+00 3.4548e-01 3.1874e-01 -8.2507e-01
1.1600e+01 -2.9943e-02 -3.4713e+00 -2.4409e+00 2.9035e-01 1.8117e-01 -6.7070e-01
1.1650e+01 1.3303e-01 -3.2767e+00 -2.3904e+00 3.4660e-01 3.1070e-01 -5.0287e-01
1.1700e+01 5.4931e-02 -3.2282e+00 -2.2728e+00 2.4132e-01 3.7666e-01 -3.2366e-01
1.1750e+01 -7.5471e-02 -3.1737e+00 -2.1338e+00 9.3391e-02 1.7941e-01 -1.3562e-01
1.1800e+01 3.6600e-02 -3.0565e+00 -1.9887e+00 8.4941e-02 1.1278e-01 5.8255e-02
1.1850e+01 1.1178e-01 -2.9858e+00 -1.9139e+00 4.7696e-02 2.5757e-01 2.5460e-01
1.1900e+01 -3.0782e-02 -2.9452e+00 -1.9030e+00 -9.6489e-02 1.9269e-01 4.4988e-01
1.1950e+01 -3.5256e-02 -2.8406e+00 -1.8154e+00 -1.7242e-01 -2.8060e-03 6.4055e-01
1.2000e+01 1.0388e-01 -2.7990e+00 -1.7079e+00 -1.7874e-01 -2.4961e-03 8.2325e-01
1.2050e+01 5.1837e-02 -2.8230e+00 -1.6395e+00 -3.0312e-01 6.7168e-02 9.9500e-01
1.2100e+01 -8.0784e-02 -2.7831e+00 -1.6230e+00 -4.1699e-01 -7.4170e-02 1.1533e+00
1.2150e+01 -1.9169e-02 -2.7019e+00 -1.6015e+00 -4.4945e-01 -2.0704e-01 1.2963e+00
1.2200e+01 9.3569e-02 -2.7773e+00 -1.6148e+00 -5.0844e-01 -1.5376e-01 1.4225e+00
1.2250e+01 -3.5073e-02 -2.8541e+00 -1.5857e+00 -5.8030e-01 -1.4945e-01 1.5310e+00
1.2300e+01 -8.9155e-02 -2.7714e+00 -1.4961e+00 -4.9550e-01 -3.0138e-02 1.5310e+00
1.2350e+01 5.9197e-02 -2.7028e+00 -1.4368e+00 -4.5739e-01 4.7399e-02 1.5127e+00
1.2400e+01 3.8296e-02 -2.8373e+00 -1.5653e+00 -5.6042e-01 -1.2099e-01 1.4761e+00
1.2450e+01 -1.2048e-01 -2.9711e+00 -1.7003e+00 -5.3961e-01 -1.8919e-01 1.4212e+00
1.2500e+01 -5.2666e-02 -3.0026e+00 -1.7420e+00 -4.3873e-01 -4.7816e-02 1.3480e+00
1.2550e+01 7.8136e-02 -3.0467e+00 -1.7850e+00 -4.6521e-01 -6.0005e-02 1.2568e+00
1.2600e+01 -4.1141e-02 -3.2148e+00 -1.9139e+00 -4.8948e-01 -2.1930e-01 1.1477e+00
1.2650e+01 -1.1173e-01 -3.3777e+00 -2.0253e+00 -3.9465e-01 -1.7094e-01 1.0211e+00
1.2700e+01 1.8097e-02 -3.4444e+00 -2.1626e+00 -3.1039e-01 -7.6230e-02 8.7783e-01
1.2750e+01 5.6318e-02 -3.5766e+00 -2.3338e+00 -3.3153e-01 -2.0684e-01 7.1895e-01
1.2800e+01 -1.1248e-01 -3.7768e+00 -2.4796e+00 -2.8888e-01 -2.7720e-01 5.4596e-01
1.2850e+01 -7.9982e-02 -3.9337e+00 -2.5426e+00 -1.6561e-01 -1.2041e-01 3.6092e-01
1.2900e+01 7.7852e-02 -3.9854e+00 -2.6661e+00 -1.0761e-01 -8.5709e-02 1.6635e-01
1.2950e+01 1.4371e-03 -4.1385e+00 -2.9083e+00 -7.9700e-02 -2.8074e-01 -3.4678e-02
1.3000e+01 -1.2327e-01 -4.3710e+00 -3.1096e+00 5.5863e-03 -2.6142e-01 -2.3874e-01
1.3050e+01 3.5515e-02 -4.5038e+00 -3.1571e+00 1.0956e-01 -5.8485e-02 -4.4217e-01
1.3100e+01 7.0571e-02 -4.5223e+00 -3.1796e+00 1.9085e-01 -8.4627e-02 -6.4127e-01
1.3150e+01 -7.7918e-02 -4.6528e+00 -3.3656e+00 2.2932e-01 -2.2030e-01 -8.3253e-01
1.3200e+01 -6.4846e-02 -4.8522e+00 -3.5645e+00 3.1522e-01 -9.6252e-02 -1.0128e+00
1.3250e+01 8.7536e-02 -4.8900e+00 -3.5903e+00 4.3573e-01 4.2274e-02 -1.1796e+00
1.3300e+01 3.2184e-02 -4.8858e+00 -3.5944e+00 4.5582e-01 -7.7869e-02 -1.3308e+00
1.3350e+01 -1.0709e-01 -4.9619e+00 -3.6519e+00 4.9283e-01 -6.6569e-02 -1.4650e+00
1.3400e+01 1.4001e-02 -5.0143e+00 -3.7365e+00 6.3555e-01 1.5107e-01 -1.5815e+00
1.3450e+01 1.0001e-01 -5.0464e+00 -3.7995e+00 6.8695e-01 1.5745e-01 -1.6798e+00
1.3500e+01 -3.6970e-02 -5.0471e+00 -3.8340e+00 6.0163e-01 7.9293e-03 -1.7597e+00
1.3550e+01 -6.2462e-02 -4.9666e+00 -3.7352e+00 6.7373e-01 1.2967e-01 -1.8214e+00
1.3600e+01 9.6178e-02 -4.9252e+00 -3.6132e+00 8.0006e-01 3.3819e-01 -1.8651e+00
1.3650e+01 6.0297e-02 -4.9703e+00 -3.7205e+00 7.3683e-01 2.2685e-01 -1.8911e+00
1.3700e+01 -7.4594e-02 -4.9070e+00 -3.7727e+00 6.8156e-01 1.4220e-01 -1.8995e+00
1.3750e+01 2.7013e-03 -4.7359e+00 -3.5693e+00 7.5914e-01 3.5086e-01 -1.8906e+00
1.3800e+01 1.1043e-01 -4.6862e+00 -3.3733e+00 7.3322e-01 4.1630e-01 -1.8643e+00
1.3850e+01 -1.3326e-02 -4.7083e+00 -3.4283e+00 5.9913e-01 2.2663e-01 -1.8206e+00
1.3900e+01 -7.9265e-02 -4.5558e+00 -3.4305e+00 6.3385e-01 2.6399e-01 -1.7594e+00
1.3950e+01 6.6177e-02 -4.3947e+00 -3.2476e+00 6.4497e-01 4.2939e-01 -1.6804e+00
1.4000e+01 7.2574e-02 -4.3636e+00 -3.0500e+00 4.6164e-01 3.5064e-01 -1.5834e+00
1.4050e+01 -8.2081e-02 -4.2973e+00 -3.0132e+00 3.7825e-01 2.0090e-01 -1.4682e+00
1.4100e+01 -4.1993e-02 -4.1027e+00 -2.9627e+00 4.0541e-01 3.1806e-01 -1.3347e+00
1.4150e+01 1.0663e-01 -4.0542e+00 -2.8452e+00 2.7067e-01 3.7167e-01 -1.1830e+00
1.4200e+01 1.2373e-03 -3.9997e+00 -2.7061e+00 9.3435e-02 1.6226e-01 -1.0134e+00
1.4250e+01 -9.5916e-02 -3.8825e+00 -2.5610e+00 5.6310e-02 8.3882e-02 -8.2693e-01
1.4300e+01 3.3483e-02 -3.8118e+00 -2.4862e+00 -8.5006e-03 2.1751e-01 -6.2487e-01
1.4350e+01 9.1682e-02 -3.7712e+00 -2.4753e+00 -1.7870e-01 1.4224e-01 -4.0933e-01
1.4400e+01 -4.7694e-02 -3.6666e+00 -2.3877e+00 -2.7869e-01 -6.2712e-02 -1.8308e-01
1.4450e+01 -5.2580e-02 -3.6249e+00 -2.2803e+00 -3.0676e-01 -7.0786e-02 5.0474e-02
1.4500e+01 9.9601e-02 -3.6490e+00 -2.2118e+00 -4.5029e-01 -8.3061e-03 2.8736e-01
1.4550e+01 2.7999e-02 -3.6091e+00 -2.1953e+00 -5.8047e-01 -1.5552e-01 5.2332e-01
1.4600e+01 -8.9363e-02 -3.5279e+00 -2.1739e+00 -6.2622e-01 -2.9288e-01 7.5409e-01
1.4650e+01 3.5306e-02 -3.6033e+00 -2.1871e+00 -6.9536e-01 -2.4265e-01 9.7570e-01
1.4700e+01 7.3884e-02 -3.6801e+00 -2.1581e+00 -7.7415e-01 -2.3990e-01 1.1848e+00
1.4750e+01 -5.8287e-02 -3.5974e+00 -2.0684e+00 -6.8935e-01 -1.2059e-01 1.1848e+00
1.4800e+01 -8.6924e-02 -3.5288e+00 -2.0091e+00 -6.4862e-01 -4.1575e-02 1.1678e+00
1.4850e+01 6.6910e-02 -3.6633e+00 -2.1376e+00 -7.4646e-01 -2.0706e-01 1.1338e+00
1.4900e+01 3.2458e-02 -3.7971e+00 -2.2726e+00 -7.1790e-01 -2.7098e-01 1.0830e+00
1.4950e+01 -1.3035e-01 -3.8286e+00 -2.3144e+00 -6.0679e-01 -1.2405e-01 1.0156e+00
1.5000e+01 -1.2491e-02 -3.8726e+00 -2.3574e+00 -6.2059e-01 -1.2948e-01 9.3206e-01
1.5050e+01 8.5637e-02 -4.0408e+00 -2.4862e+00 -6.2983e-01 -2.8095e-01 8.3290e-01
1.5100e+01 -4.9260e-02 -4.2037e+00 -2.5977e+00 -5.1780e-01 -2.2382e-01 7.1903e-01
1.5150e+01 -8.5975e-02 -4.2704e+00 -2.7349e+00 -4.1434e-01 -1.1954e-01 5.9161e-01
1.5200e+01 5.9105e-02 -4.4026e+00 -2.9061e+00 -4.1456e-01 -2.3993e-01 4.5212e-01
1.5250e+01 4.2394e-02 -4.6028e+00 -3.0519e+00 -3.4955e-01 -2.9960e-01 3.0241e-01
1.5300e+01 -8.7138e-02 -4.7597e+00 -3.1149e+00 -2.0282e-01 -1.3181e-01 1.4470e-01
1.5350e+01 -4.1762e-02 -4.8114e+00 -3.2384e+00 -1.2063e-01 -8.5992e-02 -1.8469e-02
1.5400e+01 9.8625e-02 -4.9645e+00 -3.4806e+00 -6.8211e-02 -2.6996e-01 -1.8428e-01
1.5450e+01 3.2757e-03 -5.1970e+00 -3.6819e+00 4.1508e-02 -2.3982e-01 -3.4975e-01
1.5500e+01 -8.2713e-02 -5.3298e+00 -3.7294e+00 1.6943e-01 -2.6466e-02 -5.1187e-01
1.5550e+01 5.7304e-02 -5.3483e+00 -3.7519e+00 2.7380e-01 -4.2772e-02 -6.6771e-01
1.5600e+01 7.9822e-02 -5.4788e+00 -3.9379e+00 3.3414e-01 -1.6935e-01 -8.1457e-01
1.5650e+01 -6.6754e-02 -5.6782e+00 -4.1368e+00 4.4038e-01 -3.7072e-02 -9.5009e-01
1.5700e+01 -4.7412e-02 -5.7160e+00 -4.1627e+00 5.7945e-01 1.0867e-01 -1.0723e+00
1.5750e+01 9.6580e-02 -5.7118e+00 -4.1667e+00 6.1611e-01 -5.3723e-03 -1.1796e+00
1.5800e+01 7.0605e-03 -5.7879e+00 -4.2242e+00 6.6754e-01 1.0818e-02 -1.2708e+00
1.5850e+01 -9.4426e-02 -5.8402e+00 -4.3089e+00 8.2240e-01 2.3207e-01 -1.3450e+00
1.5900e+01 4.3927e-02 -5.8724e+00 -4.3719e+00 8.8351e-01 2.4073e-01 -1.4018e+00
1.5950e+01 1.0458e-01 -5.8731e+00 -4.4063e+00 8.0535e-01 9.2129e-02 -1.4407e+00
1.6000e+01 -6.6245e-02 -5.7926e+00 -4.3075e+00 8.8196e-01 2.1343e-01 -1.4615e+00
1.6050e+01 -6.4138e-02 -5.7512e+00 -4.1855e+00 1.0101e+00 4.2016e-01 -1.4642e+00
1.6100e+01 9.7269e-02 -5.7963e+00 -4.2929e+00 9.4593e-01 3.0573e-01 -1.4486e+00
1.6150e+01 2.1678e-02 -5.7330e+00 -4.3450e+00 8.8702e-01 2.1676e-01 -1.4149e+00
1.6200e+01 -1.0710e-01 -5.5619e+00 -4.1416e+00 9.5832e-01 4.1992e-01 -1.3629e+00
1.6250e+01 6.9238e-03 -5.5122e+00 -3.9456e+00 9.2355e-01 4.7880e-01 -1.2929e+00
1.6300e+01 9.1024e-02 -5.5343e+00 -4.0006e+00 7.7816e-01 2.8163e-01 -1.2049e+00
1.6350e+01 -3.8037e-02 -5.3818e+00 -4.0028e+00 7.9926e-01 3.1068e-01 -1.0993e+00
1.6400e+01 -7.3063e-02 -5.2207e+00 -3.8199e+00 7.9459e-01 4.6710e-01 -9.7662e-01
1.6450e+01 6.3939e-02 -5.1896e+00 -3.6223e+00 5.9352e-01 3.7886e-01 -8.3759e-01
1.6500e+01 4.4953e-02 -5.1232e+00 -3.5855e+00 4.9069e-01 2.1928e-01 -6.8339e-01
1.6550e+01 -5.7849e-02 -4.9287e+00 -3.5350e+00 4.9699e-01 3.2642e-01 -5.1557e-01
1.6600e+01 -2.2287e-02 -4.8801e+00 -3.4175e+00 3.4030e-01 3.6998e-01 -3.3618e-01
1.6650e+01 1.0347e-01 -4.8257e+00 -3.2784e+00 1.4037e-01 1.5068e-01 -1.4776e-01
1.6700e+01 -2.0726e-02 -4.7084e+00 -3.1334e+00 8.0203e-02 6.2732e-02 4.6703e-02
1.6750e+01 -1.0037e-01 -4.6378e+00 -3.0586e+00 -7.6063e-03 1.8725e-01 2.4387e-01
1.6800e+01 6.3432e-02 -4.5972e+00 -3.0476e+00 -2.0037e-01 1.0348e-01 4.4017e-01
1.6850e+01 5.9365e-02 -4.4926e+00 -2.9601e+00 -3.2212e-01 -1.0924e-01 6.3206e-01
1.6900e+01 -7.2832e-02 -4.4509e+00 -2.8526e+00 -3.7080e-01 -1.2422e-01 8.1613e-01
1.6950e+01 -3.6190e-02 -4.4750e+00 -2.7842e+00 -5.3347e-01 -6.7693e-02 9.8938e-01
1.7000e+01 9.5822e-02 -4.4351e+00 -2.7676e+00 -6.8105e-01 -2.1982e-01 1.1493e+00
1.7050e+01 -1.1352e-02 -4.3539e+00 -2.7462e+00 -7.4226e-01 -3.6099e-01 1.2939e+00
1.7100e+01 -1.0192e-01 -4.4293e+00 -2.7595e+00 -8.2472e-01 -3.1340e-01 1.4218e+00
1.7150e+01 5.4276e-02 -4.5060e+00 -2.7304e+00 -9.1460e-01 -3.1212e-01 1.5320e+00
1.7200e+01 8.8547e-02 -4.4233e+00 -2.6407e+00 -8.2979e-01 -1.9281e-01 1.5320e+00
1.7250e+01 -7.1146e-02 -4.3548e+00 -2.5814e+00 -7.8742e-01 -1.1263e-01 1.5137e+00
1.7300e+01 -4.4810e-02 -4.4893e+00 -2.7099e+00 -8.8202e-01 -2.7582e-01 1.4771e+00
1.7350e+01 9.6909e-02 -4.6231e+00 -2.8449e+00 -8.4861e-01 -3.3637e-01 1.4222e+00
1.7400e+01 6.6513e-03 -4.6546e+00 -2.8867e+00 -7.3106e-01 -1.8504e-01 1.3490e+00
1.7450e+01 -1.0020e-01 -4.6986e+00 -2.9297e+00 -7.3683e-01 -1.8514e-01 1.2578e+00
1.7500e+01 1.9790e-03 -4.8668e+00 -3.0585e+00 -7.3651e-01 -3.3040e-01 1.1486e+00
1.7550e+01 8.8573e-02 -5.0296e+00 -3.1700e+00 -6.1343e-01 -2.6631e-01 1.0220e+00
1.7600e+01 -7.5977e-02 -5.0964e+00 -3.3072e+00 -4.9756e-01 -1.5442e-01 8.7875e-01
1.7650e+01 -8.8835e-02 -5.2286e+00 -3.4784e+00 -4.8410e-01 -2.6666e-01 7.1983e-01
1.7700e+01 8.8654e-02 -5.4288e+00 -3.6243e+00 -4.0433e-01 -3.1780e-01 5.4681e-01
1.7750e+01 2.2403e-02 -5.5857e+00 -3.6873e+00 -2.4194e-01 -1.4120e-01 3.6170e-01
1.7800e+01 -9.5316e-02 -5.6374e+00 -3.8107e+00 -1.4342e-01 -8.6465e-02 1.6707e-01
1.7850e+01 -5.4339e-03 -5.7905e+00 -4.0530e+00 -7.4250e-02 -2.6153e-01 -3.4040e-02
1.7900e+01 1.0751e-01 -6.0230e+00 -4.2543e+00 5.2360e-02 -2.2266e-01 -2.3820e-01
1.7950e+01 -3.8592e-02 -6.1558e+00 -4.3017e+00 1.9704e-01 -8.8786e-04 -4.4174e-01
1.8000e+01 -7.1512e-02 -6.1743e+00 -4.3242e+00 3.1775e-01 -9.2131e-03 -6.4095e-01
1.8050e+01 6.1782e-02 -6.3048e+00 -4.5102e+00 3.9376e-01 -1.2838e-01 -8.3233e-01
1.8100e+01 6.5419e-02 -6.5042e+00 -4.7092e+00 5.1480e-01 1.0622e-02 -1.0128e+00
1.8150e+01 -8.5976e-02 -6.5419e+00 -4.7350e+00 6.6760e-01 1.6230e-01 -1.1796e+00
1.8200e+01 -2.8423e-02 -6.5378e+00 -4.7391e+00 7.1681e-01 5.3301e-02 -1.3310e+00
1.8250e+01 1.1147e-01 -6.6139e+00 -4.7966e+00 7.7952e-01 7.3578e-02 -1.4654e+00
1.8300e+01 -2.3272e-02 -6.6662e+00 -4.8812e+00 9.4433e-01 2.9789e-01 -1.5820e+00
1.8350e+01 -8.3601e-02 -6.6984e+00 -4.9442e+00 1.0140e+00 3.0856e-01 -1.6803e+00
1.8400e+01 6.1930e-02 -6.6991e+00 -4.9786e+00 9.4295e-01 1.6088e-01 -1.7604e+00
1.8450e+01 6.5158e-02 -6.6185e+00 -4.8798e+00 1.0252e+00 2.8200e-01 -1.8223e+00
1.8500e+01 -6.7851e-02 -6.5772e+00 -4.7579e+00 1.1573e+00 4.8747e-01 -1.8661e+00
1.8550e+01 -5.7544e-02 -6.6223e+00 -4.8652e+00 1.0955e+00 3.7073e-01 -1.8922e+00
1.8600e+01 1.0927e-01 -6.5590e+00 -4.9173e+00 1.0372e+00 2.7842e-01 -1.9008e+00
1.8650e+01 -1.5506e-02 -6.3878e+00 -4.7139e+00 1.1075e+00 4.7730e-01 -1.8920e+00
1.8700e+01 -1.1191e-01 -6.3382e+00 -4.5179e+00 1.0700e+00 5.3103e-01 -1.8658e+00
1.8750e+01 4.9305e-02 -6.3603e+00 -4.5729e+00 9.2011e-01 3.2793e-01 -1.8223e+00
1.8800e+01 7.9235e-02 -6.2078e+00 -4.5751e+00 9.3503e-01 3.5037e-01 -1.7613e+00
1.8850e+01 -5.0189e-02 -6.0467e+00 -4.3922e+00 9.2248e-01 4.9963e-01 -1.6825e+00
1.8900e+01 -6.3755e-02 -6.0156e+00 -4.1946e+00 7.1189e-01 4.0379e-01 -1.5857e+00
1.8950e+01 7.2456e-02 -5.9492e+00 -4.1578e+00 5.9799e-01 2.3631e-01 -1.4707e+00
1.9000e+01 2.1430e-02 -5.7547e+00 -4.1073e+00 5.9177e-01 3.3538e-01 -1.3374e+00
1.9050e+01 -9.4525e-02 -5.7061e+00 -3.9898e+00 4.2129e-01 3.7086e-01 -1.1858e+00
1.9100e+01 3.0345e-02 -5.6516e+00 -3.8508e+00 2.0648e-01 1.4357e-01 -1.0165e+00
1.9150e+01 9.8546e-02 -5.5344e+00 -3.7057e+00 1.3058e-01 4.7855e-02 -8.3011e-01
1.9200e+01 -5.2083e-02 -5.4638e+00 -3.6309e+00 2.6460e-02 1.6497e-01 -6.2818e-01
1.9250e+01 -8.3964e-02 -5.4231e+00 -3.6199e+00 -1.8291e-01 7.4266e-02 -4.1272e-01
1.9300e+01 7.4808e-02 -5.3186e+00 -3.5324e+00 -3.2128e-01 -1.4481e-01 -1.8651e-01
1.9350e+01 4.2908e-02 -5.2769e+00 -3.4249e+00 -3.8628e-01 -1.6549e-01 4.7062e-02
1.9400e+01 -7.2043e-02 -5.3010e+00 -3.3565e+00 -5.6473e-01 -1.1390e-01 2.8403e-01
1.9450e+01 1.7826e-03 -5.2611e+00 -3.3399e+00 -7.2729e-01 -2.7016e-01 5.2013e-01
1.9500e+01 8.1944e-02 -5.1799e+00 -3.3185e+00 -8.0246e-01 -4.1458e-01 7.5110e-01
1.9550e+01 -4.1690e-02 -5.2553e+00 -3.3318e+00 -8.9770e-01 -3.6934e-01 9.7296e-01
1.9600e+01 -8.2792e-02 -5.3320e+00 -3.3027e+00 -9.9901e-01 -3.6947e-01 1.1823e+00
1.9650e+01 5.9416e-02 -5.2493e+00 -3.2131e+00 -9.1421e-01 -2.5016e-01 1.1823e+00
1.9700e+01 5.0554e-02 -5.1808e+00 -3.1537e+00 -8.7097e-01 -1.6907e-01 1.1654e+00
1.9750e+01 -7.7425e-02 -5.3153e+00 -3.2822e+00 -9.6385e-01 -3.3046e-01 1.1315e+00
1.9800e+01 -1.7359e-02 -5.4491e+00 -3.4173e+00 -9.2789e-01 -3.8837e-01 1.0807e+00
1.9850e+01 8.8290e-02 -5.4805e+00 -3.4590e+00 -8.0692e-01 -2.3359e-01 1.0134e+00
1.9900e+01 -1.2012e-02 -5.5246e+00 -3.5020e+00 -8.0841e-01 -2.2950e-01 9.2987e-01
1.9950e+01 -8.9660e-02 -5.6928e+00 -3.6308e+00 -8.0296e-01 -3.6989e-01 8.3083e-01
2.0000e+01 4.6652e-02 -5.8556e+00 -3.7423e+00 -6.7393e-01 -3.0031e-01 7.1710e-01
2.0050e+01 8.4228e-02 -5.9224e+00 -3.8795e+00 -5.5129e-01 -1.8241e-01 5.8984e-01
2.0100e+01 -8.7056e-02 -6.0546e+00 -4.0507e+00 -5.3031e-01 -2.8822e-01 4.5054e-01
2.0150e+01 -4.6945e-02 -6.2548e+00 -4.1966e+00 -4.4234e-01 -3.3259e-01 3.0104e-01
2.0200e+01 1.0614e-01 -6.4117e+00 -4.2596e+00 -2.7115e-01 -1.4902e-01 1.4357e-01
2.0250e+01 1.4029e-02 -6.4633e+00 -4.3831e+00 -1.6334e-01 -8.7187e-02 -1.9333e-02
2.0300e+01 -1.1036e-01 -6.6165e+00 -4.6253e+00 -8.4541e-02 -2.5517e-01 -1.8486e-01
2.0350e+01 2.0457e-02 -6.8489e+00 -4.8266e+00 5.1885e-02 -2.0934e-01 -3.5003e-01
2.0400e+01 1.0452e-01 -6.9818e+00 -4.8741e+00 2.0640e-01 1.9173e-02 -5.1183e-01
2.0450e+01 -6.8997e-02 -7.0003e+00 -4.8965e+00 3.3681e-01 1.7243e-02 -6.6735e-01
2.0500e+01 -5.2936e-02 -7.1308e+00 -5.0825e+00 4.2224e-01 -9.5966e-02 -8.1390e-01
2.0550e+01 8.2665e-02 -7.3302e+00 -5.2815e+00 5.5226e-01 4.8457e-02 -9.4911e-01
2.0600e+01 2.1350e-02 -7.3679e+00 -5.3073e+00 7.1352e-01 2.0494e-01 -1.0710e+00
2.0650e+01 -9.5578e-02 -7.3638e+00 -5.3114e+00 7.7058e-01 1.0006e-01 -1.1780e+00
2.0700e+01 1.4771e-03 -7.4398e+00 -5.3689e+00 8.4047e-01 1.2370e-01 -1.2689e+00
2.0750e+01 9.5272e-02 -7.4922e+00 -5.4535e+00 1.0118e+00 3.5057e-01 -1.3429e+00
2.0800e+01 -4.3260e-02 -7.5243e+00 -5.5165e+00 1.0872e+00 3.6296e-01 -1.3994e+00
2.0850e+01 -8.1026e-02 -7.5251e+00 -5.5509e+00 1.0213e+00 2.1615e-01 -1.4380e+00
2.0900e+01 7.4350e-02 -7.4445e+00 -5.4521e+00 1.1078e+00 3.3727e-01 -1.4586e+00
2.0950e+01 4.6250e-02 -7.4032e+00 -5.3302e+00 1.2435e+00 5.4187e-01 -1.4611e+00
2.1000e+01 -8.9281e-02 -7.4482e+00 -5.4375e+00 1.1843e+00 4.2342e-01 -1.4453e+00
2.1050e+01 -9.4861e-03 -7.3850e+00 -5.4896e+00 1.1279e+00 3.2860e-01 -1.4113e+00
2.1100e+01 9.8871e-02 -7.2138e+00 -5.2862e+00 1.1990e+00 5.2421e-01 -1.3591e+00
2.1150e+01 -2.2348e-02 -7.1641e+00 -5.0902e+00 1.1613e+00 5.7396e-01 -1.2889e+00
2.1200e+01 -7.5997e-02 -7.1863e+00 -5.1453e+00 1.0104e+00 3.6624e-01 -1.2007e+00
2.1250e+01 5.1258e-02 -7.0338e+00 -5.1474e+00 1.0232e+00 3.8351e-01 -1.0949e+00
2.1300e+01 7.3655e-02 -6.8727e+00 -4.9645e+00 1.0076e+00 5.2715e-01 -9.7210e-01
2.1350e+01 -8.6192e-02 -6.8416e+00 -4.7670e+00 7.9280e-01 4.2532e-01 -8.3297e-01
2.1400e+01 -3.4437e-02 -6.7752e+00 -4.7302e+00 6.7369e-01 2.5160e-01 -6.7870e-01
2.1450e+01 9.4963e-02 -6.5806e+00 -4.6796e+00 6.6125e-01 3.4429e-01 -5.1088e-01
2.1500e+01 3.2822e-03 -6.5321e+00 -4.5621e+00 4.8358e-01 3.7333e-01 -3.3155e-01
2.1550e+01 -9.6529e-02 -6.4776e+00 -4.4231e+00 2.6071e-01 1.3968e-01 -1.4327e-01
2.1600e+01 2.1012e-02 -6.3604e+00 -4.2780e+00 1.7599e-01 3.7780e-02 5.0980e-02
2.1650e+01 8.8254e-02 -6.2898e+00 -4.2032e+00 6.2430e-02 1.4897e-01 2.4784e-01
2.1700e+01 -6.7894e-02 -6.2491e+00 -4.1922e+00 -1.5684e-01 5.2695e-02 4.4377e-01
2.1750e+01 -6.1747e-02 -6.1446e+00 -4.1047e+00 -3.0538e-01 -1.7152e-01 6.3521e-01
2.1800e+01 8.6121e-02 -6.1029e+00 -3.9972e+00 -3.8065e-01 -1.9681e-01 8.1878e-01
2.1850e+01 2.0289e-02 -6.1269e+00 -3.9288e+00 -5.6929e-01 -1.4927e-01 9.9148e-01
2.1900e+01 -1.1458e-01 -6.0871e+00 -3.9122e+00 -7.4178e-01 -3.0893e-01 1.1508e+00
2.1950e+01 -7.8672e-03 -6.0059e+00 -3.8908e+00 -8.2648e-01 -4.5610e-01 1.2948e+00
2.2000e+01 1.0389e-01 -6.0813e+00 -3.9041e+00 -9.3068e-01 -4.1289e-01 1.4220e+00
2.2050e+01 -4.4797e-02 -6.1580e+00 -3.8750e+00 -1.0403e+00 -4.1433e-01 1.5317e+00
2.2100e+01 -4.7384e-02 -6.0753e+00 -3.7854e+00 -9.5551e-01 -2.9502e-01 1.5317e+00
2.2150e+01 9.2473e-02 -6.0068e+00 -3.7260e+00 -9.1189e-01 -2.1322e-01 1.5134e+00
2.2200e+01 3.0161e-02 -6.1413e+00 -3.8546e+00 -1.0040e+00 -3.7323e-01 1.4767e+00
2.2250e+01 -8.3491e-02 -6.2751e+00 -3.9896e+00 -9.6689e-01 -4.2910e-01 1.4218e+00
2.2300e+01 -1.1865e-02 -6.3065e+00 -4.0313e+00 -8.4438e-01 -2.7166e-01 1.3487e+00
2.2350e+01 9.0550e-02 -6.3506e+00 -4.0743e+00 -8.4394e-01 -2.6432e-01 1.2574e+00
2.2400e+01 -3.3612e-02 -6.5187e+00 -4.2032e+00 -8.3616e-01 -4.0093e-01 1.1483e+00
2.2450e+01 -9.1915e-02 -6.6816e+00 -4.3146e+00 -7.0441e-01 -3.2711e-01 1.0217e+00
2.2500e+01 5.3820e-02 -6.7484e+00 -4.4518e+00 -5.7867e-01 -2.0453e-01 8.7844e-01
2.2550e+01 5.9325e-02 -6.8806e+00 -4.6230e+00 -5.5423e-01 -3.0534e-01 7.1953e-01
2.2600e+01 -8.4455e-02 -7.0808e+00 -4.7689e+00 -4.6243e-01 -3.4444e-01 5.4652e-01
2.2650e+01 -9.8113e-03 -7.2376e+00 -4.8319e+00 -2.8712e-01 -1.5542e-01 3.6143e-01
2.2700e+01 8.5371e-02 -7.2893e+00 -4.9554e+00 -1.7493e-01 -8.8057e-02 1.6683e-01
2.2750e+01 -2.1697e-02 -7.4425e+00 -5.1976e+00 -9.1549e-02 -2.5050e-01 -3.4259e-02
2.2800e+01 -1.0372e-01 -7.6749e+00 -5.3989e+00 4.9580e-02 -1.9921e-01 -2.3839e-01
2.2850e+01 5.2921e-02 -7.8078e+00 -5.4464e+00 2.0885e-01 3.4590e-02 -4.4189e-01
2.2900e+01 8.1959e-02 -7.8263e+00 -5.4689e+00 3.4397e-01 3.7692e-02 -6.4106e-01
2.2950e+01 -7.4815e-02 -7.9568e+00 -5.6549e+00 4.3399e-01 -7.0820e-02 -8.3240e-01
2.3000e+01 -2.5477e-02 -8.1562e+00 -5.8538e+00 5.6845e-01 7.7892e-02 -1.0128e+00
2.3050e+01 9.9638e-02 -8.1939e+00 -5.8796e+00 7.3391e-01 2.3819e-01 -1.1796e+00
2.3100e+01 1.2052e-02 -8.1898e+00 -5.8837e+00 7.9490e-01 1.3659e-01 -1.3309e+00
2.3150e+01 -9.2289e-02 -8.2658e+00 -5.9412e+00 8.6842e-01 1.6293e-01 -1.4653e+00
2.3200e+01 2.8897e-02 -8.3182e+00 -6.0258e+00 1.0431e+00 3.9189e-01 -1.5818e+00
2.3250e+01 9.8442e-02 -8.3503e+00 -6.0888e+00 1.1215e+00 4.0572e-01 -1.6801e+00
2.3300e+01 -7.4026e-02 -8.3510e+00 -6.1233e+00 1.0583e+00 2.5968e-01 -1.7602e+00
2.3350e+01 -7.1943e-02 -8.2705e+00 -6.0244e+00 1.1472e+00 3.8090e-01 -1.8220e+00
2.3400e+01 9.3074e-02 -8.2292e+00 -5.9025e+00 1.2849e+00 5.8494e-01 -1.8658e+00
2.3450e+01 2.9552e-02 -8.2742e+00 -6.0098e+00 1.2274e+00 4.6526e-01 -1.8918e+00
2.3500e+01 -9.7065e-02 -8.2110e+00 -6.0620e+00 1.1722e+00 3.6857e-01 -1.9004e+00
2.3550e+01 6.8095e-03 -8.0398e+00 -5.8586e+00 1.2441e+00 5.6172e-01 -1.8915e+00
2.3600e+01 1.1113e-01 -7.9901e+00 -5.6625e+00 1.2069e+00 6.0845e-01 -1.8653e+00
2.3650e+01 -6.5517e-02 -8.0123e+00 -5.7176e+00 1.0558e+00 3.9721e-01 -1.8217e+00
2.3700e+01 -9.7038e-02 -7.8598e+00 -5.7198e+00 1.0681e+00 4.1052e-01 -1.7606e+00
2.3750e+01 8.2903e-02 -7.6987e+00 -5.5369e+00 1.0514e+00 5.4982e-01 -1.6818e+00
2.3800e+01 4.7726e-02 -7.6675e+00 -5.3393e+00 8.3504e-01 4.4336e-01 -1.5849e+00
2.3850e+01 -8.3226e-02 -7.6012e+00 -5.3025e+00 7.1383e-01 2.6481e-01 -1.4698e+00
2.3900e+01 -1.9505e-02 -7.4066e+00 -5.2520e+00 6.9875e-01 3.5253e-01 -1.3365e+00
2.3950e+01 9.8107e-02 -7.3581e+00 -5.1344e+00 5.1793e-01 3.7656e-01 -1.1849e+00
2.4000e+01 -3.0808e-02 -7.3036e+00 -4.9954e+00 2.9142e-01 1.3794e-01 -1.0154e+00
2.4050e+01 -8.5308e-02 -7.1864e+00 -4.8503e+00 2.0262e-01 3.1194e-02 -8.2902e-01
2.4100e+01 7.7236e-02 -7.1158e+00 -4.7755e+00 8.4593e-02 1.3773e-01 -6.2704e-01
2.4150e+01 6.6787e-02 -7.0751e+00 -4.7646e+00 -1.3944e-01 3.7068e-02 -4.1156e-01
2.4200e+01 -8.1915e-02 -6.9705e+00 -4.6770e+00 -2.9297e-01 -1.9120e-01 -1.8533e-01
2.4250e+01 -5.4298e-02 -6.9289e+00 -4.5696e+00 -3.7335e-01 -2.2017e-01 4.8232e-02
2.4300e+01 1.0856e-01 -6.9529e+00 -4.5011e+00 -5.6713e-01 -1.7586e-01 2.8517e-01
2.4350e+01 -7.4775e-03 -6.9131e+00 -4.4846e+00 -7.4471e-01 -3.3829e-01 5.2122e-01
2.4400e+01 -1.2323e-01 -6.8319e+00 -4.4631e+00 -8.3436e-01 -4.8770e-01 7.5212e-01
2.4450e+01 5.4934e-02 -6.9073e+00 -4.4764e+00 -9.4330e-01 -4.4621e-01 9.7390e-01
2.4500e+01 9.1530e-02 -6.9840e+00 -4.4473e+00 -1.0574e+00 -4.4881e-01 1.1832e+00
2.4550e+01 -6.3206e-02 -6.9013e+00 -4.3577e+00 -9.7259e-01 -3.2950e-01 1.1832e+00
2.4600e+01 -6.6607e-02 -6.8328e+00 -4.2984e+00 -9.2881e-01 -2.4717e-01 1.1662e+00
2.4650e+01 7.8288e-02 -6.9673e+00 -4.4269e+00 -1.0206e+00 -4.0612e-01 1.1323e+00
2.4700e+01 1.5055e-02 -7.1011e+00 -4.5619e+00 -9.8305e-01 -4.6043e-01 1.0815e+00
2.4750e+01 -9.5133e-02 -7.1325e+00 -4.6036e+00 -8.5993e-01 -3.0097e-01 1.0142e+00
2.4800e+01 3.0182e-02 -7.1766e+00 -4.6466e+00 -8.5873e-01 -2.9116e-01 9.3062e-01
2.4850e+01 9.8604e-02 -7.3447e+00 -4.7755e+00 -8.5003e-01 -4.2490e-01 8.3154e-01
2.4900e+01 -4.7989e-02 -7.5076e+00 -4.8869e+00 -7.1719e-01 -3.4783e-01 7.1776e-01
2.4950e+01 -6.5873e-02 -7.5743e+00 -5.0242e+00 -5.9021e-01 -2.2170e-01 5.9045e-01


==> pendulum/extrapolation_idx78.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 -9.0856e-01 -9.1090e-01 -9.1311e-01 -9.0929e-01 -9.0922e-01 -9.0856e-01
5.0000e-02 -8.1025e-01 -7.9700e-01 -8.1579e-01 -8.1605e-01 -8.0203e-01 -9.0856e-01
1.0000e-01 -5.9599e-01 -5.8671e-01 -6.3261e-01 -6.3478e-01 -5.9317e-01 -9.0592e-01
1.5000e-01 -4.9445e-01 -4.3181e-01 -5.0013e-01 -5.1474e-01 -4.6275e-01 -9.0066e-01
2.0000e-01 -5.6915e-01 -5.2853e-01 -5.3107e-01 -5.8608e-01 -5.4872e-01 -8.9277e-01
2.5000e-01 -7.4828e-01 -7.3620e-01 -7.2702e-01 -7.4248e-01 -7.3360e-01 -8.8226e-01
3.0000e-01 -8.4884e-01 -8.8368e-01 -8.6425e-01 -8.1951e-01 -8.2942e-01 -8.6915e-01
3.5000e-01 -7.5752e-01 -7.6882e-01 -8.0361e-01 -7.1806e-01 -7.4001e-01 -8.5347e-01
4.0000e-01 -5.3170e-01 -5.3355e-01 -5.9443e-01 -5.5228e-01 -5.0846e-01 -8.3524e-01
4.5000e-01 -3.5077e-01 -3.4582e-01 -3.3243e-01 -3.9128e-01 -3.2449e-01 -8.1449e-01
5.0000e-01 -3.8735e-01 -3.7073e-01 -3.3414e-01 -3.6742e-01 -3.5077e-01 -7.9126e-01
5.5000e-01 -5.2161e-01 -5.2399e-01 -5.5816e-01 -5.0227e-01 -5.2059e-01 -7.6561e-01
6.0000e-01 -6.5216e-01 -6.5424e-01 -7.0122e-01 -6.2979e-01 -6.2450e-01 -7.3758e-01
6.5000e-01 -5.5782e-01 -6.1337e-01 -6.0687e-01 -5.3323e-01 -5.3748e-01 -7.0725e-01
7.0000e-01 -3.1782e-01 -3.9587e-01 -3.3389e-01 -2.7452e-01 -3.0592e-01 -6.7466e-01
7.5000e-01 -1.3522e-01 -1.3450e-01 -1.0139e-01 -1.1065e-01 -1.0049e-01 -6.3991e-01
8.0000e-01 -8.3023e-02 -7.1685e-02 -7.8619e-02 -1.1640e-01 -8.2109e-02 -6.0307e-01
8.5000e-01 -2.1458e-01 -2.2620e-01 -2.3614e-01 -2.3229e-01 -2.2670e-01 -5.6424e-01
9.0000e-01 -3.5285e-01 -4.1062e-01 -3.7060e-01 -3.2063e-01 -3.3024e-01 -5.2352e-01
9.5000e-01 -3.0102e-01 -3.4415e-01 -3.0851e-01 -2.8913e-01 -2.6316e-01 -4.8101e-01
1.0000e+00 -8.6084e-02 -1.1877e-01 -1.1473e-01 -9.7871e-02 -6.4574e-02 -4.3683e-01
1.0500e+00 1.3452e-01 1.4628e-01 1.2094e-01 1.2380e-01 1.4069e-01 -3.9111e-01
1.1000e+00 1.9513e-01 2.1461e-01 1.9064e-01 1.6668e-01 2.2334e-01 -3.4398e-01
1.1500e+00 7.8906e-02 7.3770e-02 1.3750e-01 5.5813e-02 1.1905e-01 -2.9557e-01
1.2000e+00 -5.0778e-02 -7.0840e-02 -3.1843e-02 -6.3061e-02 -6.4230e-02 -2.4604e-01
1.2500e+00 -5.5300e-02 -9.4499e-02 -1.2532e-01 -9.4516e-02 -7.4862e-02 -1.9553e-01
1.3000e+00 1.2225e-01 9.0194e-02 3.9398e-02 8.5003e-02 1.7936e-01 -1.4422e-01
1.3500e+00 3.6897e-01 3.2421e-01 3.4213e-01 3.2091e-01 3.8904e-01 -9.2251e-02
1.4000e+00 4.2957e-01 4.3878e-01 4.9233e-01 4.0657e-01 4.1286e-01 -3.9805e-02
1.4500e+00 3.4669e-01 3.4574e-01 3.4845e-01 2.8475e-01 3.1943e-01 1.2947e-02
1.5000e+00 1.6686e-01 1.8327e-01 1.2298e-01 9.4730e-02 1.7774e-01 6.5833e-02
1.5500e+00 1.2327e-01 1.3610e-01 4.6130e-02 7.7721e-02 1.1967e-01 1.1868e-01
1.6000e+00 2.6130e-01 2.4811e-01 2.4125e-01 2.2188e-01 2.4988e-01 1.7130e-01
1.6500e+00 4.6588e-01 4.1783e-01 4.8835e-01 4.4154e-01 4.9322e-01 2.2353e-01
1.7000e+00 5.4098e-01 5.7103e-01 5.5464e-01 5.2996e-01 5.7028e-01 2.7519e-01
1.7500e+00 4.6984e-01 5.1029e-01 4.1956e-01 3.9670e-01 4.2847e-01 3.2610e-01
1.8000e+00 2.9700e-01 3.1349e-01 2.8160e-01 1.9063e-01 2.6808e-01 3.7612e-01
1.8500e+00 1.8617e-01 2.1376e-01 2.3581e-01 1.4550e-01 2.0912e-01 4.2506e-01
1.9000e+00 2.7211e-01 2.5333e-01 2.4422e-01 2.5893e-01 2.7892e-01 4.7278e-01
1.9500e+00 4.6084e-01 4.1993e-01 4.0767e-01 4.4660e-01 4.5812e-01 5.1912e-01
2.0000e+00 5.8270e-01 5.8543e-01 5.7288e-01 5.4829e-01 5.8742e-01 5.6394e-01
2.0500e+00 4.8926e-01 5.3842e-01 5.6030e-01 4.5161e-01 4.9393e-01 6.0710e-01
2.1000e+00 2.7244e-01 3.1312e-01 3.0029e-01 2.6206e-01 2.5553e-01 6.4848e-01
2.1500e+00 1.3600e-01 1.5227e-01 1.2414e-01 1.5016e-01 1.4087e-01 6.8796e-01
2.2000e+00 1.8455e-01 1.7481e-01 1.7129e-01 2.1071e-01 2.3608e-01 7.2542e-01
2.2500e+00 3.5940e-01 3.1105e-01 4.2107e-01 4.1858e-01 4.0923e-01 7.6076e-01
2.3000e+00 4.5863e-01 4.4052e-01 5.4160e-01 5.2834e-01 4.9274e-01 7.9388e-01
2.3500e+00 3.9945e-01 4.1085e-01 4.2082e-01 4.3714e-01 4.1531e-01 8.2471e-01
2.4000e+00 1.9656e-01 2.1687e-01 2.0263e-01 2.0953e-01 2.0071e-01 8.5315e-01
2.4500e+00 9.0407e-03 -1.0178e-02 7.9515e-02 8.2947e-02 3.9326e-02 8.7914e-01
2.5000e+00 2.2035e-02 1.0138e-01 1.7228e-01 1.7546e-01 1.4585e-01 8.7914e-01
2.5500e+00 1.8513e-01 3.1167e-01 3.5546e-01 3.4934e-01 3.5087e-01 8.7657e-01
2.6000e+00 3.1346e-01 4.6657e-01 4.8794e-01 4.5467e-01 4.7371e-01 8.7143e-01
2.6500e+00 2.6736e-01 3.6985e-01 4.5700e-01 3.6140e-01 3.7652e-01 8.6373e-01
2.7000e+00 8.1610e-02 1.6217e-01 2.6105e-01 1.7603e-01 1.7690e-01 8.5346e-01
2.7500e+00 -1.1962e-01 1.4695e-02 1.2383e-01 6.3207e-02 6.2956e-02 8.4066e-01
2.8000e+00 -1.3823e-01 1.2956e-01 1.8446e-01 1.2235e-01 1.3098e-01 8.2535e-01
2.8500e+00 2.6133e-03 3.6483e-01 3.9364e-01 2.3967e-01 3.3802e-01 8.0755e-01
2.9000e+00 1.4461e-01 5.5256e-01 6.5564e-01 3.4648e-01 4.9450e-01 7.8730e-01
2.9500e+00 1.4313e-01 5.2764e-01 6.5393e-01 3.1089e-01 4.3791e-01 7.6463e-01
3.0000e+00 -2.1690e-02 3.7439e-01 4.2992e-01 1.1190e-01 2.3514e-01 7.3960e-01
3.0500e+00 -2.5411e-01 2.4414e-01 2.8686e-01 -8.3878e-02 9.5789e-02 7.1226e-01
3.1000e+00 -2.9843e-01 2.8501e-01 3.8120e-01 -5.9058e-02 1.4508e-01 6.8267e-01
3.1500e+00 -1.8191e-01 5.0251e-01 6.5418e-01 1.2507e-01 3.3680e-01 6.5090e-01
3.2000e+00 1.0077e-02 7.6388e-01 8.8668e-01 2.1221e-01 5.0050e-01 6.1702e-01
3.2500e+00 5.5521e-02 8.2669e-01 9.0945e-01 1.2826e-01 4.7545e-01 5.8112e-01
3.3000e+00 -1.0436e-01 6.7218e-01 7.5193e-01 -6.6615e-02 2.8595e-01 5.4329e-01
3.3500e+00 -2.9327e-01 4.8776e-01 6.1747e-01 -2.3402e-01 1.3624e-01 5.0362e-01
3.4000e+00 -3.8427e-01 5.5423e-01 6.7957e-01 -2.8100e-01 1.5611e-01 4.6223e-01
3.4500e+00 -2.9604e-01 7.7961e-01 8.7334e-01 -1.6694e-01 3.0668e-01 4.1923e-01
3.5000e+00 -8.6345e-02 1.0447e+00 1.1090e+00 -2.0560e-02 4.6333e-01 3.7474e-01
3.5500e+00 -1.9054e-03 1.1130e+00 1.1787e+00 -5.0451e-02 4.9700e-01 3.2890e-01
3.6000e+00 -1.0927e-01 9.7215e-01 1.1256e+00 -2.3097e-01 3.4357e-01 2.8183e-01
3.6500e+00 -3.0515e-01 8.2754e-01 9.5623e-01 -4.1586e-01 1.1120e-01 2.3368e-01
3.7000e+00 -4.1844e-01 8.0388e-01 8.6276e-01 -5.0920e-01 5.1751e-02 1.8460e-01
3.7500e+00 -3.2563e-01 9.8857e-01 1.0275e+00 -3.8700e-01 2.5761e-01 1.3475e-01
3.8000e+00 -1.2232e-01 1.2226e+00 1.3302e+00 -2.0348e-01 4.1959e-01 8.4292e-02
3.8500e+00 -1.3175e-03 1.3372e+00 1.4804e+00 -1.6495e-01 3.9654e-01 3.3382e-02
3.9000e+00 -5.8456e-02 1.2441e+00 1.3365e+00 -3.2839e-01 2.5726e-01 -1.7808e-02
3.9500e+00 -2.4119e-01 1.0816e+00 1.1110e+00 -5.5430e-01 7.0881e-02 -6.9111e-02
4.0000e+00 -3.5787e-01 1.0345e+00 1.0342e+00 -6.0133e-01 -3.0538e-02 -1.2035e-01
4.0500e+00 -3.1136e-01 1.1465e+00 1.2293e+00 -4.8121e-01 5.7794e-02 -1.7137e-01
4.1000e+00 -1.0560e-01 1.3162e+00 1.4764e+00 -2.7956e-01 2.6088e-01 -2.2198e-01
4.1500e+00 5.2763e-02 1.4694e+00 1.5427e+00 -2.0312e-01 2.9941e-01 -2.7202e-01
4.2000e+00 3.8544e-02 1.4087e+00 1.4076e+00 -3.4235e-01 1.2092e-01 -3.2133e-01
4.2500e+00 -1.3370e-01 1.2119e+00 1.2697e+00 -5.4845e-01 -7.4180e-02 -3.6974e-01
4.3000e+00 -2.6159e-01 1.1121e+00 1.2239e+00 -5.8777e-01 -1.6581e-01 -4.1709e-01
4.3500e+00 -2.4669e-01 1.1517e+00 1.2323e+00 -4.6283e-01 -1.2656e-01 -4.6324e-01
4.4000e+00 -6.2723e-02 1.3183e+00 1.3957e+00 -2.5810e-01 2.4295e-02 -5.0804e-01
4.4500e+00 1.2872e-01 1.4838e+00 1.5610e+00 -1.3399e-01 1.2751e-01 -5.5135e-01
4.5000e+00 1.4885e-01 1.4368e+00 1.5484e+00 -2.0312e-01 1.0248e-02 -5.9303e-01
4.5500e+00 -2.7351e-02 1.2115e+00 1.2884e+00 -3.6023e-01 -2.4958e-01 -6.3297e-01
4.6000e+00 -1.8838e-01 1.0506e+00 1.1122e+00 -4.3510e-01 -3.8328e-01 -6.7104e-01
4.6500e+00 -1.7432e-01 1.0732e+00 1.1594e+00 -3.3324e-01 -3.0471e-01 -7.0713e-01
4.7000e+00 -8.5614e-05 1.2094e+00 1.4091e+00 -8.0135e-02 -1.4579e-01 -7.4115e-01
4.7500e+00 1.8193e-01 1.3389e+00 1.5297e+00 7.8426e-02 -7.4098e-02 -7.7300e-01
4.8000e+00 2.3200e-01 1.3092e+00 1.4089e+00 3.9178e-02 -1.6094e-01 -8.0260e-01
4.8500e+00 9.4063e-02 1.1153e+00 1.1907e+00 -1.3375e-01 -3.8256e-01 -8.2986e-01
4.9000e+00 -7.5772e-02 8.8820e-01 1.0676e+00 -2.0338e-01 -5.4861e-01 -8.5473e-01
4.9500e+00 -1.1954e-01 9.9976e-01 1.1604e+00 -1.1087e-01 -4.4209e-01 -8.5473e-01
5.0000e+00 6.0873e-03 1.2100e+00 1.3435e+00 6.5396e-02 -2.3471e-01 -8.5221e-01
5.0500e+00 2.0878e-01 1.3649e+00 1.4760e+00 1.7546e-01 -1.0721e-01 -8.4717e-01
5.1000e+00 3.0291e-01 1.2682e+00 1.4451e+00 8.9236e-02 -1.9750e-01 -8.3963e-01
5.1500e+00 1.7328e-01 1.0606e+00 1.2491e+00 -8.6852e-02 -3.8806e-01 -8.2958e-01
5.2000e+00 1.0787e-02 9.1307e-01 1.1119e+00 -1.8822e-01 -4.9086e-01 -8.1704e-01
5.2500e+00 -7.0763e-02 1.0279e+00 1.1725e+00 -1.1555e-01 -4.0968e-01 -8.0204e-01
5.3000e+00 9.4544e-03 1.2632e+00 1.3817e+00 1.7229e-02 -1.8756e-01 -7.8461e-01
5.3500e+00 1.9890e-01 1.4509e+00 1.6437e+00 1.4132e-01 -1.4172e-02 -7.6478e-01
5.4000e+00 3.2977e-01 1.4260e+00 1.6420e+00 1.2467e-01 -5.2126e-02 -7.4259e-01
5.4500e+00 2.3608e-01 1.2728e+00 1.4180e+00 -5.3882e-02 -2.3464e-01 -7.1810e-01
5.5000e+00 4.7097e-02 1.1425e+00 1.2749e+00 -2.2790e-01 -3.5223e-01 -6.9134e-01
5.5500e+00 -8.3679e-02 1.1834e+00 1.3693e+00 -1.8018e-01 -2.7977e-01 -6.6239e-01
5.6000e+00 -3.4241e-02 1.4009e+00 1.6423e+00 2.7785e-02 -6.3616e-02 -6.3131e-01
5.6500e+00 1.7939e-01 1.6623e+00 1.8748e+00 1.3950e-01 1.2567e-01 -5.9817e-01
5.7000e+00 3.0864e-01 1.7251e+00 1.8975e+00 8.0636e-02 1.2723e-01 -5.6307e-01
5.7500e+00 2.4782e-01 1.5706e+00 1.7400e+00 -8.8836e-02 -3.4777e-02 -5.2609e-01
5.8000e+00 2.8498e-02 1.3861e+00 1.6055e+00 -2.3075e-01 -1.5623e-01 -4.8732e-01
5.8500e+00 -1.1244e-01 1.4526e+00 1.6676e+00 -2.5237e-01 -1.0748e-01 -4.4688e-01
5.9000e+00 -8.1796e-02 1.6780e+00 1.8614e+00 -1.1329e-01 7.2458e-02 -4.0488e-01
5.9500e+00 9.2294e-02 1.9430e+00 2.0971e+00 5.7564e-02 2.5883e-01 -3.6143e-01
6.0000e+00 2.4009e-01 2.0114e+00 2.1668e+00 5.1377e-02 3.2245e-01 -3.1667e-01
6.0500e+00 2.2730e-01 1.8705e+00 2.1136e+00 -1.0640e-01 1.9906e-01 -2.7073e-01
6.1000e+00 2.5493e-02 1.7259e+00 1.9443e+00 -2.6970e-01 -3.2933e-03 -2.2375e-01
6.1500e+00 -1.3366e-01 1.7023e+00 1.8508e+00 -3.4278e-01 -3.2894e-02 -1.7587e-01
6.2000e+00 -1.5417e-01 1.8870e+00 2.0155e+00 -2.0183e-01 2.0254e-01 -1.2726e-01
6.2500e+00 1.6738e-02 2.1210e+00 2.3183e+00 -1.1961e-03 3.9370e-01 -7.8062e-02
6.3000e+00 1.7876e-01 2.2355e+00 2.4685e+00 5.2658e-02 3.9932e-01 -2.8440e-02
6.3500e+00 2.1038e-01 2.1425e+00 2.3246e+00 -9.7365e-02 2.8810e-01 2.1442e-02
6.4000e+00 1.0490e-02 1.9800e+00 2.0991e+00 -3.1187e-01 1.2906e-01 7.1419e-02
6.4500e+00 -1.6529e-01 1.9329e+00 2.0223e+00 -3.4959e-01 5.4175e-02 1.2132e-01
6.5000e+00 -2.0444e-01 2.0449e+00 2.2174e+00 -2.2232e-01 1.6813e-01 1.7099e-01
6.5500e+00 -7.6038e-02 2.2146e+00 2.4645e+00 -1.5726e-02 3.9586e-01 2.2026e-01
6.6000e+00 1.1617e-01 2.3678e+00 2.5308e+00 6.3430e-02 4.5796e-01 2.6895e-01
6.6500e+00 1.6584e-01 2.3070e+00 2.3957e+00 -7.5312e-02 3.0191e-01 3.1692e-01
6.7000e+00 1.2475e-02 2.1103e+00 2.2577e+00 -2.8315e-01 1.2803e-01 3.6400e-01
6.7500e+00 -1.7875e-01 2.0105e+00 2.2120e+00 -3.2639e-01 5.6364e-02 4.1003e-01
6.8000e+00 -2.2913e-01 2.0501e+00 2.2204e+00 -2.0749e-01 1.1427e-01 4.5489e-01
6.8500e+00 -1.1930e-01 2.2167e+00 2.3838e+00 -1.0872e-02 2.8241e-01 4.9840e-01
6.9000e+00 3.8647e-02 2.3822e+00 2.5490e+00 1.0316e-01 4.0151e-01 5.4046e-01
6.9500e+00 1.3391e-01 2.3352e+00 2.5364e+00 2.2095e-02 2.9870e-01 5.8092e-01
7.0000e+00 2.1326e-02 2.1099e+00 2.2764e+00 -1.4870e-01 5.1873e-02 6.1966e-01
7.0500e+00 -1.6928e-01 1.9490e+00 2.1003e+00 -2.3885e-01 -7.0309e-02 6.5657e-01
7.1000e+00 -2.5320e-01 1.9716e+00 2.1474e+00 -1.5374e-01 1.8285e-02 6.9154e-01
7.1500e+00 -1.6237e-01 2.1078e+00 2.3972e+00 8.1327e-02 1.8573e-01 7.2447e-01
7.2000e+00 4.1647e-02 2.2373e+00 2.5177e+00 2.2071e-01 2.6446e-01 7.5527e-01
7.2500e+00 1.3711e-01 2.2076e+00 2.3970e+00 1.6134e-01 1.8315e-01 7.8386e-01
7.3000e+00 7.6598e-02 2.0136e+00 2.1788e+00 -3.2491e-02 -3.4404e-02 8.1017e-01
7.3500e+00 -1.2021e-01 1.7866e+00 2.0557e+00 -1.2361e-01 -1.9786e-01 8.3412e-01
7.4000e+00 -2.5788e-01 1.8981e+00 2.1484e+00 -3.1102e-02 -9.1332e-02 8.3412e-01
7.4500e+00 -1.9586e-01 2.1084e+00 2.3316e+00 1.4450e-01 1.1461e-01 8.3164e-01
7.5000e+00 1.1446e-02 2.2633e+00 2.4641e+00 2.5325e-01 2.3928e-01 8.2670e-01
7.5500e+00 1.4931e-01 2.1666e+00 2.4331e+00 1.6507e-01 1.4480e-01 8.1929e-01
7.6000e+00 1.0455e-01 1.9589e+00 2.2372e+00 -1.3590e-02 -5.1257e-02 8.0942e-01
7.6500e+00 -8.0643e-02 1.8115e+00 2.1000e+00 -1.1813e-01 -1.6083e-01 7.9711e-01
7.7000e+00 -2.3810e-01 1.9263e+00 2.1606e+00 -4.9217e-02 -8.7636e-02 7.8239e-01
7.7500e+00 -2.1160e-01 2.1616e+00 2.3698e+00 7.9276e-02 1.2532e-01 7.6528e-01
7.8000e+00 -2.2047e-02 2.3493e+00 2.6318e+00 1.9857e-01 2.8844e-01 7.4582e-01
7.8500e+00 1.5058e-01 2.3244e+00 2.6301e+00 1.7668e-01 2.3917e-01 7.2404e-01
7.9000e+00 1.4823e-01 2.1712e+00 2.4061e+00 -7.5256e-03 4.4344e-02 7.0000e-01
7.9500e+00 -9.0228e-03 2.0409e+00 2.2630e+00 -1.8756e-01 -8.6467e-02 6.7375e-01
8.0000e+00 -1.7833e-01 2.0818e+00 2.3573e+00 -1.4616e-01 -2.8084e-02 6.4535e-01
8.0500e+00 -1.8467e-01 2.2993e+00 2.6303e+00 5.5237e-02 1.7322e-01 6.1487e-01
8.1000e+00 -1.7667e-02 2.5606e+00 2.8628e+00 1.6019e-01 3.4696e-01 5.8237e-01
8.1500e+00 1.7666e-01 2.6235e+00 2.8856e+00 9.4444e-02 3.3235e-01 5.4796e-01
8.2000e+00 1.9694e-01 2.4689e+00 2.7281e+00 -8.1982e-02 1.5364e-01 5.1170e-01
8.2500e+00 4.1282e-02 2.2845e+00 2.5936e+00 -2.3085e-01 1.5032e-02 4.7371e-01
8.3000e+00 -1.3702e-01 2.3510e+00 2.6557e+00 -2.5937e-01 4.6244e-02 4.3408e-01
8.3500e+00 -1.8680e-01 2.5764e+00 2.8495e+00 -1.2708e-01 2.0835e-01 3.9294e-01
8.4000e+00 -2.8654e-02 2.8414e+00 3.0852e+00 3.7162e-02 3.7668e-01 3.5038e-01
8.4500e+00 1.5538e-01 2.9097e+00 3.1549e+00 2.4595e-02 4.2213e-01 3.0655e-01
8.5000e+00 2.2737e-01 2.7689e+00 3.1017e+00 -1.3928e-01 2.8053e-01 2.6157e-01
8.5500e+00 8.4368e-02 2.6243e+00 2.9324e+00 -3.0834e-01 5.9994e-02 2.1559e-01
8.6000e+00 -1.3112e-01 2.6006e+00 2.8389e+00 -3.8680e-01 1.2313e-02 1.6874e-01
8.6500e+00 -1.4927e-01 2.7853e+00 3.0036e+00 -2.5080e-01 2.2985e-01 1.2118e-01
8.7000e+00 -6.1603e-02 3.0193e+00 3.3063e+00 -5.4675e-02 4.0336e-01 7.3059e-02
8.7500e+00 1.3675e-01 3.1339e+00 3.4565e+00 -4.8280e-03 3.9164e-01 2.4534e-02
8.8000e+00 2.4053e-01 3.0409e+00 3.3127e+00 -1.5834e-01 2.6347e-01 -2.4235e-02
8.8500e+00 1.3704e-01 2.8784e+00 3.0872e+00 -3.7579e-01 8.7939e-02 -7.3086e-02
8.9000e+00 -8.0413e-02 2.8312e+00 3.0103e+00 -4.1589e-01 -2.9509e-03 -1.2186e-01
8.9500e+00 -1.6109e-01 2.9432e+00 3.2055e+00 -2.9042e-01 9.5564e-02 -1.7038e-01
9.0000e+00 -8.3270e-02 3.1130e+00 3.4526e+00 -8.5048e-02 3.0845e-01 -2.1850e-01
9.0500e+00 1.2138e-01 3.2662e+00 3.5189e+00 -6.5266e-03 3.5637e-01 -2.6606e-01
9.1000e+00 2.2313e-01 3.2054e+00 3.3838e+00 -1.4532e-01 1.8683e-01 -3.1289e-01
9.1500e+00 1.7145e-01 3.0086e+00 3.2458e+00 -3.5262e-01 1.9789e-04 -3.5884e-01
9.2000e+00 -2.9425e-02 2.9089e+00 3.2000e+00 -3.9476e-01 -8.3458e-02 -4.0377e-01
9.2500e+00 -1.9105e-01 2.9485e+00 3.2084e+00 -2.7421e-01 -3.6740e-02 -4.4752e-01
9.3000e+00 -1.2480e-01 3.1151e+00 3.3719e+00 -7.5405e-02 1.2104e-01 -4.8996e-01
9.3500e+00 7.3569e-02 3.2806e+00 3.5371e+00 4.1328e-02 2.3063e-01 -5.3096e-01
9.4000e+00 2.3210e-01 3.2336e+00 3.5245e+00 -3.6555e-02 1.1918e-01 -5.7039e-01
9.4500e+00 1.7793e-01 3.0083e+00 3.2645e+00 -2.0371e-01 -1.3542e-01 -6.0813e-01
9.5000e+00 -2.5621e-03 2.8474e+00 3.0884e+00 -2.8981e-01 -2.6447e-01 -6.4406e-01
9.5500e+00 -1.5229e-01 2.8700e+00 3.1355e+00 -2.0026e-01 -1.8185e-01 -6.7809e-01
9.6000e+00 -1.4109e-01 3.0062e+00 3.3853e+00 3.9587e-02 -1.9468e-02 -7.1011e-01
9.6500e+00 2.7395e-02 3.1357e+00 3.5058e+00 1.8405e-01 5.5091e-02 -7.4004e-01
9.7000e+00 1.8923e-01 3.1060e+00 3.3850e+00 1.3001e-01 -2.9478e-02 -7.6780e-01
9.7500e+00 2.0140e-01 2.9120e+00 3.1668e+00 -5.8269e-02 -2.4941e-01 -7.9330e-01
9.8000e+00 2.8524e-02 2.6850e+00 3.0437e+00 -1.4368e-01 -4.1435e-01 -8.1648e-01
9.8500e+00 -1.6120e-01 2.7965e+00 3.1365e+00 -5.1170e-02 -3.0782e-01 -8.1648e-01
9.9000e+00 -1.7453e-01 3.0068e+00 3.3197e+00 1.2460e-01 -1.0101e-01 -8.1405e-01
9.9500e+00 -1.9446e-02 3.1617e+00 3.4522e+00 2.3368e-01 2.5388e-02 -8.0919e-01
1.0000e+01 1.5629e-01 3.0650e+00 3.4212e+00 1.4600e-01 -6.6534e-02 -8.0189e-01
1.0050e+01 1.9603e-01 2.8573e+00 3.2253e+00 -3.2017e-02 -2.5923e-01 -7.9219e-01
1.0100e+01 2.8052e-02 2.7098e+00 3.0880e+00 -1.3576e-01 -3.6467e-01 -7.8008e-01
1.0150e+01 -1.4145e-01 2.8247e+00 3.1487e+00 -6.5895e-02 -2.8660e-01 -7.6560e-01
1.0200e+01 -2.0332e-01 3.0600e+00 3.3579e+00 6.3680e-02 -6.8048e-02 -7.4877e-01
1.0250e+01 -6.4462e-02 3.2477e+00 3.6199e+00 1.8419e-01 1.0135e-01 -7.2962e-01
1.0300e+01 1.1997e-01 3.2228e+00 3.6181e+00 1.6362e-01 5.8986e-02 -7.0821e-01
1.0350e+01 1.6505e-01 3.0695e+00 3.3941e+00 -1.9159e-02 -1.2832e-01 -6.8457e-01
1.0400e+01 7.2745e-02 2.9393e+00 3.2511e+00 -1.9767e-01 -2.5105e-01 -6.5876e-01
1.0450e+01 -1.2166e-01 2.9801e+00 3.3454e+00 -1.5468e-01 -1.8407e-01 -6.3084e-01
1.0500e+01 -2.0715e-01 3.1976e+00 3.6184e+00 4.8382e-02 2.6314e-02 -6.0087e-01
1.0550e+01 -1.1540e-01 3.4590e+00 3.8509e+00 1.5505e-01 2.0955e-01 -5.6894e-01
1.0600e+01 8.6496e-02 3.5218e+00 3.8737e+00 9.1044e-02 2.0483e-01 -5.3511e-01
1.0650e+01 1.8124e-01 3.3673e+00 3.7161e+00 -8.3619e-02 3.6330e-02 -4.9950e-01
1.0700e+01 8.9398e-02 3.1829e+00 3.5817e+00 -2.3072e-01 -9.1789e-02 -4.6217e-01
1.0750e+01 -8.4041e-02 3.2494e+00 3.6438e+00 -2.5749e-01 -4.9852e-02 -4.2325e-01
1.0800e+01 -2.2283e-01 3.4747e+00 3.8376e+00 -1.2347e-01 1.2316e-01 -3.8284e-01
1.0850e+01 -1.4814e-01 3.7398e+00 4.0732e+00 4.2455e-02 3.0253e-01 -3.4106e-01
1.0900e+01 5.6368e-02 3.8081e+00 4.1429e+00 3.1515e-02 3.5910e-01 -2.9804e-01
1.0950e+01 1.8772e-01 3.6673e+00 4.0898e+00 -1.3080e-01 2.2865e-01 -2.5390e-01
1.1000e+01 1.2123e-01 3.5227e+00 3.9204e+00 -2.9839e-01 1.9244e-02 -2.0877e-01
1.1050e+01 -5.5928e-02 3.4990e+00 3.8270e+00 -3.7548e-01 -1.7360e-02 -1.6281e-01
1.1100e+01 -1.9929e-01 3.6837e+00 3.9917e+00 -2.3821e-01 2.1115e-01 -1.1616e-01
1.1150e+01 -1.7947e-01 3.9177e+00 4.2944e+00 -4.0925e-02 3.9548e-01 -6.8963e-02
1.1200e+01 3.5404e-02 4.0323e+00 4.4446e+00 9.9509e-03 3.9440e-01 -2.1381e-02
1.1250e+01 1.6950e-01 3.9393e+00 4.3007e+00 -1.4266e-01 2.7663e-01 2.6430e-02
1.1300e+01 1.7274e-01 3.7768e+00 4.0753e+00 -3.5936e-01 1.1123e-01 7.4312e-02
1.1350e+01 -7.5079e-03 3.7296e+00 3.9984e+00 -3.9884e-01 3.0172e-02 1.2211e-01
1.1400e+01 -1.8028e-01 3.8416e+00 4.1935e+00 -2.7291e-01 1.3818e-01 1.6965e-01
1.1450e+01 -1.9705e-01 4.0113e+00 4.4406e+00 -6.7221e-02 3.6019e-01 2.1679e-01
1.1500e+01 -2.9058e-02 4.1645e+00 4.5069e+00 1.1465e-02 4.1683e-01 2.6337e-01
1.1550e+01 1.8612e-01 4.1038e+00 4.3718e+00 -1.2731e-01 2.5559e-01 3.0923e-01
1.1600e+01 1.8700e-01 3.9070e+00 4.2339e+00 -3.3475e-01 7.6805e-02 3.5422e-01
1.1650e+01 8.8781e-03 3.8073e+00 4.1881e+00 -3.7717e-01 5.2658e-04 3.9819e-01
1.1700e+01 -1.6098e-01 3.8468e+00 4.1965e+00 -2.5705e-01 5.4131e-02 4.4101e-01
1.1750e+01 -1.8881e-01 4.0134e+00 4.3600e+00 -5.8806e-02 2.1829e-01 4.8253e-01
1.1800e+01 -5.6088e-02 4.1789e+00 4.5252e+00 5.7231e-02 3.3374e-01 5.2263e-01
1.1850e+01 1.4357e-01 4.1319e+00 4.5126e+00 -2.1472e-02 2.2761e-01 5.6117e-01
1.1900e+01 2.0046e-01 3.9066e+00 4.2526e+00 -1.8957e-01 -2.2201e-02 5.9806e-01
1.1950e+01 6.1581e-02 3.7458e+00 4.0764e+00 -2.7670e-01 -1.4702e-01 6.3316e-01
1.2000e+01 -1.2313e-01 3.7683e+00 4.1236e+00 -1.8830e-01 -6.0721e-02 6.6639e-01
1.2050e+01 -1.8862e-01 3.9046e+00 4.3734e+00 5.0316e-02 1.0478e-01 6.9764e-01
1.2100e+01 -6.8133e-02 4.0340e+00 4.4939e+00 1.9348e-01 1.8191e-01 7.2683e-01
1.2150e+01 1.1694e-01 4.0044e+00 4.3731e+00 1.3806e-01 9.9350e-02 7.5387e-01
1.2200e+01 2.2813e-01 3.8104e+00 4.1549e+00 -5.1643e-02 -1.1912e-01 7.7870e-01
1.2250e+01 1.0049e-01 3.5833e+00 4.0318e+00 -1.3852e-01 -2.8314e-01 8.0124e-01
1.2300e+01 -1.0576e-01 3.6949e+00 4.1246e+00 -4.6011e-02 -1.7662e-01 8.0124e-01
1.2350e+01 -1.9769e-01 3.9052e+00 4.3077e+00 1.2972e-01 2.9667e-02 7.9884e-01
1.2400e+01 -8.9008e-02 4.0601e+00 4.4402e+00 2.3871e-01 1.5501e-01 7.9405e-01
1.2450e+01 1.0640e-01 3.9634e+00 4.4093e+00 1.5090e-01 6.1526e-02 7.8686e-01
1.2500e+01 2.0761e-01 3.7557e+00 4.2133e+00 -2.7279e-02 -1.3323e-01 7.7729e-01
1.2550e+01 1.2745e-01 3.6082e+00 4.0761e+00 -1.3122e-01 -2.4118e-01 7.6536e-01
1.2600e+01 -6.2619e-02 3.7231e+00 4.1368e+00 -6.1607e-02 -1.6609e-01 7.5109e-01
1.2650e+01 -1.8160e-01 3.9583e+00 4.3459e+00 6.7691e-02 4.9045e-02 7.3451e-01
1.2700e+01 -1.3526e-01 4.1461e+00 4.6079e+00 1.8789e-01 2.1461e-01 7.1564e-01
1.2750e+01 5.9498e-02 4.1212e+00 4.6062e+00 1.6698e-01 1.6803e-01 6.9455e-01
1.2800e+01 1.9064e-01 3.9679e+00 4.3822e+00 -1.6166e-02 -2.3863e-02 6.7126e-01
1.2850e+01 1.6937e-01 3.8377e+00 4.2391e+00 -1.9507e-01 -1.5152e-01 6.4583e-01
1.2900e+01 -1.9603e-02 3.8785e+00 4.3335e+00 -1.5248e-01 -8.9790e-02 6.1833e-01
1.2950e+01 -1.7824e-01 4.0960e+00 4.6065e+00 5.0147e-02 1.1505e-01 5.8882e-01
1.3000e+01 -1.4567e-01 4.3574e+00 4.8390e+00 1.5637e-01 2.9249e-01 5.5737e-01
1.3050e+01 3.3899e-02 4.4202e+00 4.8617e+00 9.1922e-02 2.8174e-01 5.2408e-01
1.3100e+01 1.8764e-01 4.2657e+00 4.7042e+00 -8.3193e-02 1.0701e-01 4.8901e-01
1.3150e+01 1.8610e-01 4.0813e+00 4.5698e+00 -2.3075e-01 -2.7508e-02 4.5228e-01
1.3200e+01 -1.0087e-03 4.1477e+00 4.6319e+00 -2.5797e-01 7.8880e-03 4.1397e-01
1.3250e+01 -1.8492e-01 4.3731e+00 4.8256e+00 -1.2439e-01 1.7425e-01 3.7421e-01
1.3300e+01 -1.5719e-01 4.6382e+00 5.0613e+00 4.1103e-02 3.4689e-01 3.3311e-01
1.3350e+01 -5.6192e-03 4.7065e+00 5.1310e+00 2.9747e-02 3.9668e-01 2.9078e-01
1.3400e+01 1.5735e-01 4.5657e+00 5.0779e+00 -1.3297e-01 2.5943e-01 2.4737e-01
1.3450e+01 1.8104e-01 4.4211e+00 4.9085e+00 -3.0093e-01 4.3244e-02 2.0299e-01
1.3500e+01 1.7733e-02 4.3974e+00 4.8150e+00 -3.7837e-01 -1.0709e-04 1.5780e-01
1.3550e+01 -1.4975e-01 4.5821e+00 4.9798e+00 -2.4143e-01 2.2172e-01 1.1194e-01
1.3600e+01 -2.0749e-01 4.8161e+00 5.2825e+00 -4.4442e-02 3.9946e-01 6.5554e-02
1.3650e+01 -5.0046e-02 4.9307e+00 5.4327e+00 6.1707e-03 3.9191e-01 1.8793e-02
1.3700e+01 1.3224e-01 4.8376e+00 5.2888e+00 -1.4667e-01 2.6781e-01 -2.8186e-02
1.3750e+01 1.9306e-01 4.6752e+00 5.0633e+00 -3.6356e-01 9.6245e-02 -7.5227e-02
1.3800e+01 5.5331e-02 4.6280e+00 4.9865e+00 -4.0320e-01 9.2079e-03 -1.2218e-01
1.3850e+01 -1.3691e-01 4.7400e+00 5.1816e+00 -2.7739e-01 1.1144e-01 -1.6887e-01
1.3900e+01 -1.9928e-01 4.9097e+00 5.4287e+00 -7.1780e-02 3.2791e-01 -2.1516e-01
1.3950e+01 -8.4805e-02 5.0629e+00 5.4950e+00 6.8643e-03 3.7925e-01 -2.6089e-01
1.4000e+01 1.0071e-01 5.0022e+00 5.3599e+00 -1.3192e-01 2.1297e-01 -3.0591e-01
1.4050e+01 1.9858e-01 4.8054e+00 5.2220e+00 -3.3932e-01 2.9419e-02 -3.5006e-01
1.4100e+01 1.0172e-01 4.7057e+00 5.1762e+00 -3.8167e-01 -5.1339e-02 -3.9321e-01
1.4150e+01 -1.2024e-01 4.7452e+00 5.1846e+00 -2.6144e-01 -1.9150e-03 -4.3522e-01
1.4200e+01 -2.1265e-01 4.9118e+00 5.3480e+00 -6.3050e-02 1.5837e-01 -4.7594e-01
1.4250e+01 -1.1795e-01 5.0773e+00 5.5132e+00 5.3165e-02 2.7027e-01 -5.1526e-01
1.4300e+01 6.3999e-02 5.0303e+00 5.5007e+00 -2.5328e-02 1.6090e-01 -5.5305e-01
1.4350e+01 2.0022e-01 4.8050e+00 5.2406e+00 -1.9318e-01 -9.1808e-02 -5.8920e-01
1.4400e+01 1.3737e-01 4.6442e+00 5.0645e+00 -2.8005e-01 -2.1920e-01 -6.2359e-01
1.4450e+01 -5.5592e-02 4.6667e+00 5.1116e+00 -1.9136e-01 -1.3513e-01 -6.5613e-01
1.4500e+01 -2.1459e-01 4.8029e+00 5.3614e+00 4.7573e-02 2.8485e-02 -6.8672e-01
1.4550e+01 -1.5649e-01 4.9324e+00 5.4820e+00 1.9107e-01 1.0405e-01 -7.1527e-01
1.4600e+01 3.8758e-02 4.9027e+00 5.3612e+00 1.3601e-01 2.0279e-02 -7.4170e-01
1.4650e+01 1.7662e-01 4.7088e+00 5.1430e+00 -5.3336e-02 -1.9907e-01 -7.6595e-01
1.4700e+01 1.4948e-01 4.4817e+00 5.0199e+00 -1.3984e-01 -3.6365e-01 -7.8794e-01
1.4750e+01 -4.9893e-02 4.5933e+00 5.1126e+00 -4.7329e-02 -2.5712e-01 -7.8794e-01
1.4800e+01 -1.7979e-01 4.8036e+00 5.2958e+00 1.2841e-01 -5.0514e-02 -7.8557e-01
1.4850e+01 -1.7548e-01 4.9585e+00 5.4283e+00 2.3743e-01 7.5470e-02 -7.8084e-01
1.4900e+01 1.9438e-02 4.8617e+00 5.3974e+00 1.4965e-01 -1.7059e-02 -7.7375e-01
1.4950e+01 1.8883e-01 4.6541e+00 5.2014e+00 -2.8490e-02 -2.1056e-01 -7.6431e-01
1.5000e+01 1.8259e-01 4.5066e+00 5.0642e+00 -1.3238e-01 -3.1697e-01 -7.5253e-01
1.5050e+01 1.4858e-02 4.6215e+00 5.1248e+00 -6.2702e-02 -2.4006e-01 -7.3845e-01
1.5100e+01 -1.6562e-01 4.8567e+00 5.3340e+00 6.6666e-02 -2.2838e-02 -7.2208e-01
1.5150e+01 -1.7459e-01 5.0445e+00 5.5960e+00 1.8694e-01 1.4507e-01 -7.0347e-01
1.5200e+01 -3.0009e-02 5.0195e+00 5.5943e+00 1.6612e-01 1.0107e-01 -6.8265e-01
1.5250e+01 1.6149e-01 4.8663e+00 5.3703e+00 -1.6931e-02 -8.8023e-02 -6.5967e-01
1.5300e+01 1.8330e-01 4.7360e+00 5.2272e+00 -1.9573e-01 -2.1267e-01 -6.3458e-01
1.5350e+01 5.6424e-02 4.7769e+00 5.3216e+00 -1.5304e-01 -1.4773e-01 -6.0745e-01
1.5400e+01 -1.5766e-01 4.9944e+00 5.5945e+00 4.9696e-02 6.0499e-02 -5.7835e-01
1.5450e+01 -1.8687e-01 5.2558e+00 5.8270e+00 1.5603e-01 2.4148e-01 -5.4733e-01
1.5500e+01 -5.7179e-02 5.3186e+00 5.8498e+00 9.1698e-02 2.3441e-01 -5.1449e-01
1.5550e+01 1.3326e-01 5.1641e+00 5.6923e+00 -8.3302e-02 6.3494e-02 -4.7992e-01
1.5600e+01 2.0406e-01 4.9796e+00 5.5578e+00 -2.3074e-01 -6.7112e-02 -4.4370e-01
1.5650e+01 8.8237e-02 5.0461e+00 5.6199e+00 -2.5784e-01 -2.7718e-02 -4.0594e-01
1.5700e+01 -1.1981e-01 5.2715e+00 5.8137e+00 -1.2415e-01 1.4271e-01 -3.6675e-01
1.5750e+01 -1.8405e-01 5.5365e+00 6.0494e+00 4.1449e-02 3.1946e-01 -3.2624e-01
1.5800e+01 -1.0426e-01 5.6049e+00 6.1191e+00 3.0199e-02 3.7340e-01 -2.8453e-01
1.5850e+01 1.1518e-01 5.4640e+00 6.0659e+00 -1.3242e-01 2.4031e-01 -2.4175e-01
1.5900e+01 2.1215e-01 5.3194e+00 5.8966e+00 -3.0028e-01 2.8271e-02 -1.9804e-01
1.5950e+01 1.0639e-01 5.2958e+00 5.8031e+00 -3.7763e-01 -1.0952e-02 -1.5353e-01
1.6000e+01 -8.0984e-02 5.4805e+00 5.9678e+00 -2.4061e-01 2.1496e-01 -1.0836e-01
1.6050e+01 -1.9863e-01 5.7145e+00 6.2706e+00 -4.3542e-02 3.9674e-01 -6.2679e-02
1.6100e+01 -1.1321e-01 5.8291e+00 6.4208e+00 7.1378e-03 3.9315e-01 -1.6638e-02
1.6150e+01 7.4327e-02 5.7360e+00 6.2769e+00 -1.4565e-01 2.7293e-01 2.9612e-02
1.6200e+01 2.0385e-01 5.5735e+00 6.0514e+00 -3.6248e-01 1.0513e-01 7.5918e-02
1.6250e+01 1.3146e-01 5.5264e+00 5.9746e+00 -4.0209e-01 2.1758e-02 1.2212e-01
1.6300e+01 -3.7110e-02 5.6384e+00 6.1697e+00 -2.7624e-01 1.2753e-01 1.6808e-01
1.6350e+01 -1.8063e-01 5.8081e+00 6.4168e+00 -7.0613e-02 3.4739e-01 2.1363e-01
1.6400e+01 -1.3235e-01 5.9613e+00 6.4831e+00 8.0414e-03 4.0198e-01 2.5861e-01
1.6450e+01 3.4360e-02 5.9006e+00 6.3480e+00 -1.3074e-01 2.3878e-01 3.0289e-01
1.6500e+01 1.9279e-01 5.7038e+00 6.2100e+00 -3.3815e-01 5.8159e-02 3.4632e-01
1.6550e+01 1.7018e-01 5.6040e+00 6.1642e+00 -3.8052e-01 -1.9854e-02 3.8875e-01
1.6600e+01 -2.9054e-02 5.6436e+00 6.1727e+00 -2.6032e-01 3.2133e-02 4.3005e-01
1.6650e+01 -1.8967e-01 5.8102e+00 6.3361e+00 -6.1964e-02 1.9480e-01 4.7009e-01
1.6700e+01 -1.8272e-01 5.9757e+00 6.5013e+00 5.4206e-02 3.0887e-01 5.0873e-01
1.6750e+01 3.0482e-03 5.9287e+00 6.4887e+00 -2.4342e-02 2.0149e-01 5.4586e-01
1.6800e+01 1.6365e-01 5.7034e+00 6.2287e+00 -1.9226e-01 -4.9446e-02 5.8136e-01
1.6850e+01 1.9104e-01 5.5425e+00 6.0526e+00 -2.7920e-01 -1.7526e-01 6.1513e-01
1.6900e+01 2.8811e-02 5.5651e+00 6.0997e+00 -1.9057e-01 -8.9822e-02 6.4707e-01
1.6950e+01 -1.7808e-01 5.7013e+00 6.3495e+00 4.8275e-02 7.4951e-02 6.7708e-01
1.7000e+01 -1.8660e-01 5.8308e+00 6.4700e+00 1.9168e-01 1.5147e-01 7.0508e-01
1.7050e+01 -4.9025e-02 5.8011e+00 6.3492e+00 1.3653e-01 6.8445e-02 7.3099e-01
1.7100e+01 1.4265e-01 5.6071e+00 6.1311e+00 -5.2903e-02 -1.5036e-01 7.5474e-01
1.7150e+01 2.0129e-01 5.3801e+00 6.0079e+00 -1.3950e-01 -3.1460e-01 7.7625e-01
1.7200e+01 5.7590e-02 5.4917e+00 6.1007e+00 -4.6992e-02 -2.0808e-01 7.7625e-01
1.7250e+01 -1.2968e-01 5.7019e+00 6.2839e+00 1.2874e-01 -1.6661e-03 7.7392e-01
1.7300e+01 -2.1887e-01 5.8568e+00 6.4164e+00 2.3776e-01 1.2392e-01 7.6924e-01
1.7350e+01 -8.0277e-02 5.7601e+00 6.3854e+00 1.4997e-01 3.0814e-02 7.6223e-01
1.7400e+01 1.2471e-01 5.5524e+00 6.1895e+00 -2.8180e-02 -1.6345e-01 7.5290e-01
1.7450e+01 2.0771e-01 5.4050e+00 6.0523e+00 -1.3209e-01 -2.7081e-01 7.4126e-01
1.7500e+01 7.8906e-02 5.5198e+00 6.1129e+00 -6.2422e-02 -1.9501e-01 7.2734e-01
1.7550e+01 -1.1022e-01 5.7551e+00 6.3221e+00 6.6928e-02 2.0942e-02 7.1117e-01
1.7600e+01 -2.0402e-01 5.9428e+00 6.5841e+00 1.8718e-01 1.8742e-01 6.9278e-01
1.7650e+01 -1.1401e-01 5.9179e+00 6.5824e+00 1.6634e-01 1.4184e-01 6.7221e-01
1.7700e+01 9.6281e-02 5.7647e+00 6.3583e+00 -1.6735e-02 -4.8961e-02 6.4950e-01
1.7750e+01 2.0115e-01 5.6344e+00 6.2153e+00 -1.9556e-01 -1.7545e-01 6.2472e-01
1.7800e+01 1.1397e-01 5.6753e+00 6.3096e+00 -1.5290e-01 -1.1247e-01 5.9792e-01
1.7850e+01 -8.1464e-02 5.8928e+00 6.5826e+00 4.9812e-02 9.3694e-02 5.6917e-01
1.7900e+01 -1.9215e-01 6.1542e+00 6.8151e+00 1.5612e-01 2.7251e-01 5.3854e-01
1.7950e+01 -1.4041e-01 6.2170e+00 6.8379e+00 9.1755e-02 2.6319e-01 5.0611e-01
1.8000e+01 6.7699e-02 6.0625e+00 6.6804e+00 -8.3274e-02 8.9948e-02 4.7197e-01
1.8050e+01 2.0171e-01 5.8780e+00 6.5459e+00 -2.3075e-01 -4.3048e-02 4.3621e-01
1.8100e+01 1.4919e-01 5.9445e+00 6.6080e+00 -2.5787e-01 -6.0947e-03 3.9893e-01
1.8150e+01 -3.4384e-02 6.1699e+00 6.8018e+00 -1.2421e-01 1.6185e-01 3.6024e-01
1.8200e+01 -2.1022e-01 6.4349e+00 7.0374e+00 4.1361e-02 3.3609e-01 3.2026e-01
1.8250e+01 -1.8489e-01 6.5033e+00 7.1071e+00 3.0083e-02 3.8750e-01 2.7910e-01
1.8300e+01 8.8719e-03 6.3624e+00 7.0540e+00 -1.3256e-01 2.5187e-01 2.3688e-01
1.8350e+01 1.8966e-01 6.2178e+00 6.8847e+00 -3.0045e-01 3.7297e-02 1.9375e-01
1.8400e+01 1.5577e-01 6.1942e+00 6.7912e+00 -3.7782e-01 -4.4456e-03 1.4984e-01
1.8450e+01 -1.1394e-02 6.3788e+00 6.9559e+00 -2.4082e-01 2.1897e-01 1.0528e-01
1.8500e+01 -1.7101e-01 6.6129e+00 7.2586e+00 -4.3772e-02 3.9829e-01 6.0227e-02
1.8550e+01 -1.6855e-01 6.7274e+00 7.4088e+00 6.8905e-03 3.9228e-01 1.4820e-02
1.8600e+01 -3.1160e-02 6.6344e+00 7.2649e+00 -1.4591e-01 2.6969e-01 -3.0787e-02
1.8650e+01 1.7125e-01 6.4719e+00 7.0395e+00 -3.6276e-01 9.9600e-02 -7.6443e-02
1.8700e+01 1.8700e-01 6.4248e+00 6.9626e+00 -4.0237e-01 1.3990e-02 -1.2200e-01
1.8750e+01 4.1013e-02 6.5368e+00 7.1578e+00 -2.7654e-01 1.1761e-01 -1.6730e-01
1.8800e+01 -1.6328e-01 6.7065e+00 7.4048e+00 -7.0912e-02 3.3540e-01 -2.1219e-01
1.8850e+01 -2.0799e-01 6.8597e+00 7.4711e+00 7.7403e-03 3.8800e-01 -2.5653e-01
1.8900e+01 -2.9214e-02 6.7989e+00 7.3361e+00 -1.3104e-01 2.2293e-01 -3.0016e-01
1.8950e+01 1.3362e-01 6.6021e+00 7.1981e+00 -3.3845e-01 4.0519e-02 -3.4295e-01
1.9000e+01 2.0265e-01 6.5024e+00 7.1523e+00 -3.8082e-01 -3.9167e-02 -3.8475e-01
1.9050e+01 8.1351e-02 6.5420e+00 7.1607e+00 -2.6060e-01 1.1257e-02 -4.2543e-01
1.9100e+01 -1.1314e-01 6.7086e+00 7.3242e+00 -6.2242e-02 1.7247e-01 -4.6485e-01
1.9150e+01 -2.0667e-01 6.8741e+00 7.4894e+00 5.3940e-02 2.8522e-01 -5.0290e-01
1.9200e+01 -5.6649e-02 6.8271e+00 7.4768e+00 -2.4594e-02 1.7663e-01 -5.3945e-01
1.9250e+01 1.0995e-01 6.6018e+00 7.2168e+00 -1.9250e-01 -7.5389e-02 -5.7439e-01
1.9300e+01 2.0051e-01 6.4409e+00 7.0406e+00 -2.7942e-01 -2.0216e-01 -6.0762e-01
1.9350e+01 9.8398e-02 6.4635e+00 7.0878e+00 -1.9077e-01 -1.1756e-01 -6.3903e-01
1.9400e+01 -8.2456e-02 6.5997e+00 7.3376e+00 4.8096e-02 4.6506e-02 -6.6854e-01
1.9450e+01 -1.9265e-01 6.7292e+00 7.4581e+00 1.9153e-01 1.2245e-01 -6.9606e-01
1.9500e+01 -1.0495e-01 6.6995e+00 7.3373e+00 1.3640e-01 3.8965e-02 -7.2151e-01
1.9550e+01 9.2918e-02 6.5055e+00 7.1191e+00 -5.3014e-02 -1.8017e-01 -7.4482e-01
1.9600e+01 1.9496e-01 6.2785e+00 6.9960e+00 -1.3959e-01 -3.4462e-01 -7.6592e-01
1.9650e+01 1.3191e-01 6.3900e+00 7.0888e+00 -4.7078e-02 -2.3809e-01 -7.6592e-01
1.9700e+01 -5.0779e-02 6.6003e+00 7.2720e+00 1.2866e-01 -3.1561e-02 -7.6361e-01
1.9750e+01 -1.9177e-01 6.7552e+00 7.4044e+00 2.3767e-01 9.4270e-02 -7.5898e-01
1.9800e+01 -1.4458e-01 6.6585e+00 7.3735e+00 1.4989e-01 1.5150e-03 -7.5204e-01
1.9850e+01 3.2752e-02 6.4508e+00 7.1776e+00 -2.8259e-02 -1.9228e-01 -7.4281e-01
1.9900e+01 2.0699e-01 6.3033e+00 7.0403e+00 -1.3216e-01 -2.9906e-01 -7.3130e-01
1.9950e+01 1.5350e-01 6.4182e+00 7.1010e+00 -6.2494e-02 -2.2258e-01 -7.1753e-01
2.0000e+01 -2.3423e-02 6.6535e+00 7.3101e+00 6.6861e-02 -5.8562e-03 -7.0153e-01
2.0050e+01 -1.7670e-01 6.8412e+00 7.5721e+00 1.8712e-01 1.6149e-01 -6.8333e-01
2.0100e+01 -1.6446e-01 6.8163e+00 7.5704e+00 1.6629e-01 1.1688e-01 -6.6298e-01
2.0150e+01 1.2877e-02 6.6630e+00 7.3464e+00 -1.6785e-02 -7.2876e-02 -6.4053e-01
2.0200e+01 1.7907e-01 6.5328e+00 7.2034e+00 -1.9561e-01 -1.9824e-01 -6.1602e-01
2.0250e+01 1.7722e-01 6.5737e+00 7.2977e+00 -1.5294e-01 -1.3406e-01 -5.8951e-01
2.0300e+01 -2.3381e-03 6.7912e+00 7.5707e+00 4.9782e-02 7.3364e-02 -5.6108e-01
2.0350e+01 -1.8367e-01 7.0525e+00 7.8032e+00 1.5610e-01 2.5351e-01 -5.3079e-01
2.0400e+01 -1.8095e-01 7.1153e+00 7.8260e+00 9.1740e-02 2.4556e-01 -4.9872e-01
2.0450e+01 6.5286e-03 6.9608e+00 7.6684e+00 -8.3281e-02 7.3738e-02 -4.6497e-01
2.0500e+01 1.5489e-01 6.7764e+00 7.5340e+00 -2.3075e-01 -5.7798e-02 -4.2962e-01
2.0550e+01 2.1256e-01 6.8429e+00 7.5961e+00 -2.5787e-01 -1.9353e-02 -3.9277e-01
2.0600e+01 4.6812e-02 7.0683e+00 7.7898e+00 -1.2420e-01 1.5011e-01 -3.5453e-01
2.0650e+01 -1.3912e-01 7.3333e+00 8.0255e+00 4.1384e-02 3.2589e-01 -3.1501e-01
2.0700e+01 -2.0178e-01 7.4016e+00 8.0952e+00 3.0113e-02 3.7884e-01 -2.7434e-01
2.0750e+01 -5.4724e-02 7.2608e+00 8.0421e+00 -1.3252e-01 2.4476e-01 -2.3263e-01
2.0800e+01 1.3547e-01 7.1162e+00 7.8727e+00 -3.0041e-01 3.1739e-02 -1.9001e-01
2.0850e+01 2.0061e-01 7.0925e+00 7.7793e+00 -3.7777e-01 -8.4637e-03 -1.4663e-01
2.0900e+01 8.4873e-02 7.2772e+00 7.9440e+00 -2.4076e-01 2.1648e-01 -1.0262e-01
2.0950e+01 -1.3088e-01 7.5112e+00 8.2467e+00 -4.3713e-02 3.9730e-01 -5.8116e-02
2.1000e+01 -2.0177e-01 7.6258e+00 8.3969e+00 6.9537e-03 3.9277e-01 -1.3272e-02
2.1050e+01 -1.0260e-01 7.5328e+00 8.2530e+00 -1.4584e-01 2.7163e-01 3.1765e-02
2.1100e+01 1.1420e-01 7.3703e+00 8.0276e+00 -3.6269e-01 1.0294e-01 7.6846e-02
2.1150e+01 1.9387e-01 7.3231e+00 7.9507e+00 -4.0230e-01 1.8700e-02 1.2182e-01
2.1200e+01 1.1731e-01 7.4351e+00 8.1458e+00 -2.7646e-01 1.2363e-01 1.6654e-01
2.1250e+01 -9.9815e-02 7.6049e+00 8.3929e+00 -7.0835e-02 3.4269e-01 2.1085e-01
2.1300e+01 -2.0048e-01 7.7581e+00 8.4592e+00 7.8173e-03 3.9651e-01 2.5461e-01
2.1350e+01 -1.2324e-01 7.6973e+00 8.3241e+00 -1.3096e-01 2.3258e-01 2.9768e-01
2.1400e+01 5.8900e-02 7.5005e+00 8.1862e+00 -3.3838e-01 5.1267e-02 3.3990e-01
2.1450e+01 1.9737e-01 7.4008e+00 8.1404e+00 -3.8074e-01 -2.7395e-02 3.8114e-01
2.1500e+01 1.1344e-01 7.4404e+00 8.1488e+00 -2.6053e-01 2.3985e-02 4.2127e-01
2.1550e+01 -6.8819e-02 7.6070e+00 8.3122e+00 -6.2171e-02 1.8609e-01 4.6015e-01
2.1600e+01 -1.8584e-01 7.7725e+00 8.4775e+00 5.4008e-02 2.9964e-01 4.9768e-01
2.1650e+01 -1.5517e-01 7.7254e+00 8.4649e+00 -2.4530e-02 1.9179e-01 5.3372e-01
2.1700e+01 4.1429e-02 7.5002e+00 8.2049e+00 -1.9244e-01 -5.9561e-02 5.6816e-01
2.1750e+01 2.1271e-01 7.3393e+00 8.0287e+00 -2.7936e-01 -1.8575e-01 6.0091e-01
2.1800e+01 1.5641e-01 7.3618e+00 8.0759e+00 -1.9072e-01 -1.0063e-01 6.3186e-01
2.1850e+01 -1.5286e-02 7.4981e+00 8.3256e+00 4.8141e-02 6.3865e-02 6.6093e-01
2.1900e+01 -1.7679e-01 7.6275e+00 8.4462e+00 1.9157e-01 1.4016e-01 6.8802e-01
2.1950e+01 -1.9100e-01 7.5979e+00 8.3254e+00 1.3643e-01 5.6957e-02 7.1307e-01
2.2000e+01 -8.9214e-03 7.4039e+00 8.1072e+00 -5.2985e-02 -1.6198e-01 7.3599e-01
2.2050e+01 1.7844e-01 7.1769e+00 7.9841e+00 -1.3957e-01 -3.2630e-01 7.5674e-01
2.2100e+01 1.8612e-01 7.2884e+00 8.0769e+00 -4.7056e-02 -2.1977e-01 7.5674e-01
2.2150e+01 5.5029e-03 7.4987e+00 8.2600e+00 1.2868e-01 -1.3315e-02 7.5444e-01
2.2200e+01 -1.6915e-01 7.6536e+00 8.3925e+00 2.3769e-01 1.1237e-01 7.4986e-01
2.2250e+01 -1.9105e-01 7.5569e+00 8.3616e+00 1.4991e-01 1.9397e-02 7.4299e-01
2.2300e+01 -1.4208e-02 7.3492e+00 8.1656e+00 -2.8239e-02 -1.7468e-01 7.3385e-01
2.2350e+01 1.5413e-01 7.2017e+00 8.0284e+00 -1.3214e-01 -2.8182e-01 7.2245e-01
2.2400e+01 1.9333e-01 7.3166e+00 8.0890e+00 -6.2475e-02 -2.0575e-01 7.0881e-01
2.2450e+01 5.5060e-02 7.5519e+00 8.2982e+00 6.6878e-02 1.0498e-02 6.9296e-01
2.2500e+01 -1.3074e-01 7.7396e+00 8.5602e+00 1.8714e-01 1.7731e-01 6.7495e-01
2.2550e+01 -2.0048e-01 7.7147e+00 8.5585e+00 1.6630e-01 1.3211e-01 6.5480e-01
2.2600e+01 -7.2294e-02 7.5614e+00 8.3345e+00 -1.6773e-02 -5.8282e-02 6.3256e-01
2.2650e+01 1.3849e-01 7.4312e+00 8.1914e+00 -1.9560e-01 -1.8433e-01 6.0829e-01
2.2700e+01 2.0177e-01 7.4720e+00 8.2858e+00 -1.5293e-01 -1.2088e-01 5.8205e-01
2.2750e+01 7.3517e-02 7.6895e+00 8.5588e+00 4.9790e-02 8.5767e-02 5.5390e-01
2.2800e+01 -1.2499e-01 7.9509e+00 8.7913e+00 1.5610e-01 2.6510e-01 5.2392e-01
2.2850e+01 -1.9560e-01 8.0137e+00 8.8140e+00 9.1744e-02 2.5631e-01 4.9218e-01
2.2900e+01 -1.0247e-01 7.8592e+00 8.6565e+00 -8.3279e-02 8.3624e-02 4.5877e-01
2.2950e+01 1.0285e-01 7.6748e+00 8.5220e+00 -2.3075e-01 -4.8803e-02 4.2378e-01
2.3000e+01 1.8887e-01 7.7413e+00 8.5841e+00 -2.5787e-01 -1.1270e-02 3.8732e-01
2.3050e+01 1.2045e-01 7.9666e+00 8.7779e+00 -1.2420e-01 1.5726e-01 3.4948e-01
2.3100e+01 -7.3969e-02 8.2317e+00 9.0136e+00 4.1378e-02 3.3210e-01 3.1038e-01
2.3150e+01 -2.0296e-01 8.3000e+00 9.0833e+00 3.0105e-02 3.8411e-01 2.7014e-01
2.3200e+01 -1.1836e-01 8.1592e+00 9.0301e+00 -1.3253e-01 2.4909e-01 2.2888e-01
2.3250e+01 6.0248e-02 8.0146e+00 8.8608e+00 -3.0042e-01 3.5119e-02 1.8673e-01
2.3300e+01 1.8182e-01 7.9909e+00 8.7673e+00 -3.7778e-01 -6.0250e-03 1.4382e-01
2.3350e+01 1.6241e-01 8.1756e+00 8.9320e+00 -2.4078e-01 2.1799e-01 1.0029e-01
2.3400e+01 -4.3108e-02 8.4096e+00 9.2348e+00 -4.3728e-02 3.9789e-01 5.6283e-02
2.3450e+01 -1.9212e-01 8.5242e+00 9.3850e+00 6.9375e-03 3.9246e-01 1.1942e-02
2.3500e+01 -1.7700e-01 8.4311e+00 9.2411e+00 -1.4586e-01 2.7043e-01 -3.2586e-02
2.3550e+01 4.3429e-02 8.2687e+00 9.0156e+00 -3.6271e-01 1.0089e-01 -7.7155e-02
2.3600e+01 1.8448e-01 8.2215e+00 8.9388e+00 -4.0232e-01 1.5809e-02 -1.2161e-01
2.3650e+01 1.5417e-01 8.3335e+00 9.1339e+00 -2.7648e-01 1.1994e-01 -1.6582e-01
2.3700e+01 8.6317e-03 8.5032e+00 9.3810e+00 -7.0855e-02 3.3822e-01 -2.0961e-01
2.3750e+01 -1.8934e-01 8.6564e+00 9.4473e+00 7.7976e-03 3.9130e-01 -2.5286e-01
2.3800e+01 -1.8415e-01 8.5957e+00 9.3122e+00 -1.3098e-01 2.2667e-01 -2.9541e-01
2.3850e+01 -2.7844e-02 8.3989e+00 9.1742e+00 -3.3840e-01 4.4689e-02 -3.3713e-01
2.3900e+01 1.3232e-01 8.2992e+00 9.1285e+00 -3.8076e-01 -3.4598e-02 -3.7788e-01
2.3950e+01 1.8057e-01 8.3387e+00 9.1369e+00 -2.6055e-01 1.6199e-02 -4.1752e-01
2.4000e+01 2.1092e-02 8.5053e+00 9.3003e+00 -6.2189e-02 1.7776e-01 -4.5593e-01
2.4050e+01 -1.5890e-01 8.6708e+00 9.4655e+00 5.3990e-02 2.9082e-01 -4.9298e-01
2.4100e+01 -1.8343e-01 8.6238e+00 9.4529e+00 -2.4546e-02 1.8252e-01 -5.2857e-01
2.4150e+01 -5.9521e-02 8.3985e+00 9.1929e+00 -1.9245e-01 -6.9240e-02 -5.6258e-01
2.4200e+01 1.2522e-01 8.2377e+00 9.0168e+00 -2.7937e-01 -1.9578e-01 -5.9490e-01
2.4250e+01 1.9816e-01 8.2602e+00 9.0639e+00 -1.9073e-01 -1.1098e-01 -6.2544e-01
2.4300e+01 6.4878e-02 8.3965e+00 9.3137e+00 4.8130e-02 5.3251e-02 -6.5412e-01
2.4350e+01 -1.4164e-01 8.5259e+00 9.4342e+00 1.9156e-01 1.2933e-01 -6.8084e-01
2.4400e+01 -2.0565e-01 8.4963e+00 9.3135e+00 1.3642e-01 4.5957e-02 -7.0552e-01
2.4450e+01 -8.5151e-02 8.3023e+00 9.0953e+00 -5.2993e-02 -1.7310e-01 -7.2811e-01
2.4500e+01 1.1729e-01 8.0752e+00 8.9722e+00 -1.3957e-01 -3.3750e-01 -7.4853e-01
2.4550e+01 2.1570e-01 8.1868e+00 9.0649e+00 -4.7061e-02 -2.3097e-01 -7.4853e-01
2.4600e+01 9.0350e-02 8.3971e+00 9.2481e+00 1.2867e-01 -2.4470e-02 -7.4626e-01
2.4650e+01 -8.2538e-02 8.5520e+00 9.3806e+00 2.3769e-01 1.0130e-01 -7.4172e-01
2.4700e+01 -1.9097e-01 8.4553e+00 9.3496e+00 1.4990e-01 8.4644e-03 -7.3491e-01
2.4750e+01 -1.0480e-01 8.2476e+00 9.1537e+00 -2.8244e-02 -1.8544e-01 -7.2584e-01
2.4800e+01 8.4632e-02 8.1001e+00 9.0165e+00 -1.3215e-01 -2.9236e-01 -7.1454e-01
2.4850e+01 2.0186e-01 8.2150e+00 9.0771e+00 -6.2480e-02 -2.1604e-01 -7.0102e-01
2.4900e+01 1.1719e-01 8.4502e+00 9.2863e+00 6.6874e-02 4.9880e-04 -6.8532e-01
2.4950e+01 -7.1027e-02 8.6380e+00 9.5483e+00 1.8713e-01 1.6764e-01 -6.6746e-01


==> pendulum/extrapolation_idx81.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 -4.9252e-01 -4.9436e-01 -4.9419e-01 -4.9225e-01 -4.9163e-01 -4.9252e-01
5.0000e-02 -4.5277e-01 -4.7029e-01 -4.4868e-01 -4.3583e-01 -4.4315e-01 -4.9252e-01
1.0000e-01 -4.1011e-01 -4.4329e-01 -4.0099e-01 -3.9205e-01 -4.0237e-01 -4.9109e-01
1.5000e-01 -4.5554e-01 -4.6408e-01 -4.4207e-01 -4.3220e-01 -4.4755e-01 -4.8822e-01
2.0000e-01 -4.7842e-01 -4.8422e-01 -4.7232e-01 -4.8295e-01 -4.6693e-01 -4.8393e-01
2.5000e-01 -4.5651e-01 -4.4857e-01 -4.2986e-01 -4.3487e-01 -4.2164e-01 -4.7821e-01
3.0000e-01 -3.7753e-01 -4.1827e-01 -3.9056e-01 -3.7346e-01 -4.1685e-01 -4.7109e-01
3.5000e-01 -3.8809e-01 -4.2617e-01 -4.1167e-01 -4.0080e-01 -4.3983e-01 -4.6257e-01
4.0000e-01 -4.3198e-01 -4.3594e-01 -4.2944e-01 -4.4760e-01 -4.0003e-01 -4.5267e-01
4.5000e-01 -4.2919e-01 -4.0997e-01 -3.9073e-01 -4.1138e-01 -3.7809e-01 -4.4142e-01
5.0000e-01 -3.4585e-01 -3.7227e-01 -3.5680e-01 -3.4639e-01 -4.0790e-01 -4.2885e-01
5.5000e-01 -3.4811e-01 -3.6756e-01 -3.7162e-01 -3.3992e-01 -3.8212e-01 -4.1498e-01
6.0000e-01 -3.8912e-01 -3.5369e-01 -3.6380e-01 -3.8206e-01 -3.3328e-01 -3.9985e-01
6.5000e-01 -3.4736e-01 -3.3403e-01 -3.2985e-01 -3.7423e-01 -3.3309e-01 -3.8350e-01
7.0000e-01 -2.7483e-01 -3.1600e-01 -3.0468e-01 -2.9656e-01 -3.3558e-01 -3.6597e-01
7.5000e-01 -2.6374e-01 -2.9403e-01 -2.9741e-01 -2.5520e-01 -2.9390e-01 -3.4730e-01
8.0000e-01 -2.9587e-01 -2.6370e-01 -2.6370e-01 -3.0194e-01 -2.6913e-01 -3.2755e-01
8.5000e-01 -2.9940e-01 -2.4833e-01 -2.5391e-01 -3.1308e-01 -2.7089e-01 -3.0677e-01
9.0000e-01 -2.1525e-01 -2.3107e-01 -2.3910e-01 -2.2254e-01 -2.3009e-01 -2.8502e-01
9.5000e-01 -1.6668e-01 -1.9887e-01 -2.0004e-01 -1.7108e-01 -1.9414e-01 -2.6235e-01
1.0000e+00 -1.8327e-01 -1.7253e-01 -1.8381e-01 -2.0950e-01 -1.9968e-01 -2.3882e-01
1.0500e+00 -2.0867e-01 -1.6617e-01 -1.9023e-01 -2.1643e-01 -1.8574e-01 -2.1452e-01
1.1000e+00 -1.2755e-01 -1.4059e-01 -1.6490e-01 -1.3275e-01 -1.1658e-01 -1.8949e-01
1.1500e+00 -6.9173e-02 -9.5896e-02 -8.4532e-02 -8.2476e-02 -9.0027e-02 -1.6382e-01
1.2000e+00 -9.5429e-02 -6.9619e-02 -7.0858e-02 -1.1098e-01 -1.0295e-01 -1.3758e-01
1.2500e+00 -1.2387e-01 -7.2152e-02 -1.2152e-01 -1.1472e-01 -7.1667e-02 -1.1084e-01
1.3000e+00 -4.3711e-02 -5.0216e-02 -8.6646e-02 -4.5247e-02 -2.5851e-02 -8.3691e-02
1.3500e+00 3.1278e-02 -8.0623e-03 9.2462e-03 1.4211e-02 -1.6131e-03 -5.6205e-02
1.4000e+00 3.0194e-02 2.0757e-02 3.8559e-02 1.2784e-03 1.2922e-02 -2.8465e-02
1.4500e+00 -1.4204e-02 3.7398e-02 -1.8947e-02 -1.3436e-02 4.6997e-02 -5.5486e-04
1.5000e+00 4.6176e-02 6.6687e-02 7.3813e-03 4.5434e-02 6.7214e-02 2.7441e-02
1.5500e+00 1.1619e-01 8.3720e-02 9.5851e-02 1.0974e-01 7.8595e-02 5.5439e-02
1.6000e+00 1.1362e-01 1.0958e-01 1.1371e-01 1.0203e-01 1.1419e-01 8.3354e-02
1.6500e+00 8.3451e-02 1.3541e-01 8.6931e-02 9.4120e-02 1.5527e-01 1.1110e-01
1.7000e+00 1.3631e-01 1.5229e-01 1.0525e-01 1.4742e-01 1.5885e-01 1.3860e-01
1.7500e+00 2.1042e-01 1.6133e-01 1.7209e-01 1.9658e-01 1.6791e-01 1.6575e-01
1.8000e+00 2.2196e-01 1.9618e-01 2.0265e-01 1.9301e-01 2.1072e-01 1.9249e-01
1.8500e+00 1.8217e-01 2.1497e-01 1.8049e-01 1.8234e-01 2.3680e-01 2.1873e-01
1.9000e+00 1.9627e-01 2.2486e-01 1.8820e-01 2.2916e-01 2.4042e-01 2.4439e-01
1.9500e+00 2.8620e-01 2.4605e-01 2.4117e-01 2.7168e-01 2.5169e-01 2.6940e-01
2.0000e+00 3.0210e-01 2.7762e-01 2.7794e-01 2.8220e-01 2.8814e-01 2.9367e-01
2.0500e+00 2.6233e-01 2.8195e-01 2.7223e-01 2.8026e-01 3.0510e-01 3.1713e-01
2.1000e+00 2.7033e-01 2.9384e-01 2.6613e-01 2.9677e-01 2.8788e-01 3.3971e-01
2.1500e+00 3.4243e-01 3.1722e-01 2.9927e-01 3.2246e-01 3.1829e-01 3.6135e-01
2.2000e+00 3.7260e-01 3.2955e-01 3.4440e-01 3.5255e-01 3.4705e-01 3.8198e-01
2.2500e+00 3.1704e-01 3.3852e-01 3.4528e-01 3.5479e-01 3.4214e-01 4.0154e-01
2.3000e+00 3.0232e-01 3.6428e-01 3.3699e-01 3.5808e-01 3.3236e-01 4.1997e-01
2.3500e+00 3.7223e-01 3.7735e-01 3.5696e-01 3.9061e-01 3.6659e-01 4.3722e-01
2.4000e+00 3.9878e-01 3.7251e-01 3.9509e-01 4.0225e-01 3.7092e-01 4.5323e-01
2.4500e+00 3.7449e-01 3.6767e-01 4.0995e-01 3.7153e-01 3.5219e-01 4.6795e-01
2.5000e+00 3.2744e-01 3.8991e-01 4.5380e-01 4.2823e-01 4.0156e-01 4.6795e-01
2.5500e+00 3.8725e-01 4.1690e-01 5.0148e-01 4.6892e-01 4.3842e-01 4.6659e-01
2.6000e+00 4.3867e-01 3.9612e-01 4.6041e-01 4.2260e-01 3.8551e-01 4.6385e-01
2.6500e+00 4.0511e-01 3.7598e-01 4.3015e-01 3.6263e-01 3.5469e-01 4.5976e-01
2.7000e+00 3.4588e-01 4.1162e-01 4.7261e-01 3.9848e-01 3.8498e-01 4.5430e-01
2.7500e+00 3.8116e-01 4.4192e-01 5.1191e-01 4.4468e-01 3.7134e-01 4.4751e-01
2.8000e+00 4.1254e-01 4.3402e-01 4.9080e-01 3.9924e-01 3.2666e-01 4.3938e-01
2.8500e+00 3.9356e-01 4.2425e-01 4.7303e-01 3.3152e-01 3.4166e-01 4.2994e-01
2.9000e+00 3.3563e-01 4.5022e-01 5.1174e-01 3.4408e-01 3.3586e-01 4.1921e-01
2.9500e+00 3.4281e-01 4.8792e-01 5.4568e-01 3.8280e-01 2.7557e-01 4.0722e-01
3.0000e+00 4.0211e-01 4.9263e-01 5.3086e-01 3.6048e-01 2.6834e-01 3.9400e-01
3.0500e+00 3.6924e-01 5.0650e-01 5.3867e-01 2.8719e-01 2.8183e-01 3.7957e-01
3.1000e+00 2.9514e-01 5.2616e-01 5.7262e-01 2.6162e-01 2.4453e-01 3.6398e-01
3.1500e+00 3.0450e-01 5.4420e-01 5.9779e-01 3.0379e-01 2.0266e-01 3.4727e-01
3.2000e+00 3.4800e-01 5.6616e-01 6.0507e-01 3.0771e-01 2.0327e-01 3.2948e-01
3.2500e+00 3.5010e-01 5.9649e-01 6.3877e-01 2.2175e-01 1.8553e-01 3.1066e-01
3.3000e+00 2.6008e-01 6.1186e-01 6.4857e-01 1.6978e-01 1.4005e-01 2.9086e-01
3.3500e+00 2.4651e-01 6.2913e-01 6.6337e-01 2.1806e-01 1.3614e-01 2.7013e-01
3.4000e+00 2.5750e-01 6.6133e-01 7.0243e-01 2.2599e-01 1.2664e-01 2.4853e-01
3.4500e+00 2.7854e-01 6.8766e-01 7.1866e-01 1.4295e-01 7.5122e-02 2.2613e-01
3.5000e+00 1.8790e-01 6.9402e-01 7.1224e-01 9.0518e-02 4.2803e-02 2.0298e-01
3.5500e+00 1.6293e-01 7.1960e-01 7.3757e-01 1.2797e-01 6.5637e-02 1.7915e-01
3.6000e+00 2.1378e-01 7.6430e-01 8.1794e-01 1.3150e-01 4.6034e-02 1.5470e-01
3.6500e+00 2.0823e-01 7.9057e-01 8.3161e-01 5.5909e-02 -1.2670e-02 1.2972e-01
3.7000e+00 1.4582e-01 7.8804e-01 7.8096e-01 4.9330e-03 -2.6593e-02 1.0427e-01
3.7500e+00 9.4711e-02 8.0998e-01 8.1583e-01 2.7190e-02 -2.5198e-02 7.8432e-02
3.8000e+00 1.1329e-01 8.5213e-01 9.1172e-01 3.9649e-02 -4.4408e-02 5.2276e-02
3.8500e+00 1.2437e-01 8.8095e-01 9.4103e-01 -1.9890e-02 -7.2166e-02 2.5882e-02
3.9000e+00 6.7429e-02 8.9759e-01 8.8352e-01 -8.0641e-02 -7.9058e-02 -6.6970e-04
3.9500e+00 -6.6323e-03 9.2688e-01 9.0985e-01 -6.7069e-02 -9.8320e-02 -2.7300e-02
4.0000e+00 9.3780e-03 9.4391e-01 9.9832e-01 -4.7154e-02 -1.2478e-01 -5.3928e-02
4.0500e+00 4.3010e-02 9.6978e-01 1.0162e+00 -9.8191e-02 -1.2525e-01 -8.0474e-02
4.1000e+00 -2.8114e-02 9.9561e-01 9.8940e-01 -1.4820e-01 -1.1833e-01 -1.0686e-01
4.1500e+00 -1.0017e-01 1.0125e+00 1.0077e+00 -1.3564e-01 -1.4689e-01 -1.3300e-01
4.2000e+00 -9.0793e-02 1.0215e+00 1.0746e+00 -1.2572e-01 -1.6784e-01 -1.5881e-01
4.2500e+00 -5.2256e-02 1.0564e+00 1.1051e+00 -1.6689e-01 -1.5283e-01 -1.8422e-01
4.3000e+00 -7.0117e-02 1.0752e+00 1.0830e+00 -2.1340e-01 -1.5227e-01 -2.0916e-01
4.3500e+00 -1.4345e-01 1.0851e+00 1.0907e+00 -2.0054e-01 -1.7178e-01 -2.3354e-01
4.4000e+00 -1.8020e-01 1.1062e+00 1.1436e+00 -1.9002e-01 -1.8124e-01 -2.5729e-01
4.4500e+00 -1.3349e-01 1.1378e+00 1.1804e+00 -2.0943e-01 -1.6307e-01 -2.8034e-01
4.5000e+00 -1.5790e-01 1.1421e+00 1.1747e+00 -2.3915e-01 -1.6190e-01 -3.0261e-01
4.5500e+00 -2.2329e-01 1.1540e+00 1.1686e+00 -2.4818e-01 -1.9240e-01 -3.2405e-01
4.6000e+00 -2.4038e-01 1.1774e+00 1.2017e+00 -2.4575e-01 -1.7277e-01 -3.4459e-01
4.6500e+00 -2.1061e-01 1.1897e+00 1.2469e+00 -2.3656e-01 -1.5227e-01 -3.6416e-01
4.7000e+00 -2.0136e-01 1.1987e+00 1.2477e+00 -2.5283e-01 -1.6297e-01 -3.8271e-01
4.7500e+00 -2.7660e-01 1.2245e+00 1.2395e+00 -2.6561e-01 -1.7607e-01 -4.0018e-01
4.8000e+00 -3.0957e-01 1.2375e+00 1.2594e+00 -2.4669e-01 -1.4274e-01 -4.1651e-01
4.8500e+00 -2.6527e-01 1.2327e+00 1.2976e+00 -2.4620e-01 -1.3694e-01 -4.3167e-01
4.9000e+00 -2.3108e-01 1.2279e+00 1.3124e+00 -2.8556e-01 -1.5188e-01 -4.4560e-01
4.9500e+00 -3.1247e-01 1.2501e+00 1.3563e+00 -2.2887e-01 -1.0251e-01 -4.4560e-01
5.0000e+00 -3.5870e-01 1.2771e+00 1.4040e+00 -1.8582e-01 -6.3360e-02 -4.4429e-01
5.0500e+00 -3.0072e-01 1.2563e+00 1.3629e+00 -2.2743e-01 -1.1175e-01 -4.4168e-01
5.1000e+00 -2.6813e-01 1.2362e+00 1.3326e+00 -2.8037e-01 -1.3589e-01 -4.3776e-01
5.1500e+00 -3.1698e-01 1.2718e+00 1.3751e+00 -2.3519e-01 -9.6841e-02 -4.3255e-01
5.2000e+00 -3.8282e-01 1.3021e+00 1.4144e+00 -1.7739e-01 -9.9709e-02 -4.2606e-01
5.2500e+00 -3.5232e-01 1.2942e+00 1.3933e+00 -2.0902e-01 -1.3170e-01 -4.1829e-01
5.3000e+00 -2.8422e-01 1.2844e+00 1.3755e+00 -2.6078e-01 -1.0220e-01 -4.0928e-01
5.3500e+00 -3.1945e-01 1.3104e+00 1.4142e+00 -2.3017e-01 -9.1791e-02 -3.9903e-01
5.4000e+00 -3.8083e-01 1.3481e+00 1.4481e+00 -1.7139e-01 -1.3427e-01 -3.8757e-01
5.4500e+00 -3.4286e-01 1.3528e+00 1.4333e+00 -1.7173e-01 -1.2223e-01 -3.7494e-01
5.5000e+00 -2.8481e-01 1.3667e+00 1.4411e+00 -2.2123e-01 -8.8100e-02 -3.6116e-01
5.5500e+00 -2.8769e-01 1.3864e+00 1.4751e+00 -2.2127e-01 -1.0352e-01 -3.4628e-01
5.6000e+00 -3.6059e-01 1.4044e+00 1.5003e+00 -1.5197e-01 -1.2242e-01 -3.3032e-01
5.6500e+00 -3.2640e-01 1.4264e+00 1.5075e+00 -1.1942e-01 -9.7870e-02 -3.1333e-01
5.7000e+00 -2.5530e-01 1.4567e+00 1.5412e+00 -1.7539e-01 -9.0833e-02 -2.9536e-01
5.7500e+00 -2.6915e-01 1.4721e+00 1.5510e+00 -1.9613e-01 -1.1083e-01 -2.7646e-01
5.8000e+00 -3.1915e-01 1.4893e+00 1.5658e+00 -1.1552e-01 -8.8698e-02 -2.5667e-01
5.8500e+00 -3.0118e-01 1.5215e+00 1.6049e+00 -7.4272e-02 -7.1727e-02 -2.3606e-01
5.9000e+00 -2.1802e-01 1.5479e+00 1.6211e+00 -1.2316e-01 -9.6467e-02 -2.1468e-01
5.9500e+00 -2.1808e-01 1.5542e+00 1.6147e+00 -1.4075e-01 -1.0185e-01 -1.9259e-01
6.0000e+00 -2.2050e-01 1.5798e+00 1.6400e+00 -6.7910e-02 -5.2033e-02 -1.6985e-01
6.0500e+00 -2.7130e-01 1.6245e+00 1.7204e+00 -2.8581e-02 -4.4748e-02 -1.4653e-01
6.1000e+00 -1.7994e-01 1.6508e+00 1.7341e+00 -6.8112e-02 -7.6778e-02 -1.2270e-01
6.1500e+00 -1.5407e-01 1.6482e+00 1.6834e+00 -8.2909e-02 -6.4359e-02 -9.8433e-02
6.2000e+00 -2.0039e-01 1.6702e+00 1.7183e+00 -2.4496e-02 -3.7071e-02 -7.3791e-02
6.2500e+00 -2.1436e-01 1.7123e+00 1.8142e+00 2.3956e-02 -3.0948e-02 -4.8851e-02
6.3000e+00 -1.3677e-01 1.7411e+00 1.8435e+00 1.0426e-04 -3.4038e-02 -2.3688e-02
6.3500e+00 -5.7029e-02 1.7578e+00 1.7860e+00 -2.5399e-02 -1.7028e-02 1.6236e-03
6.4000e+00 -9.9252e-02 1.7871e+00 1.8123e+00 2.2849e-02 -1.3247e-02 2.7007e-02
6.4500e+00 -1.3713e-01 1.8041e+00 1.9008e+00 7.6739e-02 -1.7610e-02 5.2385e-02
6.5000e+00 -5.4324e-02 1.8300e+00 1.9187e+00 5.8854e-02 2.9849e-03 7.7682e-02
6.5500e+00 -1.7069e-02 1.8558e+00 1.8919e+00 4.1050e-02 2.9869e-02 1.0282e-01
6.6000e+00 -9.8952e-03 1.8727e+00 1.9102e+00 8.4765e-02 2.0108e-02 1.2772e-01
6.6500e+00 -6.4153e-02 1.8817e+00 1.9770e+00 1.2468e-01 1.6714e-02 1.5231e-01
6.7000e+00 -3.9507e-03 1.9166e+00 2.0076e+00 1.1224e-01 4.7999e-02 1.7652e-01
6.7500e+00 5.9011e-02 1.9354e+00 1.9854e+00 9.3095e-02 6.3510e-02 2.0026e-01
6.8000e+00 5.4815e-02 1.9452e+00 1.9931e+00 1.3187e-01 5.7565e-02 2.2348e-01
6.8500e+00 1.8227e-02 1.9664e+00 2.0461e+00 1.6678e-01 6.0273e-02 2.4609e-01
6.9000e+00 6.3894e-02 1.9980e+00 2.0829e+00 1.7016e-01 8.9184e-02 2.6803e-01
6.9500e+00 1.1867e-01 2.0023e+00 2.0772e+00 1.6157e-01 9.9655e-02 2.8923e-01
7.0000e+00 1.3632e-01 2.0142e+00 2.0711e+00 1.7193e-01 7.7003e-02 3.0963e-01
7.0500e+00 9.0227e-02 2.0376e+00 2.1042e+00 1.9199e-01 1.0302e-01 3.2916e-01
7.1000e+00 1.0213e-01 2.0499e+00 2.1493e+00 2.1697e-01 1.2845e-01 3.4777e-01
7.1500e+00 1.8341e-01 2.0589e+00 2.1502e+00 2.1465e-01 1.2125e-01 3.6540e-01
7.2000e+00 2.2048e-01 2.0847e+00 2.1419e+00 2.1392e-01 1.1021e-01 3.8200e-01
7.2500e+00 1.3625e-01 2.0977e+00 2.1619e+00 2.4299e-01 1.4421e-01 3.9752e-01
7.3000e+00 1.6143e-01 2.0929e+00 2.2000e+00 2.5172e-01 1.4930e-01 4.1190e-01
7.3500e+00 2.0043e-01 2.0881e+00 2.2149e+00 2.1866e-01 1.3231e-01 4.2511e-01
7.4000e+00 2.6327e-01 2.1103e+00 2.2587e+00 2.7535e-01 1.8168e-01 4.2511e-01
7.4500e+00 2.2521e-01 2.1373e+00 2.3064e+00 3.1657e-01 2.1951e-01 4.2386e-01
7.5000e+00 2.0705e-01 2.1165e+00 2.2653e+00 2.7129e-01 1.6851e-01 4.2136e-01
7.5500e+00 2.6299e-01 2.0964e+00 2.2351e+00 2.1287e-01 1.4052e-01 4.1762e-01
7.6000e+00 2.9488e-01 2.1320e+00 2.2776e+00 2.5078e-01 1.7452e-01 4.1263e-01
7.6500e+00 2.5877e-01 2.1623e+00 2.3169e+00 2.9954e-01 1.6545e-01 4.0642e-01
7.7000e+00 2.3596e-01 2.1544e+00 2.2957e+00 2.5715e-01 1.2616e-01 3.9899e-01
7.7500e+00 2.7424e-01 2.1446e+00 2.2780e+00 1.9294e-01 1.4730e-01 3.9036e-01
7.8000e+00 3.0932e-01 2.1706e+00 2.3167e+00 2.0948e-01 1.4838e-01 3.8056e-01
7.8500e+00 2.7734e-01 2.2083e+00 2.3506e+00 2.5263e-01 9.5653e-02 3.6960e-01
7.9000e+00 2.4658e-01 2.2130e+00 2.3358e+00 2.3516e-01 9.6601e-02 3.5751e-01
7.9500e+00 2.7479e-01 2.2269e+00 2.3436e+00 1.6712e-01 1.1885e-01 3.4433e-01
8.0000e+00 3.1816e-01 2.2465e+00 2.3776e+00 1.4719e-01 9.0841e-02 3.3009e-01
8.0500e+00 3.0989e-01 2.2646e+00 2.4027e+00 1.9535e-01 5.8723e-02 3.1483e-01
8.1000e+00 2.4502e-01 2.2865e+00 2.4100e+00 2.0560e-01 6.9502e-02 2.9859e-01
8.1500e+00 2.6312e-01 2.3169e+00 2.4437e+00 1.2627e-01 6.2284e-02 2.8140e-01
8.2000e+00 3.1412e-01 2.3322e+00 2.4535e+00 8.1215e-02 2.7627e-02 2.6333e-01
8.2500e+00 2.9484e-01 2.3495e+00 2.4683e+00 1.3665e-01 3.4782e-02 2.4441e-01
8.3000e+00 2.2564e-01 2.3817e+00 2.5074e+00 1.5197e-01 3.6527e-02 2.2471e-01
8.3500e+00 2.0554e-01 2.4080e+00 2.5236e+00 7.6505e-02 -3.6083e-03 2.0427e-01
8.4000e+00 2.6165e-01 2.4144e+00 2.5172e+00 3.1805e-02 -2.4475e-02 1.8316e-01
8.4500e+00 2.7303e-01 2.4400e+00 2.5425e+00 7.7118e-02 9.8307e-03 1.6143e-01
8.5000e+00 1.9507e-01 2.4847e+00 2.6229e+00 8.8608e-02 1.6654e-03 1.3915e-01
8.5500e+00 1.8411e-01 2.5110e+00 2.6366e+00 2.1039e-02 -4.5687e-02 1.1638e-01
8.6000e+00 2.2448e-01 2.5084e+00 2.5859e+00 -2.1878e-02 -4.8395e-02 9.3195e-02
8.6500e+00 2.5801e-01 2.5304e+00 2.6208e+00 8.4401e-03 -3.5970e-02 6.9655e-02
8.7000e+00 1.6876e-01 2.5725e+00 2.7167e+00 2.8934e-02 -4.4382e-02 4.5834e-02
8.7500e+00 1.1851e-01 2.6013e+00 2.7460e+00 -2.2627e-02 -6.1619e-02 2.1801e-02
8.8000e+00 1.5744e-01 2.6180e+00 2.6885e+00 -7.5489e-02 -5.8309e-02 -2.3700e-03
8.8500e+00 1.7992e-01 2.6473e+00 2.7148e+00 -5.4142e-02 -6.7726e-02 -2.6607e-02
8.9000e+00 1.3355e-01 2.6643e+00 2.8033e+00 -2.6597e-02 -8.4737e-02 -5.0837e-02
8.9500e+00 7.0680e-02 2.6902e+00 2.8211e+00 -7.0174e-02 -7.6189e-02 -7.4987e-02
9.0000e+00 1.0302e-01 2.7160e+00 2.7943e+00 -1.1292e-01 -6.0709e-02 -9.8982e-02
9.0500e+00 1.3802e-01 2.7329e+00 2.8127e+00 -9.3320e-02 -8.1191e-02 -1.2275e-01
9.1000e+00 7.9018e-02 2.7419e+00 2.8795e+00 -7.6596e-02 -9.4586e-02 -1.4622e-01
9.1500e+00 1.0145e-02 2.7768e+00 2.9101e+00 -1.1123e-01 -7.2553e-02 -1.6932e-01
9.2000e+00 2.5414e-02 2.7955e+00 2.8879e+00 -1.5150e-01 -6.5517e-02 -1.9197e-01
9.2500e+00 5.7581e-02 2.8054e+00 2.8956e+00 -1.3270e-01 -7.9137e-02 -2.1412e-01
9.3000e+00 1.5991e-02 2.8266e+00 2.9486e+00 -1.1657e-01 -8.3286e-02 -2.3569e-01
9.3500e+00 -4.0502e-02 2.8582e+00 2.9854e+00 -1.3071e-01 -6.0400e-02 -2.5661e-01
9.4000e+00 -4.1524e-02 2.8625e+00 2.9796e+00 -1.5550e-01 -5.5112e-02 -2.7683e-01
9.4500e+00 -4.4300e-03 2.8744e+00 2.9735e+00 -1.5998e-01 -8.2101e-02 -2.9627e-01
9.5000e+00 -3.5675e-02 2.8978e+00 3.0067e+00 -1.5337e-01 -5.9572e-02 -3.1489e-01
9.5500e+00 -9.6788e-02 2.9101e+00 3.0518e+00 -1.4040e-01 -3.6785e-02 -3.3263e-01
9.6000e+00 -1.2554e-01 2.9191e+00 3.0527e+00 -1.5328e-01 -4.5794e-02 -3.4942e-01
9.6500e+00 -5.2139e-02 2.9449e+00 3.0444e+00 -1.6309e-01 -5.7807e-02 -3.6523e-01
9.7000e+00 -6.9583e-02 2.9579e+00 3.0644e+00 -1.4160e-01 -2.3976e-02 -3.8000e-01
9.7500e+00 -1.3768e-01 2.9531e+00 3.1025e+00 -1.3895e-01 -1.8256e-02 -3.9368e-01
9.8000e+00 -1.5270e-01 2.9482e+00 3.1174e+00 -1.7658e-01 -3.3842e-02 -4.0624e-01
9.8500e+00 -1.5596e-01 2.9705e+00 3.1612e+00 -1.1989e-01 1.5529e-02 -4.0624e-01
9.9000e+00 -1.1404e-01 2.9975e+00 3.2089e+00 -7.7236e-02 5.4125e-02 -4.0505e-01
9.9500e+00 -1.7880e-01 2.9767e+00 3.1678e+00 -1.1965e-01 4.6360e-03 -4.0265e-01
1.0000e+01 -2.2409e-01 2.9566e+00 3.1376e+00 -1.7378e-01 -2.1121e-02 -3.9906e-01
1.0050e+01 -1.7082e-01 2.9922e+00 3.1800e+00 -1.3018e-01 1.5810e-02 -3.9428e-01
1.0100e+01 -1.5399e-01 3.0225e+00 3.2193e+00 -7.4345e-02 1.0336e-02 -3.8833e-01
1.0150e+01 -1.9374e-01 3.0146e+00 3.1982e+00 -1.0831e-01 -2.4720e-02 -3.8121e-01
1.0200e+01 -2.6879e-01 3.0048e+00 3.1804e+00 -1.6278e-01 1.2673e-03 -3.7295e-01
1.0250e+01 -2.2313e-01 3.0308e+00 3.2192e+00 -1.3522e-01 7.7624e-03 -3.6355e-01
1.0300e+01 -1.7212e-01 3.0685e+00 3.2531e+00 -7.9834e-02 -3.9025e-02 -3.5305e-01
1.0350e+01 -2.0565e-01 3.0732e+00 3.2383e+00 -8.3882e-02 -3.1641e-02 -3.4148e-01
1.0400e+01 -2.6589e-01 3.0871e+00 3.2461e+00 -1.3739e-01 -2.5010e-03 -3.2886e-01
1.0450e+01 -2.4698e-01 3.1067e+00 3.2800e+00 -1.4173e-01 -2.3214e-02 -3.1522e-01
1.0500e+01 -1.9531e-01 3.1248e+00 3.3052e+00 -7.6990e-02 -4.7669e-02 -3.0060e-01
1.0550e+01 -2.3351e-01 3.1467e+00 3.3125e+00 -4.9253e-02 -2.8905e-02 -2.8505e-01
1.0600e+01 -2.6465e-01 3.1771e+00 3.3462e+00 -1.1025e-01 -2.7861e-02 -2.6859e-01
1.0650e+01 -2.7990e-01 3.1924e+00 3.3560e+00 -1.3622e-01 -5.4024e-02 -2.5129e-01
1.0700e+01 -1.9601e-01 3.2097e+00 3.3708e+00 -6.1014e-02 -3.8189e-02 -2.3318e-01
1.0750e+01 -2.3495e-01 3.2419e+00 3.4098e+00 -2.5335e-02 -2.7621e-02 -2.1431e-01
1.0800e+01 -2.5483e-01 3.2682e+00 3.4261e+00 -7.9920e-02 -5.8836e-02 -1.9475e-01
1.0850e+01 -2.7220e-01 3.2746e+00 3.4197e+00 -1.0332e-01 -7.0728e-02 -1.7454e-01
1.0900e+01 -1.8292e-01 3.3002e+00 3.4450e+00 -3.6367e-02 -2.7438e-02 -1.5375e-01
1.0950e+01 -1.9014e-01 3.3449e+00 3.5254e+00 -2.9908e-03 -2.6650e-02 -1.3243e-01
1.1000e+01 -2.3865e-01 3.3712e+00 3.5390e+00 -4.8513e-02 -6.5123e-02 -1.1064e-01
1.1050e+01 -2.5816e-01 3.3686e+00 3.4884e+00 -6.9315e-02 -5.9063e-02 -8.8457e-02
1.1100e+01 -1.9459e-01 3.3906e+00 3.5232e+00 -1.6897e-02 -3.8024e-02 -6.5937e-02
1.1150e+01 -1.3465e-01 3.4327e+00 3.6191e+00 2.5591e-02 -3.8011e-02 -4.3150e-02
1.1200e+01 -2.1508e-01 3.4615e+00 3.6484e+00 -4.1677e-03 -4.7047e-02 -2.0163e-02
1.1250e+01 -2.0786e-01 3.4782e+00 3.5909e+00 -3.5501e-02 -3.5794e-02 2.9549e-03
1.1300e+01 -1.7310e-01 3.5075e+00 3.6173e+00 7.0173e-03 -3.7559e-02 2.6134e-02
1.1350e+01 -1.0872e-01 3.5245e+00 3.7057e+00 5.5298e-02 -4.7235e-02 4.9304e-02
1.1400e+01 -1.5055e-01 3.5504e+00 3.7236e+00 3.1943e-02 -3.1699e-02 7.2394e-02
1.1450e+01 -1.6909e-01 3.5762e+00 3.6968e+00 8.8279e-03 -9.6025e-03 9.5336e-02
1.1500e+01 -1.2792e-01 3.5931e+00 3.7151e+00 4.7409e-02 -2.3862e-02 1.1806e-01
1.1550e+01 -5.5429e-02 3.6021e+00 3.7820e+00 8.2386e-02 -3.1451e-02 1.4049e-01
1.1600e+01 -9.7001e-02 3.6370e+00 3.8125e+00 6.5215e-02 -4.0436e-03 1.6257e-01
1.1650e+01 -1.3443e-01 3.6557e+00 3.7904e+00 4.1568e-02 7.9170e-03 1.8422e-01
1.1700e+01 -8.5935e-02 3.6656e+00 3.7981e+00 7.6082e-02 -1.2398e-03 2.0538e-01
1.1750e+01 1.5259e-03 3.6868e+00 3.8511e+00 1.0698e-01 -1.3976e-03 2.2599e-01
1.1800e+01 -3.1552e-02 3.7184e+00 3.8878e+00 1.0662e-01 2.4999e-02 2.4598e-01
1.1850e+01 -7.0899e-02 3.7227e+00 3.8821e+00 9.4561e-02 3.3311e-02 2.6529e-01
1.1900e+01 -3.2769e-02 3.7346e+00 3.8760e+00 1.0174e-01 8.8579e-03 2.8386e-01
1.1950e+01 2.7974e-02 3.7580e+00 3.9092e+00 1.1890e-01 3.3432e-02 3.0164e-01
1.2000e+01 4.6776e-02 3.7703e+00 3.9543e+00 1.4129e-01 5.7777e-02 3.1857e-01
1.2050e+01 -2.5155e-02 3.7793e+00 3.9552e+00 1.3669e-01 4.9842e-02 3.3459e-01
1.2100e+01 1.8205e-02 3.8050e+00 3.9469e+00 1.3399e-01 3.8424e-02 3.4967e-01
1.2150e+01 6.5834e-02 3.8181e+00 3.9668e+00 1.6139e-01 7.2382e-02 3.6376e-01
1.2200e+01 9.4797e-02 3.8133e+00 4.0050e+00 1.6877e-01 7.7769e-02 3.7680e-01
1.2250e+01 4.4520e-02 3.8084e+00 4.0198e+00 1.3468e-01 6.1403e-02 3.8877e-01
1.2300e+01 4.8002e-02 3.8307e+00 4.0637e+00 1.9138e-01 1.1077e-01 3.8877e-01
1.2350e+01 1.3608e-01 3.8577e+00 4.1114e+00 2.3289e-01 1.4893e-01 3.8762e-01
1.2400e+01 1.3873e-01 3.8369e+00 4.0703e+00 1.8820e-01 9.8569e-02 3.8532e-01
1.2450e+01 1.0721e-01 3.8167e+00 4.0400e+00 1.3067e-01 7.1525e-02 3.8188e-01
1.2500e+01 7.5092e-02 3.8524e+00 4.0825e+00 1.6976e-01 1.0677e-01 3.7730e-01
1.2550e+01 1.3761e-01 3.8827e+00 4.1218e+00 2.1998e-01 9.9217e-02 3.7159e-01
1.2600e+01 1.8704e-01 3.8748e+00 4.1007e+00 1.7933e-01 6.1718e-02 3.6476e-01
1.2650e+01 1.3721e-01 3.8650e+00 4.0829e+00 1.1714e-01 8.4913e-02 3.5683e-01
1.2700e+01 1.2207e-01 3.8910e+00 4.1216e+00 1.3597e-01 8.8288e-02 3.4782e-01
1.2750e+01 1.6050e-01 3.9287e+00 4.1556e+00 1.8165e-01 3.8074e-02 3.3776e-01
1.2800e+01 2.1403e-01 3.9334e+00 4.1407e+00 1.6696e-01 4.1747e-02 3.2665e-01
1.2850e+01 1.8594e-01 3.9473e+00 4.1486e+00 1.0193e-01 6.6915e-02 3.1455e-01
1.2900e+01 1.4196e-01 3.9669e+00 4.1825e+00 8.5225e-02 4.1994e-02 3.0147e-01
1.2950e+01 1.7592e-01 3.9850e+00 4.2077e+00 1.3683e-01 1.3120e-02 2.8746e-01
1.3000e+01 2.4080e-01 4.0069e+00 4.2150e+00 1.5070e-01 2.7279e-02 2.7254e-01
1.3050e+01 2.1930e-01 4.0373e+00 4.2487e+00 7.5174e-02 2.3559e-02 2.5677e-01
1.3100e+01 1.4655e-01 4.0526e+00 4.2585e+00 3.4076e-02 -7.5031e-03 2.4018e-01
1.3150e+01 1.8276e-01 4.0699e+00 4.2733e+00 9.3615e-02 3.3259e-03 2.2282e-01
1.3200e+01 2.4810e-01 4.1021e+00 4.3123e+00 1.1316e-01 8.8056e-03 2.0474e-01
1.3250e+01 2.3210e-01 4.1284e+00 4.3286e+00 4.2028e-02 -2.7553e-02 1.8599e-01
1.3300e+01 1.8090e-01 4.1348e+00 4.3221e+00 1.7519e-03 -4.4620e-02 1.6662e-01
1.3350e+01 1.6397e-01 4.1604e+00 4.3475e+00 5.1561e-02 -6.5106e-03 1.4670e-01
1.3400e+01 2.2377e-01 4.2051e+00 4.4278e+00 6.7600e-02 -1.0885e-02 1.2627e-01
1.3450e+01 2.2592e-01 4.2313e+00 4.4415e+00 4.6149e-03 -5.4477e-02 1.0540e-01
1.3500e+01 1.5859e-01 4.2288e+00 4.3908e+00 -3.3703e-02 -5.3472e-02 8.4144e-02
1.3550e+01 1.4390e-01 4.2508e+00 4.4257e+00 1.2143e-03 -3.7398e-02 6.2571e-02
1.3600e+01 2.1305e-01 4.2929e+00 4.5216e+00 2.6288e-02 -4.2241e-02 4.0744e-02
1.3650e+01 2.4380e-01 4.3217e+00 4.5509e+00 -2.0733e-02 -5.6004e-02 1.8728e-02
1.3700e+01 1.5705e-01 4.3384e+00 4.4934e+00 -6.9108e-02 -4.9328e-02 -3.4123e-03
1.3750e+01 1.2655e-01 4.3677e+00 4.5197e+00 -4.3345e-02 -5.5503e-02 -2.5609e-02
1.3800e+01 1.7106e-01 4.3847e+00 4.6082e+00 -1.1472e-02 -6.9404e-02 -4.7795e-02
1.3850e+01 1.9812e-01 4.4105e+00 4.6261e+00 -5.0825e-02 -5.7893e-02 -6.9904e-02
1.3900e+01 1.4249e-01 4.4364e+00 4.5993e+00 -8.9468e-02 -3.9606e-02 -9.1868e-02
1.3950e+01 1.0954e-01 4.4533e+00 4.6176e+00 -6.5890e-02 -5.7448e-02 -1.1362e-01
1.4000e+01 1.3451e-01 4.4623e+00 4.6844e+00 -4.5340e-02 -6.8377e-02 -1.3509e-01
1.4050e+01 1.7256e-01 4.4971e+00 4.7150e+00 -7.6309e-02 -4.4061e-02 -1.5623e-01
1.4100e+01 1.0846e-01 4.5159e+00 4.6929e+00 -1.1308e-01 -3.4931e-02 -1.7695e-01
1.4150e+01 6.5080e-02 4.5258e+00 4.7006e+00 -9.0972e-02 -4.6652e-02 -1.9720e-01
1.4200e+01 8.2168e-02 4.5470e+00 4.7535e+00 -7.1720e-02 -4.9100e-02 -2.1692e-01
1.4250e+01 1.2973e-01 4.5786e+00 4.7903e+00 -8.2939e-02 -2.4717e-02 -2.3604e-01
1.4300e+01 8.7262e-02 4.5829e+00 4.7846e+00 -1.0503e-01 -1.8136e-02 -2.5451e-01
1.4350e+01 3.5963e-02 4.5948e+00 4.7785e+00 -1.0703e-01 -4.4038e-02 -2.7228e-01
1.4400e+01 4.5516e-02 4.6182e+00 4.8116e+00 -9.8156e-02 -2.0629e-02 -2.8928e-01
1.4450e+01 8.6173e-02 4.6305e+00 4.8568e+00 -8.3161e-02 2.8334e-03 -3.0546e-01
1.4500e+01 3.2103e-02 4.6395e+00 4.8576e+00 -9.4249e-02 -5.7053e-03 -3.2078e-01
1.4550e+01 -3.6842e-02 4.6652e+00 4.8493e+00 -1.0250e-01 -1.7449e-02 -3.3519e-01
1.4600e+01 -3.0919e-02 4.6783e+00 4.8693e+00 -7.9703e-02 1.6453e-02 -3.4864e-01
1.4650e+01 3.2798e-02 4.6735e+00 4.9075e+00 -7.5987e-02 2.2050e-02 -3.6110e-01
1.4700e+01 -1.1271e-02 4.6686e+00 4.9223e+00 -1.1279e-01 6.1523e-03 -3.7252e-01
1.4750e+01 -5.5061e-02 4.6909e+00 4.9662e+00 -5.6102e-02 5.5523e-02 -3.7252e-01
1.4800e+01 -6.5252e-02 4.7179e+00 5.0138e+00 -1.3683e-02 9.3933e-02 -3.7142e-01
1.4850e+01 -4.3684e-02 4.6971e+00 4.9728e+00 -5.6567e-02 4.4077e-02 -3.6921e-01
1.4900e+01 -3.5083e-02 4.6769e+00 4.9425e+00 -1.1140e-01 1.7778e-02 -3.6591e-01
1.4950e+01 -1.0065e-01 4.7126e+00 4.9850e+00 -6.8731e-02 5.3996e-02 -3.6151e-01
1.5000e+01 -1.2140e-01 4.7429e+00 5.0243e+00 -1.4056e-02 4.7647e-02 -3.5602e-01
1.5050e+01 -8.2724e-02 4.7350e+00 5.0032e+00 -4.9406e-02 1.1561e-02 -3.4947e-01
1.5100e+01 -5.1571e-02 4.7252e+00 4.9854e+00 -1.0546e-01 3.6372e-02 -3.4186e-01
1.5150e+01 -1.0046e-01 4.7512e+00 5.0241e+00 -7.9711e-02 4.1552e-02 -3.3321e-01
1.5200e+01 -1.6369e-01 4.7889e+00 5.0580e+00 -2.6325e-02 -6.6794e-03 -3.2354e-01
1.5250e+01 -1.0989e-01 4.7936e+00 5.0432e+00 -3.2567e-02 -8.5949e-04 -3.1288e-01
1.5300e+01 -8.8794e-02 4.8075e+00 5.0510e+00 -8.8450e-02 2.6606e-02 -3.0126e-01
1.5350e+01 -1.3671e-01 4.8271e+00 5.0850e+00 -9.5336e-02 4.1191e-03 -2.8871e-01
1.5400e+01 -1.9409e-01 4.8452e+00 5.1102e+00 -3.3294e-02 -2.2199e-02 -2.7526e-01
1.5450e+01 -1.7246e-01 4.8671e+00 5.1174e+00 -8.4055e-03 -5.3767e-03 -2.6094e-01
1.5500e+01 -1.1693e-01 4.8975e+00 5.1511e+00 -7.2387e-02 -6.3412e-03 -2.4581e-01
1.5550e+01 -1.3550e-01 4.9128e+00 5.1609e+00 -1.0146e-01 -3.4570e-02 -2.2989e-01
1.5600e+01 -2.1322e-01 4.9301e+00 5.1757e+00 -2.9464e-02 -2.0846e-02 -2.1323e-01
1.5650e+01 -1.8393e-01 4.9623e+00 5.2148e+00 2.9106e-03 -1.2424e-02 -1.9588e-01
1.5700e+01 -1.2411e-01 4.9886e+00 5.2310e+00 -5.5058e-02 -4.5808e-02 -1.7789e-01
1.5750e+01 -1.4759e-01 4.9950e+00 5.2246e+00 -8.1907e-02 -5.9882e-02 -1.5931e-01
1.5800e+01 -2.2274e-01 5.0206e+00 5.2499e+00 -1.8456e-02 -1.8776e-02 -1.4019e-01
1.5850e+01 -2.0039e-01 5.0653e+00 5.3303e+00 1.1382e-02 -2.0165e-02 -1.2060e-01
1.5900e+01 -1.2539e-01 5.0915e+00 5.3440e+00 -3.7701e-02 -6.0797e-02 -1.0058e-01
1.5950e+01 -1.5249e-01 5.0890e+00 5.2933e+00 -6.2071e-02 -5.6869e-02 -8.0193e-02
1.6000e+01 -2.0625e-01 5.1109e+00 5.3282e+00 -1.3217e-02 -3.7923e-02 -5.9504e-02
1.6050e+01 -2.1776e-01 5.1531e+00 5.4241e+00 2.5728e-02 -3.9958e-02 -3.8572e-02
1.6100e+01 -1.3371e-01 5.1819e+00 5.4534e+00 -7.5406e-03 -5.0986e-02 -1.7460e-02
1.6150e+01 -1.1352e-01 5.1986e+00 5.3959e+00 -4.2337e-02 -4.1663e-02 3.7683e-03
1.6200e+01 -1.7620e-01 5.2278e+00 5.4222e+00 -3.2229e-03 -4.5287e-02 2.5050e-02
1.6250e+01 -2.0358e-01 5.2449e+00 5.5107e+00 4.1726e-02 -5.6744e-02 4.6320e-02
1.6300e+01 -1.3858e-01 5.2707e+00 5.5285e+00 1.5123e-02 -4.2905e-02 6.7514e-02
1.6350e+01 -1.0221e-01 5.2966e+00 5.5018e+00 -1.1143e-02 -2.2413e-02 8.8568e-02
1.6400e+01 -1.4112e-01 5.3134e+00 5.5201e+00 2.4395e-02 -3.8182e-02 1.0942e-01
1.6450e+01 -1.6853e-01 5.3225e+00 5.5869e+00 5.6445e-02 -4.7178e-02 1.3000e-01
1.6500e+01 -1.2861e-01 5.3573e+00 5.6175e+00 3.6476e-02 -2.1073e-02 1.5025e-01
1.6550e+01 -6.6611e-02 5.3761e+00 5.5953e+00 1.0168e-02 -1.0304e-02 1.7011e-01
1.6600e+01 -1.1240e-01 5.3860e+00 5.6030e+00 4.2166e-02 -2.0540e-02 1.8951e-01
1.6650e+01 -1.6671e-01 5.4072e+00 5.6560e+00 7.0704e-02 -2.1661e-02 2.0840e-01
1.6700e+01 -1.0092e-01 5.4388e+00 5.6928e+00 6.8139e-02 3.8888e-03 2.2672e-01
1.6750e+01 -3.0285e-02 5.4431e+00 5.6871e+00 5.4047e-02 1.1474e-02 2.4442e-01
1.6800e+01 -7.6081e-02 5.4550e+00 5.6810e+00 5.9362e-02 -1.3587e-02 2.6143e-01
1.6850e+01 -1.1536e-01 5.4784e+00 5.7141e+00 7.4844e-02 1.0499e-02 2.7771e-01
1.6900e+01 -6.7348e-02 5.4907e+00 5.7592e+00 9.5735e-02 3.4476e-02 2.9320e-01
1.6950e+01 -1.1820e-02 5.4997e+00 5.7601e+00 8.9810e-02 2.6289e-02 3.0787e-01
1.7000e+01 -3.3759e-02 5.5254e+00 5.7518e+00 8.5982e-02 1.4738e-02 3.2166e-01
1.7050e+01 -6.4274e-02 5.5385e+00 5.7718e+00 1.1245e-01 4.8677e-02 3.3453e-01
1.7100e+01 -7.1279e-02 5.5337e+00 5.8099e+00 1.1908e-01 5.4157e-02 3.4644e-01
1.7150e+01 8.3761e-03 5.5288e+00 5.8248e+00 8.4436e-02 3.7993e-02 3.5736e-01
1.7200e+01 1.7928e-02 5.5511e+00 5.8686e+00 1.4113e-01 8.7364e-02 3.5736e-01
1.7250e+01 -4.1467e-02 5.5781e+00 5.9163e+00 1.8282e-01 1.2563e-01 3.5630e-01
1.7300e+01 -2.3183e-02 5.5573e+00 5.8752e+00 1.3849e-01 7.5480e-02 3.5418e-01
1.7350e+01 6.8097e-02 5.5371e+00 5.8450e+00 8.1503e-02 4.8751e-02 3.5100e-01
1.7400e+01 5.6517e-02 5.5728e+00 5.8874e+00 1.2131e-01 8.4405e-02 3.4677e-01
1.7450e+01 3.4204e-03 5.6031e+00 5.9267e+00 1.7242e-01 7.7363e-02 3.4150e-01
1.7500e+01 -1.9825e-02 5.5952e+00 5.9056e+00 1.3283e-01 4.0461e-02 3.3520e-01
1.7550e+01 4.5034e-02 5.5854e+00 5.8879e+00 7.1869e-02 6.4340e-02 3.2789e-01
1.7600e+01 1.1951e-01 5.6114e+00 5.9266e+00 9.2079e-02 6.8478e-02 3.1957e-01
1.7650e+01 5.4041e-02 5.6491e+00 5.9605e+00 1.3930e-01 1.9101e-02 3.1029e-01
1.7700e+01 2.9208e-02 5.6538e+00 5.9457e+00 1.2631e-01 2.3682e-02 3.0005e-01
1.7750e+01 8.1361e-02 5.6677e+00 5.9535e+00 6.3106e-02 4.9821e-02 2.8888e-01
1.7800e+01 1.4030e-01 5.6873e+00 5.9874e+00 4.8370e-02 2.5929e-02 2.7682e-01
1.7850e+01 9.1272e-02 5.7054e+00 6.0126e+00 1.0207e-01 -1.8650e-03 2.6390e-01
1.7900e+01 6.4028e-02 5.7273e+00 6.0199e+00 1.1814e-01 1.3419e-02 2.5014e-01
1.7950e+01 1.1705e-01 5.7576e+00 6.0536e+00 4.4930e-02 1.0864e-02 2.3560e-01
1.8000e+01 1.7708e-01 5.7730e+00 6.0634e+00 6.2406e-03 -1.9001e-02 2.2031e-01
1.8050e+01 1.4339e-01 5.7903e+00 6.0782e+00 6.8275e-02 -6.9480e-03 2.0431e-01
1.8100e+01 7.1706e-02 5.8225e+00 6.1173e+00 9.0386e-02 -2.2494e-04 1.8764e-01
1.8150e+01 1.3095e-01 5.8488e+00 6.1335e+00 2.1896e-02 -3.5326e-02 1.7037e-01
1.8200e+01 2.0609e-01 5.8552e+00 6.1271e+00 -1.5690e-02 -5.1129e-02 1.5252e-01
1.8250e+01 1.6385e-01 5.8808e+00 6.1524e+00 3.6853e-02 -1.1753e-02 1.3417e-01
1.8300e+01 1.1182e-01 5.9255e+00 6.2328e+00 5.5658e-02 -1.4866e-02 1.1535e-01
1.8350e+01 1.1607e-01 5.9517e+00 6.2464e+00 -4.5400e-03 -5.7207e-02 9.6127e-02
1.8400e+01 1.8933e-01 5.9492e+00 6.1958e+00 -4.0061e-02 -5.4966e-02 7.6555e-02
1.8450e+01 1.7190e-01 5.9711e+00 6.2307e+00 -2.3482e-03 -3.7679e-02 5.6693e-02
1.8500e+01 1.1249e-01 6.0133e+00 6.3265e+00 2.5508e-02 -4.1335e-02 3.6599e-02
1.8550e+01 1.3132e-01 6.0421e+00 6.3559e+00 -1.8752e-02 -5.3941e-02 1.6334e-02
1.8600e+01 1.6263e-01 6.0587e+00 6.2984e+00 -6.4401e-02 -4.6147e-02 -4.0429e-03
1.8650e+01 1.8044e-01 6.0880e+00 6.3247e+00 -3.5957e-02 -5.1243e-02 -2.4469e-02
1.8700e+01 1.2574e-01 6.1051e+00 6.4132e+00 -1.4562e-03 -6.4111e-02 -4.4883e-02
1.8750e+01 1.0847e-01 6.1309e+00 6.4310e+00 -3.8245e-02 -5.1616e-02 -6.5222e-02
1.8800e+01 1.7249e-01 6.1568e+00 6.4042e+00 -7.4398e-02 -3.2397e-02 -8.5426e-02
1.8850e+01 1.7263e-01 6.1736e+00 6.4226e+00 -4.8413e-02 -4.9362e-02 -1.0543e-01
1.8900e+01 1.1376e-01 6.1827e+00 6.4894e+00 -2.5546e-02 -5.9474e-02 -1.2518e-01
1.8950e+01 9.2835e-02 6.2175e+00 6.5199e+00 -5.4298e-02 -3.4400e-02 -1.4461e-01
1.9000e+01 1.3197e-01 6.2363e+00 6.4978e+00 -8.8958e-02 -2.4577e-02 -1.6366e-01
1.9050e+01 1.5574e-01 6.2462e+00 6.5055e+00 -6.4853e-02 -3.5670e-02 -1.8227e-01
1.9100e+01 1.1359e-01 6.2674e+00 6.5585e+00 -4.3724e-02 -3.7556e-02 -2.0039e-01
1.9150e+01 7.2724e-02 6.2990e+00 6.5952e+00 -5.3191e-02 -1.2678e-02 -2.1796e-01
1.9200e+01 1.1279e-01 6.3033e+00 6.5895e+00 -7.3658e-02 -5.6722e-03 -2.3493e-01
1.9250e+01 1.3189e-01 6.3152e+00 6.5834e+00 -7.4172e-02 -3.1217e-02 -2.5124e-01
1.9300e+01 1.0115e-01 6.3386e+00 6.6166e+00 -6.3956e-02 -7.5210e-03 -2.6685e-01
1.9350e+01 3.7603e-02 6.3509e+00 6.6617e+00 -4.7757e-02 1.6160e-02 -2.8170e-01
1.9400e+01 4.9759e-02 6.3599e+00 6.6626e+00 -5.7787e-02 7.7722e-03 -2.9576e-01
1.9450e+01 1.1784e-01 6.3856e+00 6.6543e+00 -6.5125e-02 -3.8887e-03 -3.0897e-01
1.9500e+01 9.2017e-02 6.3987e+00 6.6743e+00 -4.1568e-02 3.0031e-02 -3.2130e-01
1.9550e+01 1.2998e-02 6.3939e+00 6.7124e+00 -3.7240e-02 3.5580e-02 -3.3270e-01
1.9600e+01 1.5054e-02 6.3890e+00 6.7272e+00 -7.3585e-02 1.9572e-02 -3.4315e-01
1.9650e+01 5.5427e-02 6.4113e+00 6.7711e+00 -1.6894e-02 6.8943e-02 -3.4315e-01
1.9700e+01 7.4635e-02 6.4383e+00 6.8188e+00 2.5381e-02 1.0729e-01 -3.4213e-01
1.9750e+01 -2.6096e-02 6.4175e+00 6.7777e+00 -1.7792e-02 5.7312e-02 -3.4009e-01
1.9800e+01 -3.0789e-02 6.3973e+00 6.7474e+00 -7.3057e-02 3.0831e-02 -3.3704e-01
1.9850e+01 3.3103e-02 6.4330e+00 6.7899e+00 -3.0962e-02 6.6811e-02 -3.3297e-01
1.9900e+01 3.8296e-02 6.4633e+00 6.8292e+00 2.3000e-02 6.0170e-02 -3.2790e-01
1.9950e+01 -3.5733e-02 6.4554e+00 6.8081e+00 -1.3198e-02 2.3740e-02 -3.2184e-01
2.0000e+01 -6.0809e-02 6.4456e+00 6.7903e+00 -7.0239e-02 4.8157e-02 -3.1481e-01
2.0050e+01 5.6590e-03 6.4716e+00 6.8290e+00 -4.5594e-02 5.2897e-02 -3.0681e-01
2.0100e+01 -1.0173e-02 6.5093e+00 6.8630e+00 6.5580e-03 4.1828e-03 -2.9788e-01
2.0150e+01 -8.1514e-02 6.5140e+00 6.8482e+00 -1.0343e-03 9.4797e-03 -2.8803e-01
2.0200e+01 -9.4774e-02 6.5279e+00 6.8560e+00 -5.8380e-02 3.6385e-02 -2.7729e-01
2.0250e+01 -5.4496e-02 6.5475e+00 6.8899e+00 -6.6836e-02 1.3305e-02 -2.6570e-01
2.0300e+01 -2.3840e-02 6.5655e+00 6.9151e+00 -6.4617e-03 -1.3635e-02 -2.5327e-01
2.0350e+01 -8.6405e-02 6.5875e+00 6.9224e+00 1.6667e-02 2.5379e-03 -2.4005e-01
2.0400e+01 -1.1808e-01 6.6178e+00 6.9561e+00 -4.9158e-02 9.0192e-04 -2.2606e-01
2.0450e+01 -9.1734e-02 6.6332e+00 6.9659e+00 -8.0149e-02 -2.8017e-02 -2.1136e-01
2.0500e+01 -3.6750e-02 6.6505e+00 6.9807e+00 -1.0141e-02 -1.4999e-02 -1.9598e-01
2.0550e+01 -9.4141e-02 6.6827e+00 7.0197e+00 2.0188e-02 -7.2936e-03 -1.7996e-01
2.0600e+01 -1.3898e-01 6.7090e+00 7.0360e+00 -3.9878e-02 -4.1402e-02 -1.6335e-01
2.0650e+01 -1.0270e-01 6.7154e+00 7.0295e+00 -6.8864e-02 -5.6206e-02 -1.4620e-01
2.0700e+01 -6.0193e-02 6.7410e+00 7.0549e+00 -7.5838e-03 -1.5831e-02 -1.2856e-01
2.0750e+01 -1.0761e-01 6.7856e+00 7.1352e+00 2.0060e-02 -1.7947e-02 -1.1047e-01
2.0800e+01 -1.5636e-01 6.8119e+00 7.1489e+00 -3.1232e-02 -5.9300e-02 -9.1998e-02
2.0850e+01 -1.6163e-01 6.8094e+00 7.0983e+00 -5.7817e-02 -5.6084e-02 -7.3191e-02
2.0900e+01 -9.1108e-02 6.8313e+00 7.1331e+00 -1.1176e-02 -3.7838e-02 -5.4105e-02
2.0950e+01 -8.6521e-02 6.8735e+00 7.2290e+00 2.5568e-02 -4.0557e-02 -3.4797e-02
2.1000e+01 -1.5092e-01 6.9023e+00 7.2583e+00 -9.8817e-03 -5.2252e-02 -1.5325e-02
2.1050e+01 -1.5547e-01 6.9189e+00 7.2008e+00 -4.6831e-02 -4.3574e-02 4.2515e-03
2.1100e+01 -1.0796e-01 6.9482e+00 7.2272e+00 -9.8323e-03 -4.7819e-02 2.3875e-02
2.1150e+01 -9.1859e-02 6.9653e+00 7.3156e+00 3.3046e-02 -5.9872e-02 4.3485e-02
2.1200e+01 -1.5653e-01 6.9911e+00 7.3335e+00 4.4245e-03 -4.6599e-02 6.3024e-02
2.1250e+01 -1.4960e-01 7.0170e+00 7.3067e+00 -2.3800e-02 -2.6645e-02 8.2430e-02
2.1300e+01 -1.1303e-01 7.0338e+00 7.3250e+00 9.8461e-03 -4.2918e-02 1.0165e-01
2.1350e+01 -9.1180e-02 7.0429e+00 7.3919e+00 4.0079e-02 -5.2385e-02 1.2061e-01
2.1400e+01 -1.3506e-01 7.0777e+00 7.4224e+00 1.8372e-02 -2.6715e-02 1.3927e-01
2.1450e+01 -1.5379e-01 7.0965e+00 7.4003e+00 -9.5886e-03 -1.6345e-02 1.5756e-01
2.1500e+01 -1.0477e-01 7.1064e+00 7.4080e+00 2.0849e-02 -2.6942e-02 1.7544e-01
2.1550e+01 -9.1549e-02 7.1276e+00 7.4609e+00 4.7923e-02 -2.8386e-02 1.9284e-01
2.1600e+01 -1.1125e-01 7.1592e+00 7.4977e+00 4.3995e-02 -3.1198e-03 2.0970e-01
2.1650e+01 -1.6589e-01 7.1635e+00 7.4920e+00 2.8644e-02 4.2212e-03 2.2599e-01
2.1700e+01 -9.2974e-02 7.1754e+00 7.4859e+00 3.2809e-02 -2.1044e-02 2.4165e-01
2.1750e+01 -5.1324e-02 7.1988e+00 7.5190e+00 4.7253e-02 2.8782e-03 2.5663e-01
2.1800e+01 -6.9005e-02 7.2111e+00 7.5642e+00 6.7219e-02 2.6731e-02 2.7088e-01
2.1850e+01 -1.2234e-01 7.2201e+00 7.5650e+00 6.0486e-02 1.8460e-02 2.8436e-01
2.1900e+01 -1.0629e-01 7.2458e+00 7.5568e+00 5.5968e-02 6.8628e-03 2.9704e-01
2.1950e+01 -4.9266e-02 7.2589e+00 7.5767e+00 8.1863e-02 4.0794e-02 3.0886e-01
2.2000e+01 -4.9070e-02 7.2541e+00 7.6149e+00 8.8044e-02 4.6303e-02 3.1980e-01
2.2050e+01 -1.2435e-01 7.2492e+00 7.6297e+00 5.3067e-02 3.0206e-02 3.2981e-01
2.2100e+01 -8.1517e-02 7.2715e+00 7.6736e+00 1.0976e-01 7.9577e-02 3.2981e-01
2.2150e+01 -1.5122e-02 7.2984e+00 7.7213e+00 1.5157e-01 1.1788e-01 3.2883e-01
2.2200e+01 -3.2351e-03 7.2777e+00 7.6802e+00 1.0747e-01 6.7800e-02 3.2687e-01
2.2250e+01 -8.0101e-02 7.2575e+00 7.6499e+00 5.0815e-02 4.1175e-02 3.2392e-01
2.2300e+01 -5.8812e-02 7.2932e+00 7.6924e+00 9.1069e-02 7.6967e-02 3.2001e-01
2.2350e+01 6.3912e-03 7.3235e+00 7.7317e+00 1.4274e-01 7.0095e-02 3.1513e-01
2.2400e+01 1.4478e-02 7.3156e+00 7.7106e+00 1.0382e-01 3.3392e-02 3.0930e-01
2.2450e+01 -3.6053e-02 7.3058e+00 7.6928e+00 4.3632e-02 5.7498e-02 3.0253e-01
2.2500e+01 -5.2914e-02 7.3318e+00 7.7315e+00 6.4715e-02 6.1890e-02 2.9483e-01
2.2550e+01 2.1799e-02 7.3695e+00 7.7654e+00 1.1291e-01 1.2794e-02 2.8623e-01
2.2600e+01 4.6082e-02 7.3742e+00 7.7506e+00 1.0098e-01 1.7677e-02 2.7676e-01
2.2650e+01 -2.0930e-02 7.3880e+00 7.7584e+00 3.8929e-02 4.4140e-02 2.6642e-01
2.2700e+01 -2.9964e-02 7.4077e+00 7.7924e+00 2.5430e-02 2.0591e-02 2.5526e-01
2.2750e+01 4.1234e-02 7.4257e+00 7.8176e+00 8.0440e-02 -6.8427e-03 2.4330e-01
2.2800e+01 8.2205e-02 7.4477e+00 7.8248e+00 9.7907e-02 8.8170e-03 2.3058e-01
2.2850e+01 4.3681e-02 7.4780e+00 7.8585e+00 2.6148e-02 6.6499e-03 2.1712e-01
2.2900e+01 5.6603e-03 7.4934e+00 7.8683e+00 -1.1026e-02 -2.2815e-02 2.0298e-01
2.2950e+01 4.7262e-02 7.5107e+00 7.8831e+00 5.2579e-02 -1.0355e-02 1.8818e-01
2.3000e+01 8.8626e-02 7.5429e+00 7.9222e+00 7.6308e-02 -3.2168e-03 1.7277e-01
2.3050e+01 8.1142e-02 7.5692e+00 7.9384e+00 9.4765e-03 -3.7899e-02 1.5679e-01
2.3100e+01 1.7757e-02 7.5756e+00 7.9320e+00 -2.6416e-02 -5.3280e-02 1.4029e-01
2.3150e+01 7.5839e-02 7.6011e+00 7.9573e+00 2.7848e-02 -1.3482e-02 1.2332e-01
2.3200e+01 1.3756e-01 7.6458e+00 8.0377e+00 4.8394e-02 -1.6173e-02 1.0592e-01
2.3250e+01 9.7026e-02 7.6721e+00 8.0514e+00 -1.0050e-02 -5.8097e-02 8.8155e-02
2.3300e+01 4.5534e-02 7.6696e+00 8.0007e+00 -4.3810e-02 -5.5444e-02 7.0066e-02
2.3350e+01 8.1232e-02 7.6915e+00 8.0356e+00 -4.3386e-03 -3.7752e-02 5.1710e-02
2.3400e+01 1.2783e-01 7.7337e+00 8.1315e+00 2.5269e-02 -4.1012e-02 3.3143e-02
2.3450e+01 1.3184e-01 7.7625e+00 8.1608e+00 -1.7255e-02 -5.3234e-02 1.4418e-02
2.3500e+01 5.2005e-02 7.7791e+00 8.1033e+00 -6.1189e-02 -4.5066e-02 -4.4065e-03
2.3550e+01 8.6500e-02 7.8084e+00 8.1296e+00 -3.1058e-02 -4.9803e-02 -2.3275e-02
2.3600e+01 1.3771e-01 7.8255e+00 8.2181e+00 5.0955e-03 -6.2327e-02 -4.2130e-02
2.3650e+01 1.2993e-01 7.8513e+00 8.2360e+00 -3.0082e-02 -4.9503e-02 -6.0915e-02
2.3700e+01 5.8805e-02 7.8772e+00 8.2092e+00 -6.4670e-02 -2.9973e-02 -7.9572e-02
2.3750e+01 7.8823e-02 7.8940e+00 8.2275e+00 -3.7173e-02 -4.6646e-02 -9.8044e-02
2.3800e+01 1.3910e-01 7.9031e+00 8.2943e+00 -1.2852e-02 -5.6486e-02 -1.1628e-01
2.3850e+01 1.3976e-01 7.9379e+00 8.3249e+00 -4.0213e-02 -3.1160e-02 -1.3421e-01
2.3900e+01 7.8287e-02 7.9567e+00 8.3027e+00 -7.3549e-02 -2.1106e-02 -1.5179e-01
2.3950e+01 6.1134e-02 7.9666e+00 8.3104e+00 -4.8192e-02 -3.1989e-02 -1.6897e-01
2.4000e+01 1.1660e-01 7.9878e+00 8.3634e+00 -2.5888e-02 -3.3689e-02 -1.8569e-01
2.4050e+01 1.2858e-01 8.0194e+00 8.4002e+00 -3.4259e-02 -8.6467e-03 -2.0190e-01
2.4100e+01 1.0380e-01 8.0237e+00 8.3945e+00 -5.3713e-02 -1.4990e-03 -2.1755e-01
2.4150e+01 5.0600e-02 8.0356e+00 8.3884e+00 -5.3298e-02 -2.6925e-02 -2.3259e-01
2.4200e+01 8.1888e-02 8.0590e+00 8.4215e+00 -4.2243e-02 -3.1338e-03 -2.4698e-01
2.4250e+01 1.4527e-01 8.0713e+00 8.4666e+00 -2.5294e-02 2.0620e-02 -2.6067e-01
2.4300e+01 9.3055e-02 8.0803e+00 8.4675e+00 -3.4666e-02 1.2281e-02 -2.7362e-01
2.4350e+01 5.4452e-02 8.1060e+00 8.4592e+00 -4.1440e-02 6.4774e-04 -2.8579e-01
2.4400e+01 9.2098e-02 8.1191e+00 8.4792e+00 -1.7413e-02 3.4572e-02 -2.9714e-01
2.4450e+01 1.2577e-01 8.1142e+00 8.5173e+00 -1.2710e-02 4.0105e-02 -3.0764e-01
2.4500e+01 8.9289e-02 8.1094e+00 8.5322e+00 -4.8775e-02 2.4059e-02 -3.1724e-01
2.4550e+01 3.7143e-02 8.1316e+00 8.5760e+00 7.9154e-03 7.3430e-02 -3.1724e-01
2.4600e+01 3.7325e-02 8.1586e+00 8.6237e+00 5.0099e-02 1.1176e-01 -3.1630e-01
2.4650e+01 9.0695e-02 8.1379e+00 8.5826e+00 6.7433e-03 6.1737e-02 -3.1441e-01
2.4700e+01 7.3599e-02 8.1177e+00 8.5524e+00 -4.8795e-02 3.5196e-02 -3.1157e-01
2.4750e+01 9.7749e-04 8.1534e+00 8.5949e+00 -7.0622e-03 7.1097e-02 -3.0780e-01
2.4800e+01 1.6154e-02 8.1837e+00 8.6342e+00 4.6449e-02 6.4358e-02 -3.0310e-01
2.4850e+01 7.7121e-02 8.1758e+00 8.6130e+00 9.7145e-03 2.7813e-02 -2.9749e-01
2.4900e+01 7.6126e-02 8.1660e+00 8.5953e+00 -4.7946e-02 5.2099e-02 -2.9096e-01
2.4950e+01 -2.0881e-02 8.1920e+00 8.6340e+00 -2.4003e-02 5.6692e-02 -2.8355e-01


==> pendulum/extrapolation_idx82.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 9.1050e-01 9.0671e-01 9.1335e-01 9.1121e-01 9.1114e-01 9.1050e-01
5.0000e-02 9.1223e-01 9.5287e-01 9.3243e-01 9.4131e-01 9.5761e-01 9.1050e-01
1.0000e-01 9.1250e-01 9.7613e-01 9.3530e-01 9.2511e-01 9.7177e-01 8.9775e-01
1.5000e-01 8.8232e-01 8.7463e-01 8.8051e-01 8.5582e-01 8.8634e-01 8.7226e-01
2.0000e-01 8.1054e-01 8.0831e-01 8.1867e-01 8.2884e-01 8.0874e-01 8.3415e-01
2.5000e-01 7.6088e-01 7.9182e-01 7.5209e-01 7.7838e-01 7.9393e-01 7.8369e-01
3.0000e-01 7.1760e-01 7.5094e-01 6.8950e-01 6.8333e-01 7.2220e-01 7.2127e-01
3.5000e-01 6.1117e-01 6.4315e-01 6.2403e-01 6.1790e-01 6.0907e-01 6.4746e-01
4.0000e-01 4.9819e-01 5.0991e-01 5.5982e-01 5.5425e-01 5.3321e-01 5.6300e-01
4.5000e-01 4.0617e-01 4.2343e-01 4.2787e-01 4.2385e-01 4.5187e-01 4.6880e-01
5.0000e-01 3.2912e-01 3.5678e-01 3.1523e-01 3.2462e-01 3.1274e-01 3.6599e-01
5.5000e-01 2.5088e-01 2.5638e-01 2.2554e-01 2.6290e-01 2.1048e-01 2.5589e-01
6.0000e-01 1.1422e-01 1.2601e-01 1.4096e-01 1.3248e-01 1.4066e-01 1.4002e-01
6.5000e-01 1.0996e-02 -5.5528e-04 3.9339e-02 3.5950e-03 2.8300e-02 2.0058e-02
7.0000e-01 -6.5752e-02 -5.0094e-02 -7.4111e-02 -5.2319e-02 -1.0015e-01 -1.0215e-01
7.5000e-01 -1.6702e-01 -1.4911e-01 -2.0568e-01 -1.6808e-01 -1.8599e-01 -2.2469e-01
8.0000e-01 -2.8813e-01 -2.8824e-01 -2.8860e-01 -3.1019e-01 -2.7529e-01 -3.4558e-01
8.5000e-01 -3.7480e-01 -3.4999e-01 -3.0810e-01 -3.2564e-01 -3.5361e-01 -4.6287e-01
9.0000e-01 -4.1051e-01 -4.1643e-01 -4.1523e-01 -3.8136e-01 -4.0911e-01 -5.7470e-01
9.5000e-01 -4.7714e-01 -4.7555e-01 -5.4464e-01 -5.3077e-01 -4.7932e-01 -6.7933e-01
1.0000e+00 -5.6249e-01 -5.5200e-01 -5.4388e-01 -5.8107e-01 -5.8495e-01 -7.7518e-01
1.0500e+00 -6.2584e-01 -6.0356e-01 -5.5559e-01 -5.4949e-01 -6.0673e-01 -8.6089e-01
1.1000e+00 -6.3530e-01 -6.4190e-01 -6.5312e-01 -6.1984e-01 -5.9052e-01 -9.3531e-01
1.1500e+00 -6.3648e-01 -6.3677e-01 -7.0046e-01 -6.7830e-01 -6.3011e-01 -9.9749e-01
1.2000e+00 -6.5386e-01 -6.4126e-01 -6.6916e-01 -6.6056e-01 -6.6011e-01 -1.0467e+00
1.2500e+00 -6.9187e-01 -6.8814e-01 -6.7646e-01 -6.6754e-01 -6.4005e-01 -1.0823e+00
1.3000e+00 -6.5889e-01 -6.7270e-01 -6.8570e-01 -6.6614e-01 -6.4167e-01 -1.1040e+00
1.3500e+00 -6.2285e-01 -6.0258e-01 -6.0425e-01 -6.0800e-01 -6.3194e-01 -1.1114e+00
1.4000e+00 -5.9995e-01 -6.0388e-01 -6.2750e-01 -6.0386e-01 -5.4925e-01 -1.1044e+00
1.4500e+00 -5.9656e-01 -5.8912e-01 -6.3908e-01 -6.0395e-01 -4.9358e-01 -1.0830e+00
1.5000e+00 -5.1753e-01 -4.9707e-01 -5.1136e-01 -4.9789e-01 -5.1378e-01 -1.0471e+00
1.5500e+00 -4.3256e-01 -4.0253e-01 -3.9712e-01 -4.0996e-01 -4.4683e-01 -9.9697e-01
1.6000e+00 -3.9931e-01 -3.7947e-01 -4.3338e-01 -4.1629e-01 -3.2555e-01 -9.3288e-01
1.6500e+00 -3.3381e-01 -3.4943e-01 -3.9747e-01 -3.5802e-01 -2.9436e-01 -8.5523e-01
1.7000e+00 -2.7096e-01 -2.3833e-01 -2.4354e-01 -2.3432e-01 -2.5725e-01 -7.6462e-01
1.7500e+00 -1.5249e-01 -1.4550e-01 -1.5178e-01 -1.6099e-01 -1.3280e-01 -6.6182e-01
1.8000e+00 -8.8954e-02 -7.6451e-02 -1.3226e-01 -9.3859e-02 -6.1346e-02 -5.4786e-01
1.8500e+00 -4.9771e-02 -2.8975e-02 -4.6135e-02 -2.3805e-02 -4.1066e-02 -4.2398e-01
1.9000e+00 2.2270e-02 4.6142e-02 4.3323e-02 1.4334e-02 6.3687e-02 -2.9170e-01
1.9500e+00 1.3374e-01 1.2357e-01 9.7190e-02 1.1100e-01 1.5474e-01 -1.5278e-01
2.0000e+00 2.0613e-01 2.1992e-01 2.0013e-01 2.3229e-01 1.4898e-01 -9.2171e-03
2.0500e+00 2.3940e-01 2.8955e-01 2.8208e-01 2.6161e-01 2.0326e-01 1.3680e-01
2.1000e+00 3.0848e-01 2.9994e-01 2.8846e-01 2.6413e-01 3.2188e-01 2.8297e-01
2.1500e+00 3.7074e-01 3.2632e-01 3.5279e-01 3.5488e-01 3.3727e-01 4.2694e-01
2.2000e+00 4.3225e-01 4.0587e-01 4.4376e-01 4.3839e-01 3.2552e-01 5.6640e-01
2.2500e+00 4.4517e-01 4.7298e-01 4.5153e-01 4.3552e-01 4.0633e-01 6.9917e-01
2.3000e+00 4.3516e-01 4.6866e-01 4.2923e-01 4.6432e-01 4.3808e-01 8.2329e-01
2.3500e+00 5.0763e-01 4.6349e-01 5.0602e-01 4.9778e-01 3.8651e-01 9.3703e-01
2.4000e+00 5.3362e-01 4.7147e-01 5.2376e-01 4.7358e-01 4.0351e-01 1.0389e+00
2.4500e+00 4.7209e-01 5.2053e-01 5.0846e-01 4.9619e-01 4.8043e-01 1.1278e+00
2.5000e+00 4.4605e-01 5.6290e-01 5.3040e-01 5.2700e-01 5.2754e-01 1.1278e+00
2.5500e+00 4.7456e-01 5.8616e-01 5.3326e-01 5.1558e-01 5.4663e-01 1.1132e+00
2.6000e+00 4.8101e-01 4.8466e-01 4.7848e-01 4.5575e-01 4.7093e-01 1.0841e+00
2.6500e+00 4.2146e-01 4.1834e-01 4.1663e-01 4.4270e-01 4.0774e-01 1.0405e+00
2.7000e+00 3.4664e-01 4.0186e-01 3.5005e-01 4.1047e-01 4.1177e-01 9.8256e-01
2.7500e+00 3.1152e-01 3.6097e-01 2.8747e-01 3.3772e-01 3.6307e-01 9.1074e-01
2.8000e+00 2.9061e-01 2.5318e-01 2.2199e-01 2.9840e-01 2.7684e-01 8.2550e-01
2.8500e+00 2.4379e-01 1.1994e-01 1.5779e-01 2.6438e-01 2.3141e-01 7.2751e-01
2.9000e+00 1.5296e-01 3.3465e-02 2.5830e-02 1.6684e-01 1.8365e-01 6.1766e-01
2.9500e+00 1.0051e-01 -3.3190e-02 -8.6803e-02 1.0333e-01 8.0807e-02 4.9708e-01
3.0000e+00 8.1751e-02 -1.3359e-01 -1.7650e-01 7.9780e-02 1.7079e-02 3.6716e-01
3.0500e+00 1.8423e-02 -2.6396e-01 -2.6107e-01 -1.0488e-02 -1.2485e-02 2.2954e-01
3.1000e+00 -5.4815e-02 -3.9052e-01 -3.6270e-01 -9.7782e-02 -8.3389e-02 8.6124e-02
3.1500e+00 -9.9447e-02 -4.4006e-01 -4.7615e-01 -1.1124e-01 -1.6977e-01 -6.0959e-02
3.2000e+00 -1.5489e-01 -5.3908e-01 -6.0772e-01 -1.8430e-01 -2.1351e-01 -2.0943e-01
3.2500e+00 -1.9092e-01 -6.7821e-01 -6.9063e-01 -2.8409e-01 -2.6126e-01 -3.5692e-01
3.3000e+00 -2.4025e-01 -7.3996e-01 -7.1013e-01 -2.5825e-01 -2.9918e-01 -5.0105e-01
3.3500e+00 -2.9336e-01 -8.0640e-01 -8.1726e-01 -2.7431e-01 -3.1596e-01 -6.3955e-01
3.4000e+00 -3.0676e-01 -8.6552e-01 -9.4668e-01 -3.8625e-01 -3.4966e-01 -7.7029e-01
3.4500e+00 -2.9960e-01 -9.4196e-01 -9.4592e-01 -4.0180e-01 -4.2146e-01 -8.9141e-01
3.5000e+00 -3.3994e-01 -9.9352e-01 -9.5763e-01 -3.3862e-01 -4.1249e-01 -1.0013e+00
3.5500e+00 -3.6164e-01 -1.0319e+00 -1.0552e+00 -3.8092e-01 -3.6897e-01 -1.0986e+00
3.6000e+00 -3.6258e-01 -1.0267e+00 -1.1025e+00 -4.1518e-01 -3.8495e-01 -1.1823e+00
3.6500e+00 -3.4161e-01 -1.0312e+00 -1.0712e+00 -3.7732e-01 -3.9527e-01 -1.2517e+00
3.7000e+00 -3.3171e-01 -1.0781e+00 -1.0785e+00 -3.6843e-01 -3.5961e-01 -1.3061e+00
3.7500e+00 -3.7035e-01 -1.0627e+00 -1.0877e+00 -3.5548e-01 -3.4982e-01 -1.3452e+00
3.8000e+00 -3.0988e-01 -9.9255e-01 -1.0063e+00 -2.9009e-01 -3.3292e-01 -1.3688e+00
3.8500e+00 -2.7796e-01 -9.9385e-01 -1.0295e+00 -2.8292e-01 -2.4726e-01 -1.3766e+00
3.9000e+00 -2.7145e-01 -9.7909e-01 -1.0411e+00 -2.8417e-01 -1.9277e-01 -1.3686e+00
3.9500e+00 -2.5656e-01 -8.8704e-01 -9.1340e-01 -1.8345e-01 -2.1821e-01 -1.3447e+00
4.0000e+00 -1.9687e-01 -7.9250e-01 -7.9915e-01 -1.0501e-01 -1.6047e-01 -1.3051e+00
4.0500e+00 -1.6330e-01 -7.6944e-01 -8.3541e-01 -1.2493e-01 -5.2212e-02 -1.2497e+00
4.1000e+00 -1.0222e-01 -7.3940e-01 -7.9950e-01 -8.4246e-02 -3.7700e-02 -1.1788e+00
4.1500e+00 -9.3627e-02 -6.2830e-01 -6.4558e-01 1.8023e-02 -2.0683e-02 -1.0925e+00
4.2000e+00 -3.3939e-02 -5.3547e-01 -5.5381e-01 6.6289e-02 8.0524e-02 -9.9135e-01
4.2500e+00 1.7673e-02 -4.6642e-01 -5.3430e-01 1.0505e-01 1.2591e-01 -8.7585e-01
4.3000e+00 6.0399e-02 -4.1894e-01 -4.4817e-01 1.4375e-01 1.1763e-01 -7.4686e-01
4.3500e+00 6.8533e-02 -3.4383e-01 -3.5871e-01 1.4799e-01 1.9175e-01 -6.0547e-01
4.4000e+00 1.0082e-01 -2.6640e-01 -3.0485e-01 2.0869e-01 2.5050e-01 -4.5312e-01
4.4500e+00 1.6684e-01 -1.7005e-01 -2.0191e-01 2.9247e-01 2.1124e-01 -2.9158e-01
4.5000e+00 2.0283e-01 -1.0042e-01 -1.1996e-01 2.8330e-01 2.3131e-01 -1.2298e-01
4.5500e+00 2.0076e-01 -9.0032e-02 -1.1358e-01 2.4693e-01 3.1547e-01 5.0258e-02
4.6000e+00 2.2450e-01 -6.3644e-02 -4.9246e-02 2.9897e-01 2.9666e-01 2.2548e-01
4.6500e+00 2.4435e-01 1.5901e-02 4.1719e-02 3.4454e-01 2.5146e-01 3.9988e-01
4.7000e+00 2.8738e-01 8.3016e-02 4.9494e-02 3.0503e-01 3.0003e-01 5.7068e-01
4.7500e+00 2.6237e-01 7.8692e-02 2.7192e-02 2.9900e-01 3.0119e-01 7.3520e-01
4.8000e+00 2.5069e-01 7.3519e-02 1.0399e-01 2.9987e-01 2.2109e-01 8.9100e-01
4.8500e+00 2.7533e-01 8.1498e-02 1.2172e-01 2.4574e-01 2.1198e-01 1.0360e+00
4.9000e+00 2.5975e-01 1.3056e-01 1.0642e-01 2.4143e-01 2.6552e-01 1.1684e+00
4.9500e+00 2.5083e-01 1.7293e-01 1.2836e-01 2.7224e-01 3.1264e-01 1.1684e+00
5.0000e+00 1.8194e-01 1.9619e-01 1.3123e-01 2.6445e-01 3.3465e-01 1.1536e+00
5.0500e+00 1.8696e-01 9.4692e-02 7.6440e-02 2.1183e-01 2.6475e-01 1.1239e+00
5.1000e+00 2.0717e-01 2.8375e-02 1.4593e-02 2.0943e-01 2.1007e-01 1.0794e+00
5.1500e+00 1.7312e-01 1.1888e-02 -5.1988e-02 1.9105e-01 2.2519e-01 1.0204e+00
5.2000e+00 1.3407e-01 -2.8996e-02 -1.1457e-01 1.3513e-01 1.8994e-01 9.4719e-01
5.2500e+00 8.9359e-02 -1.3679e-01 -1.8005e-01 1.1529e-01 1.1930e-01 8.6021e-01
5.3000e+00 1.0546e-01 -2.7003e-01 -2.4425e-01 1.0311e-01 9.1335e-02 7.6013e-01
5.3500e+00 6.6508e-02 -3.5650e-01 -3.7621e-01 2.9396e-02 6.2646e-02 6.4782e-01
5.4000e+00 9.6508e-03 -4.2316e-01 -4.8884e-01 -8.6923e-03 -1.9836e-02 5.2439e-01
5.4500e+00 -1.7783e-02 -5.2356e-01 -5.7853e-01 -5.6208e-03 -6.2226e-02 3.9122e-01
5.5000e+00 -3.7869e-02 -6.5393e-01 -6.6311e-01 -6.8483e-02 -6.9805e-02 2.4997e-01
5.5500e+00 -6.6524e-02 -7.8049e-01 -7.6473e-01 -1.2801e-01 -1.1841e-01 1.0257e-01
5.6000e+00 -1.0480e-01 -8.3003e-01 -8.7818e-01 -1.1377e-01 -1.8251e-01 -4.8817e-02
5.6500e+00 -1.2853e-01 -9.2904e-01 -1.0098e+00 -1.5963e-01 -2.0431e-01 -2.0186e-01
5.7000e+00 -1.3111e-01 -1.0682e+00 -1.0927e+00 -2.3311e-01 -2.3077e-01 -3.5412e-01
5.7500e+00 -1.2899e-01 -1.1299e+00 -1.1122e+00 -1.8227e-01 -2.4836e-01 -5.0314e-01
5.8000e+00 -1.7231e-01 -1.1964e+00 -1.2193e+00 -1.7498e-01 -2.4605e-01 -6.4656e-01
5.8500e+00 -2.1144e-01 -1.2555e+00 -1.3487e+00 -2.6556e-01 -2.6214e-01 -7.8221e-01
5.9000e+00 -1.7369e-01 -1.3319e+00 -1.3480e+00 -2.6203e-01 -3.1804e-01 -9.0813e-01
5.9500e+00 -1.7547e-01 -1.3835e+00 -1.3597e+00 -1.8228e-01 -2.9509e-01 -1.0227e+00
6.0000e+00 -2.1969e-01 -1.4218e+00 -1.4572e+00 -2.1072e-01 -2.3964e-01 -1.1245e+00
6.0500e+00 -1.9679e-01 -1.4167e+00 -1.5045e+00 -2.3396e-01 -2.4590e-01 -1.2126e+00
6.1000e+00 -2.0785e-01 -1.4212e+00 -1.4732e+00 -1.8801e-01 -2.4878e-01 -1.2861e+00
6.1500e+00 -1.4637e-01 -1.4681e+00 -1.4805e+00 -1.7397e-01 -2.0801e-01 -1.3445e+00
6.2000e+00 -1.6290e-01 -1.4526e+00 -1.4898e+00 -1.5883e-01 -1.9544e-01 -1.3874e+00
6.2500e+00 -1.6234e-01 -1.3825e+00 -1.4083e+00 -9.4153e-02 -1.7807e-01 -1.4145e+00
6.3000e+00 -1.2501e-01 -1.3838e+00 -1.4316e+00 -9.0585e-02 -9.4218e-02 -1.4258e+00
6.3500e+00 -8.6600e-02 -1.3691e+00 -1.4431e+00 -9.8257e-02 -4.3737e-02 -1.4212e+00
6.4000e+00 -8.8176e-02 -1.2770e+00 -1.3154e+00 -6.6957e-03 -7.5310e-02 -1.4006e+00
6.4500e+00 -8.5745e-02 -1.1825e+00 -1.2012e+00 5.9964e-02 -2.5694e-02 -1.3641e+00
6.5000e+00 -5.1877e-02 -1.1594e+00 -1.2374e+00 2.5774e-02 7.2564e-02 -1.3116e+00
6.5500e+00 -1.4901e-03 -1.1294e+00 -1.2015e+00 4.9874e-02 7.5371e-02 -1.2433e+00
6.6000e+00 2.4281e-02 -1.0183e+00 -1.0476e+00 1.3346e-01 7.9156e-02 -1.1595e+00
6.6500e+00 2.5662e-02 -9.2544e-01 -9.5585e-01 1.6118e-01 1.6580e-01 -1.0604e+00
6.7000e+00 3.6040e-02 -8.5639e-01 -9.3633e-01 1.7783e-01 1.9552e-01 -9.4645e-01
6.7500e+00 6.5486e-02 -8.0891e-01 -8.5021e-01 1.9318e-01 1.7069e-01 -8.1845e-01
6.8000e+00 8.1664e-02 -7.3379e-01 -7.6075e-01 1.7316e-01 2.2762e-01 -6.7736e-01
6.8500e+00 1.0692e-01 -6.5637e-01 -7.0688e-01 2.0906e-01 2.6880e-01 -5.2448e-01
6.9000e+00 8.7896e-02 -5.6001e-01 -6.0395e-01 2.6788e-01 2.1183e-01 -3.6150e-01
6.9500e+00 1.4683e-01 -4.9039e-01 -5.2199e-01 2.3397e-01 2.1430e-01 -1.9043e-01
7.0000e+00 1.7226e-01 -4.8000e-01 -5.1561e-01 1.7348e-01 2.8124e-01 -1.3659e-02
7.0500e+00 1.2804e-01 -4.5361e-01 -4.5128e-01 2.0237e-01 2.4584e-01 1.6617e-01
7.1000e+00 1.3624e-01 -3.7407e-01 -3.6032e-01 2.2613e-01 1.8489e-01 3.4622e-01
7.1500e+00 1.4585e-01 -3.0695e-01 -3.5254e-01 1.6649e-01 2.1877e-01 5.2360e-01
7.2000e+00 1.5696e-01 -3.1128e-01 -3.7484e-01 1.4230e-01 2.0651e-01 6.9550e-01
7.2500e+00 1.3137e-01 -3.1645e-01 -2.9805e-01 1.2730e-01 1.1443e-01 8.5933e-01
7.3000e+00 1.2634e-01 -3.0847e-01 -2.8031e-01 5.9813e-02 9.4926e-02 1.0128e+00
7.3500e+00 1.1246e-01 -2.5941e-01 -2.9561e-01 4.4891e-02 1.3981e-01 1.1541e+00
7.4000e+00 1.2913e-01 -2.1704e-01 -2.7368e-01 7.5700e-02 1.8693e-01 1.1541e+00
7.4500e+00 1.0849e-01 -1.9377e-01 -2.7081e-01 7.0904e-02 2.1075e-01 1.1393e+00
7.5000e+00 7.2245e-02 -2.9528e-01 -3.2560e-01 2.4225e-02 1.4441e-01 1.1098e+00
7.5500e+00 6.2195e-02 -3.6159e-01 -3.8744e-01 3.0613e-02 9.4967e-02 1.0657e+00
7.6000e+00 7.3426e-02 -3.7808e-01 -4.5402e-01 2.3731e-02 1.1689e-01 1.0070e+00
7.6500e+00 3.7697e-02 -4.1896e-01 -5.1661e-01 -1.8215e-02 8.9873e-02 9.3430e-01
7.7000e+00 1.7632e-02 -5.2676e-01 -5.8208e-01 -2.1836e-02 2.8760e-02 8.4792e-01
7.7500e+00 8.3200e-03 -6.6000e-01 -6.4629e-01 -1.5860e-02 1.1451e-02 7.4856e-01
7.8000e+00 4.6519e-03 -7.4647e-01 -7.7824e-01 -6.9804e-02 -5.6418e-03 6.3710e-01
7.8500e+00 -7.1978e-03 -8.1313e-01 -8.9088e-01 -8.6841e-02 -7.5775e-02 5.1465e-01
7.9000e+00 -4.9824e-02 -9.1352e-01 -9.8057e-01 -6.1799e-02 -1.0527e-01 3.8261e-01
7.9500e+00 -6.7125e-02 -1.0439e+00 -1.0651e+00 -1.0214e-01 -9.9604e-02 2.4263e-01
8.0000e+00 -4.9159e-02 -1.1705e+00 -1.1668e+00 -1.3896e-01 -1.3483e-01 9.6617e-02
8.0500e+00 -4.8742e-02 -1.2200e+00 -1.2802e+00 -1.0220e-01 -1.8562e-01 -5.3270e-02
8.1000e+00 -1.0878e-01 -1.3190e+00 -1.4118e+00 -1.2608e-01 -1.9438e-01 -2.0471e-01
8.1500e+00 -1.1486e-01 -1.4581e+00 -1.4947e+00 -1.7846e-01 -2.0826e-01 -3.5530e-01
8.2000e+00 -1.0943e-01 -1.5199e+00 -1.5142e+00 -1.0770e-01 -2.1391e-01 -5.0260e-01
8.2500e+00 -8.4752e-02 -1.5863e+00 -1.6213e+00 -8.1974e-02 -2.0047e-01 -6.4429e-01
8.3000e+00 -8.1689e-02 -1.6455e+00 -1.7508e+00 -1.5586e-01 -2.0639e-01 -7.7821e-01
8.3500e+00 -1.0932e-01 -1.7219e+00 -1.7500e+00 -1.3758e-01 -2.5320e-01 -9.0243e-01
8.4000e+00 -1.0436e-01 -1.7735e+00 -1.7617e+00 -4.5239e-02 -2.2234e-01 -1.0153e+00
8.4500e+00 -8.5529e-02 -1.8118e+00 -1.8592e+00 -6.3370e-02 -1.6027e-01 -1.1156e+00
8.5000e+00 -9.9515e-02 -1.8067e+00 -1.9066e+00 -7.8697e-02 -1.6124e-01 -1.2021e+00
8.5500e+00 -1.1307e-01 -1.8112e+00 -1.8753e+00 -2.7310e-02 -1.6021e-01 -1.2741e+00
8.6000e+00 -7.8691e-02 -1.8580e+00 -1.8826e+00 -1.0359e-02 -1.1693e-01 -1.3311e+00
8.6500e+00 -4.3148e-02 -1.8426e+00 -1.8918e+00 5.1737e-03 -1.0325e-01 -1.3726e+00
8.7000e+00 -6.4655e-02 -1.7725e+00 -1.8104e+00 6.7717e-02 -8.6169e-02 -1.3985e+00
8.7500e+00 -5.9461e-02 -1.7738e+00 -1.8336e+00 6.6680e-02 -3.9627e-03 -1.4086e+00
8.8000e+00 -4.4758e-02 -1.7590e+00 -1.8452e+00 5.2007e-02 4.3556e-02 -1.4027e+00
8.8500e+00 8.4531e-03 -1.6670e+00 -1.7175e+00 1.3428e-01 7.7707e-03 -1.3809e+00
8.9000e+00 1.5333e-02 -1.5724e+00 -1.6032e+00 1.8950e-01 5.2003e-02 -1.3432e+00
8.9500e+00 -1.1214e-02 -1.5494e+00 -1.6395e+00 1.4188e-01 1.4380e-01 -1.2897e+00
9.0000e+00 1.1447e-02 -1.5193e+00 -1.6036e+00 1.5076e-01 1.3918e-01 -1.2205e+00
9.0500e+00 4.0240e-02 -1.4082e+00 -1.4496e+00 2.1757e-01 1.3468e-01 -1.1357e+00
9.1000e+00 4.1273e-02 -1.3154e+00 -1.3579e+00 2.2720e-01 2.1232e-01 -1.0358e+00
9.1500e+00 4.3941e-02 -1.2464e+00 -1.3384e+00 2.2470e-01 2.3243e-01 -9.2126e-01
9.2000e+00 6.0957e-02 -1.1989e+00 -1.2522e+00 2.2015e-01 1.9757e-01 -7.9283e-01
9.2500e+00 6.7727e-02 -1.1238e+00 -1.1628e+00 1.7977e-01 2.4416e-01 -6.5156e-01
9.3000e+00 8.8675e-02 -1.0463e+00 -1.1089e+00 1.9517e-01 2.7486e-01 -4.9879e-01
9.3500e+00 6.2473e-02 -9.4998e-01 -1.0060e+00 2.3366e-01 2.0741e-01 -3.3623e-01
9.4000e+00 5.4494e-02 -8.8035e-01 -9.2403e-01 1.7992e-01 1.9957e-01 -1.6595e-01
9.4500e+00 9.7301e-02 -8.6997e-01 -9.1765e-01 1.0039e-01 2.5650e-01 9.6456e-03
9.5000e+00 8.1856e-02 -8.4358e-01 -8.5332e-01 1.1137e-01 2.1154e-01 1.8791e-01
9.5500e+00 8.7528e-02 -7.6403e-01 -7.6235e-01 1.1860e-01 1.4160e-01 3.6602e-01
9.6000e+00 6.1189e-02 -6.9692e-01 -7.5458e-01 4.4089e-02 1.6720e-01 5.4112e-01
9.6500e+00 7.7813e-02 -7.0124e-01 -7.7688e-01 6.9315e-03 1.4748e-01 7.1044e-01
9.7000e+00 8.8760e-02 -7.0642e-01 -7.0009e-01 -1.8945e-02 4.8853e-02 8.7144e-01
9.7500e+00 7.8688e-02 -6.9844e-01 -6.8235e-01 -9.5025e-02 2.3806e-02 1.0219e+00
9.8000e+00 4.0774e-02 -6.4937e-01 -6.9765e-01 -1.1613e-01 6.4219e-02 1.1601e+00
9.8500e+00 3.7976e-02 -6.0700e-01 -6.7571e-01 -8.5324e-02 1.1133e-01 1.1601e+00
9.9000e+00 7.6671e-02 -5.8374e-01 -6.7285e-01 -8.7633e-02 1.3627e-01 1.1453e+00
9.9500e+00 3.6071e-02 -6.8524e-01 -7.2763e-01 -1.2937e-01 7.2107e-02 1.1157e+00
1.0000e+01 5.1471e-04 -7.5156e-01 -7.8948e-01 -1.1566e-01 2.5867e-02 1.0714e+00
1.0050e+01 -1.3202e-02 -7.6805e-01 -8.5606e-01 -1.1294e-01 5.1949e-02 1.0126e+00
1.0100e+01 2.0881e-02 -8.0893e-01 -9.1864e-01 -1.4316e-01 2.9976e-02 9.3967e-01
1.0150e+01 7.1334e-03 -9.1672e-01 -9.8412e-01 -1.3311e-01 -2.5311e-02 8.5303e-01
1.0200e+01 -2.0470e-02 -1.0500e+00 -1.0483e+00 -1.1172e-01 -3.6111e-02 7.5337e-01
1.0250e+01 -2.4833e-02 -1.1364e+00 -1.1803e+00 -1.4875e-01 -4.6123e-02 6.4155e-01
1.0300e+01 -2.9813e-02 -1.2031e+00 -1.2929e+00 -1.4763e-01 -1.0872e-01 5.1870e-01
1.0350e+01 -1.8016e-02 -1.3035e+00 -1.3826e+00 -1.0348e-01 -1.3035e-01 3.8618e-01
1.0400e+01 -5.4294e-02 -1.4339e+00 -1.4672e+00 -1.2406e-01 -1.1662e-01 2.4567e-01
1.0450e+01 -7.2129e-02 -1.5604e+00 -1.5688e+00 -1.4078e-01 -1.4370e-01 9.9078e-02
1.0500e+01 -5.6880e-02 -1.6100e+00 -1.6823e+00 -8.3883e-02 -1.8639e-01 -5.1437e-02
1.0550e+01 -5.5980e-02 -1.7090e+00 -1.8138e+00 -8.7908e-02 -1.8721e-01 -2.0355e-01
1.0600e+01 -4.3519e-02 -1.8481e+00 -1.8967e+00 -1.2104e-01 -1.9345e-01 -3.5483e-01
1.0650e+01 -7.5242e-02 -1.9099e+00 -1.9162e+00 -3.1933e-02 -1.9184e-01 -5.0285e-01
1.0700e+01 -4.8311e-02 -1.9763e+00 -2.0234e+00 1.0953e-02 -1.7162e-01 -6.4527e-01
1.0750e+01 -4.2923e-02 -2.0354e+00 -2.1528e+00 -4.7238e-02 -1.7135e-01 -7.7990e-01
1.0800e+01 -6.0560e-02 -2.1119e+00 -2.1520e+00 -1.4967e-02 -2.1262e-01 -9.0483e-01
1.0850e+01 -8.7412e-02 -2.1634e+00 -2.1637e+00 8.9442e-02 -1.7695e-01 -1.0184e+00
1.0900e+01 -3.9083e-02 -2.2018e+00 -2.2613e+00 8.1266e-02 -1.1083e-01 -1.1193e+00
1.0950e+01 -3.0073e-02 -2.1966e+00 -2.3086e+00 7.3631e-02 -1.0858e-01 -1.2065e+00
1.1000e+01 -2.9469e-02 -2.2011e+00 -2.2773e+00 1.3033e-01 -1.0517e-01 -1.2791e+00
1.1050e+01 -2.4660e-02 -2.2480e+00 -2.2846e+00 1.5014e-01 -6.0367e-02 -1.3367e+00
1.1100e+01 -2.3854e-02 -2.2326e+00 -2.2938e+00 1.6603e-01 -4.6047e-02 -1.3788e+00
1.1150e+01 -2.3865e-03 -2.1624e+00 -2.2124e+00 2.2645e-01 -2.9181e-02 -1.4052e+00
1.1200e+01 -2.5056e-03 -2.1638e+00 -2.2356e+00 2.2084e-01 5.1963e-02 -1.4158e+00
1.1250e+01 -4.5483e-02 -2.1490e+00 -2.2472e+00 1.9923e-01 9.7605e-02 -1.4104e+00
1.1300e+01 -1.6682e-02 -2.0569e+00 -2.1195e+00 2.7233e-01 5.9168e-02 -1.3891e+00
1.1350e+01 1.3328e-02 -1.9624e+00 -2.0053e+00 3.1630e-01 1.0002e-01 -1.3519e+00
1.1400e+01 2.4142e-02 -1.9393e+00 -2.0415e+00 2.5555e-01 1.8778e-01 -1.2988e+00
1.1450e+01 2.2928e-02 -1.9093e+00 -2.0056e+00 2.4964e-01 1.7852e-01 -1.2300e+00
1.1500e+01 8.4999e-04 -1.7982e+00 -1.8517e+00 3.0024e-01 1.6886e-01 -1.1456e+00
1.1550e+01 4.7493e-02 -1.7054e+00 -1.7599e+00 2.9251e-01 2.4090e-01 -1.0460e+00
1.1600e+01 5.9232e-02 -1.6363e+00 -1.7404e+00 2.7180e-01 2.5507e-01 -9.3171e-01
1.1650e+01 2.8216e-02 -1.5888e+00 -1.6543e+00 2.4847e-01 2.1398e-01 -8.0346e-01
1.1700e+01 8.1521e-03 -1.5137e+00 -1.5648e+00 1.8906e-01 2.5418e-01 -6.6225e-01
1.1750e+01 5.5080e-02 -1.4363e+00 -1.5110e+00 1.8545e-01 2.7841e-01 -5.0942e-01
1.1800e+01 6.5335e-02 -1.3399e+00 -1.4080e+00 2.0529e-01 2.0451e-01 -3.4668e-01
1.1850e+01 2.0128e-02 -1.2703e+00 -1.3261e+00 1.3351e-01 1.9033e-01 -1.7606e-01
1.1900e+01 3.3516e-02 -1.2599e+00 -1.3197e+00 3.6844e-02 2.4112e-01 3.7819e-05
1.1950e+01 3.7547e-02 -1.2335e+00 -1.2554e+00 3.1841e-02 1.9030e-01 1.7896e-01
1.2000e+01 6.7740e-02 -1.1540e+00 -1.1644e+00 2.4487e-02 1.1488e-01 3.5789e-01
1.2050e+01 5.5171e-02 -1.0869e+00 -1.1566e+00 -6.3006e-02 1.3544e-01 5.3394e-01
1.2100e+01 1.1135e-02 -1.0912e+00 -1.1789e+00 -1.1135e-01 1.1119e-01 7.0434e-01
1.2150e+01 2.4158e-02 -1.0964e+00 -1.1021e+00 -1.4647e-01 8.6042e-03 8.6653e-01
1.2200e+01 5.2417e-02 -1.0884e+00 -1.0844e+00 -2.2973e-01 -1.9775e-02 1.0183e+00
1.2250e+01 2.2796e-02 -1.0393e+00 -1.0997e+00 -2.5586e-01 1.7973e-02 1.1577e+00
1.2300e+01 -6.4170e-04 -9.9697e-01 -1.0777e+00 -2.2505e-01 6.5089e-02 1.1577e+00
1.2350e+01 1.7558e-02 -9.7371e-01 -1.0749e+00 -2.2523e-01 9.0703e-02 1.1429e+00
1.2400e+01 1.2970e-02 -1.0752e+00 -1.1297e+00 -2.6272e-01 2.7888e-02 1.1134e+00
1.2450e+01 5.6216e-03 -1.1415e+00 -1.1915e+00 -2.4272e-01 -1.6378e-02 1.0691e+00
1.2500e+01 -4.7508e-02 -1.1580e+00 -1.2581e+00 -2.3174e-01 1.2268e-02 1.0104e+00
1.2550e+01 -1.1821e-02 -1.1989e+00 -1.3207e+00 -2.5184e-01 -6.6007e-03 9.3754e-01
1.2600e+01 1.6028e-03 -1.3067e+00 -1.3862e+00 -2.2994e-01 -5.8298e-02 8.5101e-01
1.2650e+01 4.0678e-03 -1.4399e+00 -1.4504e+00 -1.9513e-01 -6.5087e-02 7.5146e-01
1.2700e+01 -1.8542e-02 -1.5264e+00 -1.5823e+00 -2.1736e-01 -7.0733e-02 6.3979e-01
1.2750e+01 -3.4672e-02 -1.5931e+00 -1.6949e+00 -2.0028e-01 -1.2868e-01 5.1709e-01
1.2800e+01 -1.9113e-02 -1.6935e+00 -1.7846e+00 -1.3923e-01 -1.4546e-01 3.8477e-01
1.2850e+01 -1.0686e-02 -1.8238e+00 -1.8692e+00 -1.4222e-01 -1.2674e-01 2.4446e-01
1.2900e+01 -5.3099e-02 -1.9504e+00 -1.9708e+00 -1.4092e-01 -1.4877e-01 9.8100e-02
1.2950e+01 -2.5363e-02 -1.9999e+00 -2.0843e+00 -6.5843e-02 -1.8644e-01 -5.2167e-02
1.3000e+01 -2.5363e-02 -2.0989e+00 -2.2159e+00 -5.1824e-02 -1.8233e-01 -2.0401e-01
1.3050e+01 3.4489e-03 -2.2381e+00 -2.2988e+00 -6.7322e-02 -1.8381e-01 -3.5502e-01
1.3100e+01 -3.6599e-02 -2.2998e+00 -2.3183e+00 3.8727e-02 -1.7767e-01 -5.0276e-01
1.3150e+01 -3.2963e-02 -2.3663e+00 -2.4254e+00 9.7591e-02 -1.5322e-01 -6.4488e-01
1.3200e+01 -2.5101e-02 -2.4254e+00 -2.5548e+00 5.4156e-02 -1.4907e-01 -7.7924e-01
1.3250e+01 -2.0596e-02 -2.5018e+00 -2.5541e+00 9.9718e-02 -1.8686e-01 -9.0389e-01
1.3300e+01 -1.8703e-02 -2.5534e+00 -2.5658e+00 2.1573e-01 -1.4815e-01 -1.0172e+00
1.3350e+01 -3.7510e-02 -2.5917e+00 -2.6633e+00 2.1728e-01 -7.9480e-02 -1.1178e+00
1.3400e+01 -3.1594e-02 -2.5866e+00 -2.7106e+00 2.1733e-01 -7.5184e-02 -1.2047e+00
1.3450e+01 6.4354e-03 -2.5911e+00 -2.6793e+00 2.7953e-01 -7.0265e-02 -1.2771e+00
1.3500e+01 7.1639e-03 -2.6380e+00 -2.6866e+00 3.0257e-01 -2.4498e-02 -1.3345e+00
1.3550e+01 -3.0637e-02 -2.6225e+00 -2.6959e+00 3.1938e-01 -9.7604e-03 -1.3764e+00
1.3600e+01 -9.4953e-03 -2.5524e+00 -2.6144e+00 3.7838e-01 6.9786e-03 -1.4025e+00
1.3650e+01 9.1577e-03 -2.5537e+00 -2.6377e+00 3.6904e-01 8.7461e-02 -1.4129e+00
1.3700e+01 7.0319e-03 -2.5390e+00 -2.6493e+00 3.4149e-01 1.3192e-01 -1.4074e+00
1.3750e+01 -2.3742e-02 -2.4469e+00 -2.5215e+00 4.0654e-01 9.1817e-02 -1.3859e+00
1.3800e+01 -2.8495e-03 -2.3524e+00 -2.4073e+00 4.4052e-01 1.3054e-01 -1.3485e+00
1.3850e+01 2.2864e-02 -2.3293e+00 -2.4436e+00 3.6805e-01 2.1575e-01 -1.2952e+00
1.3900e+01 1.7532e-02 -2.2993e+00 -2.4076e+00 3.4890e-01 2.0356e-01 -1.2262e+00
1.3950e+01 -1.5783e-03 -2.1882e+00 -2.2537e+00 3.8500e-01 1.9065e-01 -1.1417e+00
1.4000e+01 1.7561e-02 -2.0953e+00 -2.1620e+00 3.6177e-01 2.5915e-01 -1.0420e+00
1.4050e+01 4.0079e-02 -2.0263e+00 -2.1424e+00 3.2481e-01 2.6955e-01 -9.2757e-01
1.4100e+01 2.5629e-02 -1.9788e+00 -2.0563e+00 2.8477e-01 2.2454e-01 -7.9924e-01
1.4150e+01 2.5897e-02 -1.9037e+00 -1.9669e+00 2.0845e-01 2.6070e-01 -6.5800e-01
1.4200e+01 1.0300e-02 -1.8263e+00 -1.9130e+00 1.8801e-01 2.8085e-01 -5.0520e-01
1.4250e+01 2.4068e-02 -1.7299e+00 -1.8101e+00 1.9136e-01 2.0288e-01 -3.4253e-01
1.4300e+01 4.7901e-02 -1.6603e+00 -1.7281e+00 1.0367e-01 1.8470e-01 -1.7204e-01
1.4350e+01 1.7194e-02 -1.6499e+00 -1.7217e+00 -8.0727e-03 2.3162e-01 3.8584e-03
1.4400e+01 -9.1603e-03 -1.6235e+00 -1.6574e+00 -2.7125e-02 1.7711e-01 1.8252e-01
1.4450e+01 1.2025e-02 -1.5440e+00 -1.5664e+00 -4.7303e-02 9.8230e-02 3.6113e-01
1.4500e+01 2.5243e-02 -1.4769e+00 -1.5587e+00 -1.4623e-01 1.1562e-01 5.3680e-01
1.4550e+01 1.6885e-02 -1.4812e+00 -1.5810e+00 -2.0449e-01 8.8517e-02 7.0677e-01
1.4600e+01 -5.2160e-03 -1.4864e+00 -1.5042e+00 -2.4788e-01 -1.6549e-02 8.6849e-01
1.4650e+01 -1.5141e-03 -1.4784e+00 -1.4864e+00 -3.3769e-01 -4.7019e-02 1.0197e+00
1.4700e+01 2.7700e-02 -1.4293e+00 -1.5017e+00 -3.6860e-01 -1.0941e-02 1.1587e+00
1.4750e+01 -3.2342e-03 -1.3869e+00 -1.4798e+00 -3.3779e-01 3.6174e-02 1.1587e+00
1.4800e+01 -7.5193e-03 -1.3637e+00 -1.4769e+00 -3.3629e-01 6.2217e-02 1.1439e+00
1.4850e+01 -1.7355e-02 -1.4652e+00 -1.5317e+00 -3.7046e-01 2.4402e-04 1.1143e+00
1.4900e+01 1.7302e-02 -1.5315e+00 -1.5936e+00 -3.4552e-01 -4.2784e-02 1.0700e+00
1.4950e+01 1.9357e-02 -1.5480e+00 -1.6601e+00 -3.2804e-01 -1.2531e-02 1.0113e+00
1.5000e+01 -1.9820e-02 -1.5889e+00 -1.7227e+00 -3.4015e-01 -2.9453e-02 9.3840e-01
1.5050e+01 -3.9869e-02 -1.6967e+00 -1.7882e+00 -3.0886e-01 -7.8900e-02 8.5183e-01
1.5100e+01 1.4897e-02 -1.8299e+00 -1.8524e+00 -2.6340e-01 -8.3172e-02 7.5223e-01
1.5150e+01 2.0169e-02 -1.9164e+00 -1.9844e+00 -2.7384e-01 -8.6077e-02 6.4050e-01
1.5200e+01 -2.6257e-02 -1.9830e+00 -2.0970e+00 -2.4399e-01 -1.4111e-01 5.1774e-01
1.5250e+01 -5.9271e-02 -2.0834e+00 -2.1867e+00 -1.6936e-01 -1.5483e-01 3.8534e-01
1.5300e+01 -2.5678e-02 -2.2138e+00 -2.2713e+00 -1.5817e-01 -1.3297e-01 2.4495e-01
1.5350e+01 6.5844e-03 -2.3404e+00 -2.3729e+00 -1.4230e-01 -1.5182e-01 9.8496e-02
1.5400e+01 -3.8090e-02 -2.3899e+00 -2.4863e+00 -5.2495e-02 -1.8632e-01 -5.1872e-02
1.5450e+01 -3.4132e-02 -2.4889e+00 -2.6179e+00 -2.3796e-02 -1.7911e-01 -2.0383e-01
1.5500e+01 -5.2525e-03 -2.6280e+00 -2.7008e+00 -2.4899e-02 -1.7757e-01 -3.5494e-01
1.5550e+01 7.2731e-03 -2.6898e+00 -2.7203e+00 9.5039e-02 -1.6856e-01 -5.0280e-01
1.5600e+01 -2.6530e-02 -2.7562e+00 -2.8274e+00 1.6707e-01 -1.4143e-01 -6.4504e-01
1.5650e+01 -3.0289e-02 -2.8154e+00 -2.9569e+00 1.3588e-01 -1.3481e-01 -7.7951e-01
1.5700e+01 -1.5359e-02 -2.8918e+00 -2.9561e+00 1.9256e-01 -1.7039e-01 -9.0427e-01
1.5750e+01 1.2296e-03 -2.9434e+00 -2.9678e+00 3.1839e-01 -1.2975e-01 -1.0177e+00
1.5800e+01 -1.6036e-02 -2.9817e+00 -3.0653e+00 3.2830e-01 -5.9452e-02 -1.1184e+00
1.5850e+01 -1.6971e-02 -2.9766e+00 -3.1127e+00 3.3511e-01 -5.3851e-02 -1.2054e+00
1.5900e+01 -1.1251e-02 -2.9811e+00 -3.0814e+00 4.0236e-01 -4.7963e-02 -1.2779e+00
1.5950e+01 2.1811e-02 -3.0280e+00 -3.0887e+00 4.2866e-01 -1.5727e-03 -1.3354e+00
1.6000e+01 1.6686e-02 -3.0125e+00 -3.0979e+00 4.4688e-01 1.3439e-02 -1.3773e+00
1.6050e+01 -1.1640e-02 -2.9424e+00 -3.0165e+00 5.0541e-01 3.0104e-02 -1.4036e+00
1.6100e+01 -5.8524e-03 -2.9437e+00 -3.0397e+00 4.9375e-01 1.1017e-01 -1.4141e+00
1.6150e+01 1.9237e-02 -2.9289e+00 -3.0513e+00 4.6206e-01 1.5389e-01 -1.4086e+00
1.6200e+01 8.5197e-03 -2.8369e+00 -2.9236e+00 5.2126e-01 1.1272e-01 -1.3872e+00
1.6250e+01 -1.9581e-02 -2.7423e+00 -2.8093e+00 5.4782e-01 1.5010e-01 -1.3499e+00
1.6300e+01 4.7332e-03 -2.7193e+00 -2.8456e+00 4.6648e-01 2.3368e-01 -1.2967e+00
1.6350e+01 3.1910e-02 -2.6892e+00 -2.8097e+00 4.3719e-01 2.1963e-01 -1.2277e+00
1.6400e+01 3.6695e-02 -2.5781e+00 -2.6558e+00 4.6205e-01 2.0464e-01 -1.1433e+00
1.6450e+01 1.1497e-03 -2.4853e+00 -2.5640e+00 4.2668e-01 2.7089e-01 -1.0436e+00
1.6500e+01 1.7943e-03 -2.4163e+00 -2.5445e+00 3.7687e-01 2.7889e-01 -9.2925e-01
1.6550e+01 1.9427e-02 -2.3688e+00 -2.4584e+00 3.2349e-01 2.3138e-01 -8.0095e-01
1.6600e+01 2.2327e-02 -2.2937e+00 -2.3689e+00 2.3355e-01 2.6497e-01 -6.5972e-01
1.6650e+01 1.4298e-03 -2.2162e+00 -2.3150e+00 1.9943e-01 2.8251e-01 -5.0691e-01
1.6700e+01 8.7780e-03 -2.1199e+00 -2.2121e+00 1.8924e-01 2.0195e-01 -3.4420e-01
1.6750e+01 1.2348e-02 -2.0503e+00 -2.1301e+00 8.8375e-02 1.8123e-01 -1.7367e-01
1.6800e+01 1.1871e-02 -2.0399e+00 -2.1238e+00 -3.5994e-02 2.2568e-01 2.3147e-03
1.6850e+01 3.7956e-03 -2.0135e+00 -2.0594e+00 -6.6934e-02 1.6882e-01 1.8109e-01
1.6900e+01 9.5575e-03 -1.9339e+00 -1.9685e+00 -9.8097e-02 8.7747e-02 3.5982e-01
1.6950e+01 -6.4497e-03 -1.8668e+00 -1.9607e+00 -2.0696e-01 1.0312e-01 5.3565e-01
1.7000e+01 1.8445e-02 -1.8711e+00 -1.9830e+00 -2.7398e-01 7.4203e-02 7.0579e-01
1.7050e+01 1.1561e-03 -1.8763e+00 -1.9062e+00 -3.2485e-01 -3.2445e-02 8.6770e-01
1.7100e+01 -2.7627e-02 -1.8683e+00 -1.8885e+00 -4.2080e-01 -6.4245e-02 1.0191e+00
1.7150e+01 -2.2088e-02 -1.8193e+00 -1.9038e+00 -4.5644e-01 -2.9231e-02 1.1583e+00
1.7200e+01 1.5137e-02 -1.7769e+00 -1.8818e+00 -4.2563e-01 1.7885e-02 1.1583e+00
1.7250e+01 8.5515e-03 -1.7536e+00 -1.8790e+00 -4.2287e-01 4.4198e-02 1.1435e+00
1.7300e+01 -1.5772e-02 -1.8551e+00 -1.9337e+00 -4.5454e-01 -1.7241e-02 1.1139e+00
1.7350e+01 -1.1902e-02 -1.9215e+00 -1.9956e+00 -4.2587e-01 -5.9486e-02 1.0697e+00
1.7400e+01 1.8922e-03 -1.9379e+00 -2.0622e+00 -4.0348e-01 -2.8215e-02 1.0109e+00
1.7450e+01 1.7673e-03 -1.9788e+00 -2.1248e+00 -4.0955e-01 -4.3904e-02 9.3806e-01
1.7500e+01 -1.1919e-02 -2.0866e+00 -2.1902e+00 -3.7115e-01 -9.1925e-02 8.5150e-01
1.7550e+01 -2.6171e-02 -2.2199e+00 -2.2544e+00 -3.1759e-01 -9.4602e-02 7.5193e-01
1.7600e+01 -5.0246e-04 -2.3063e+00 -2.3864e+00 -3.1904e-01 -9.5770e-02 6.4021e-01
1.7650e+01 -4.2881e-03 -2.3730e+00 -2.4990e+00 -2.7945e-01 -1.4895e-01 5.1748e-01
1.7700e+01 -3.7668e-03 -2.4734e+00 -2.5887e+00 -1.9446e-01 -1.6073e-01 3.8511e-01
1.7750e+01 -1.7801e-02 -2.6038e+00 -2.6733e+00 -1.7244e-01 -1.3688e-01 2.4475e-01
1.7800e+01 -2.1697e-02 -2.7303e+00 -2.7749e+00 -1.4545e-01 -1.5371e-01 9.8337e-02
1.7850e+01 -8.0505e-04 -2.7799e+00 -2.8884e+00 -4.4384e-02 -1.8620e-01 -5.1990e-02
1.7900e+01 2.7059e-03 -2.8789e+00 -3.0199e+00 -4.4687e-03 -1.7700e-01 -2.0390e-01
1.7950e+01 -1.7765e-02 -3.0180e+00 -3.1029e+00 5.4316e-03 -1.7355e-01 -3.5497e-01
1.8000e+01 -8.0972e-03 -3.0798e+00 -3.1224e+00 1.3599e-01 -1.6272e-01 -5.0278e-01
1.8050e+01 2.0620e-03 -3.1462e+00 -3.2295e+00 2.1811e-01 -1.3387e-01 -6.4498e-01
1.8100e+01 -1.0359e-02 -3.2053e+00 -3.3589e+00 1.9632e-01 -1.2568e-01 -7.7940e-01
1.8150e+01 -2.7230e-02 -3.2818e+00 -3.3581e+00 2.6158e-01 -1.5984e-01 -9.0412e-01
1.8200e+01 -1.2073e-02 -3.3333e+00 -3.3698e+00 3.9506e-01 -1.1796e-01 -1.0175e+00
1.8250e+01 9.4215e-03 -3.3717e+00 -3.4674e+00 4.1156e-01 -4.6626e-02 -1.1182e+00
1.8300e+01 -3.9869e-03 -3.3665e+00 -3.5147e+00 4.2381e-01 -4.0186e-02 -1.2052e+00
1.8350e+01 -1.7826e-02 -3.3710e+00 -3.4834e+00 4.9528e-01 -3.3675e-02 -1.2776e+00
1.8400e+01 3.3232e-03 -3.4179e+00 -3.4907e+00 5.2449e-01 1.3117e-02 -1.3350e+00
1.8450e+01 3.3540e-02 -3.4025e+00 -3.5000e+00 5.4427e-01 2.8308e-02 -1.3769e+00
1.8500e+01 1.6015e-02 -3.3324e+00 -3.4185e+00 6.0300e-01 4.4930e-02 -1.4032e+00
1.8550e+01 -3.2119e-03 -3.3337e+00 -3.4418e+00 5.9017e-01 1.2473e-01 -1.4136e+00
1.8600e+01 1.7742e-02 -3.3189e+00 -3.4533e+00 5.5596e-01 1.6798e-01 -1.4081e+00
1.8650e+01 3.0576e-02 -3.2268e+00 -3.3256e+00 6.1137e-01 1.2614e-01 -1.3867e+00
1.8700e+01 2.8775e-02 -3.1323e+00 -3.2114e+00 6.3293e-01 1.6265e-01 -1.3493e+00
1.8750e+01 5.4164e-03 -3.1092e+00 -3.2476e+00 5.4549e-01 2.4520e-01 -1.2961e+00
1.8800e+01 -7.8286e-03 -3.0792e+00 -3.2117e+00 5.0909e-01 2.2996e-01 -1.2271e+00
1.8850e+01 1.5853e-02 -2.9681e+00 -3.0578e+00 5.2595e-01 2.1364e-01 -1.1426e+00
1.8900e+01 1.6975e-02 -2.8753e+00 -2.9660e+00 4.8182e-01 2.7845e-01 -1.0429e+00
1.8950e+01 1.5362e-02 -2.8062e+00 -2.9465e+00 4.2264e-01 2.8492e-01 -9.2857e-01
1.9000e+01 -4.7351e-03 -2.7587e+00 -2.8604e+00 3.5940e-01 2.3581e-01 -8.0026e-01
1.9050e+01 -1.2636e-02 -2.6836e+00 -2.7709e+00 2.5929e-01 2.6776e-01 -6.5903e-01
1.9100e+01 3.4654e-02 -2.6062e+00 -2.7171e+00 2.1484e-01 2.8364e-01 -5.0622e-01
1.9150e+01 4.9694e-03 -2.5099e+00 -2.6141e+00 1.9433e-01 2.0142e-01 -3.4353e-01
1.9200e+01 -3.5851e-02 -2.4402e+00 -2.5322e+00 8.3296e-02 1.7907e-01 -1.7302e-01
1.9250e+01 5.9618e-03 -2.4298e+00 -2.5258e+00 -5.0929e-02 2.2194e-01 2.9344e-03
1.9300e+01 2.6347e-02 -2.4034e+00 -2.4615e+00 -9.1265e-02 1.6359e-01 1.8166e-01
1.9350e+01 2.2576e-02 -2.3239e+00 -2.3705e+00 -1.3123e-01 8.1105e-02 3.6034e-01
1.9400e+01 -1.9786e-02 -2.2568e+00 -2.3627e+00 -2.4818e-01 9.5184e-02 5.3611e-01
1.9450e+01 2.5320e-03 -2.2611e+00 -2.3850e+00 -3.2246e-01 6.5111e-02 7.0619e-01
1.9500e+01 1.5573e-02 -2.2663e+00 -2.3082e+00 -3.7969e-01 -4.2548e-02 8.6802e-01
1.9550e+01 1.6687e-02 -2.2583e+00 -2.2905e+00 -4.8100e-01 -7.5199e-02 1.0194e+00
1.9600e+01 6.9827e-03 -2.2092e+00 -2.3058e+00 -5.2098e-01 -4.0866e-02 1.1584e+00
1.9650e+01 -1.3768e-02 -2.1669e+00 -2.2839e+00 -4.9017e-01 6.2499e-03 1.1584e+00
1.9700e+01 3.6825e-03 -2.1436e+00 -2.2810e+00 -4.8652e-01 3.2736e-02 1.1436e+00
1.9750e+01 1.2164e-03 -2.2451e+00 -2.3358e+00 -5.1640e-01 -2.8364e-02 1.1141e+00
1.9800e+01 -1.2007e-02 -2.3114e+00 -2.3976e+00 -4.8509e-01 -7.0110e-02 1.0698e+00
1.9850e+01 -1.5813e-02 -2.3279e+00 -2.4642e+00 -4.5920e-01 -3.8192e-02 1.0111e+00
1.9900e+01 5.0725e-03 -2.3688e+00 -2.5268e+00 -4.6096e-01 -5.3096e-02 9.3819e-01
1.9950e+01 2.5990e-03 -2.4766e+00 -2.5923e+00 -4.1748e-01 -1.0021e-01 8.5163e-01
2.0000e+01 -5.8319e-03 -2.6098e+00 -2.6565e+00 -3.5813e-01 -1.0187e-01 7.5205e-01
2.0050e+01 -1.9674e-02 -2.6963e+00 -2.7884e+00 -3.5315e-01 -1.0193e-01 6.4033e-01
2.0100e+01 -2.6590e-03 -2.7630e+00 -2.9011e+00 -3.0658e-01 -1.5393e-01 5.1759e-01
2.0150e+01 1.1505e-02 -2.8634e+00 -2.9908e+00 -2.1416e-01 -1.6448e-01 3.8520e-01
2.0200e+01 -6.9115e-03 -2.9937e+00 -3.0753e+00 -1.8437e-01 -1.3935e-01 2.4483e-01
2.0250e+01 -2.7605e-02 -3.1203e+00 -3.1770e+00 -1.4939e-01 -1.5490e-01 9.8401e-02
2.0300e+01 -1.3684e-02 -3.1698e+00 -3.2904e+00 -4.0223e-02 -1.8610e-01 -5.1943e-02
2.0350e+01 3.8657e-02 -3.2688e+00 -3.4220e+00 7.7689e-03 -1.7564e-01 -2.0387e-01
2.0400e+01 -1.3066e-02 -3.4080e+00 -3.5049e+00 2.5602e-02 -1.7096e-01 -3.5496e-01
2.0450e+01 -3.0696e-02 -3.4697e+00 -3.5244e+00 1.6383e-01 -1.5896e-01 -5.0279e-01
2.0500e+01 1.3997e-03 -3.5362e+00 -3.6315e+00 2.5324e-01 -1.2902e-01 -6.4500e-01
2.0550e+01 1.4901e-02 -3.5953e+00 -3.7609e+00 2.3827e-01 -1.1982e-01 -7.7944e-01
2.0600e+01 2.2188e-03 -3.6717e+00 -3.7602e+00 3.0977e-01 -1.5308e-01 -9.0418e-01
2.0650e+01 -2.2963e-02 -3.7233e+00 -3.7719e+00 4.4884e-01 -1.1041e-01 -1.0176e+00
2.0700e+01 7.2838e-03 -3.7616e+00 -3.8694e+00 4.7022e-01 -3.8404e-02 -1.1183e+00
2.0750e+01 3.1763e-02 -3.7565e+00 -3.9168e+00 4.8656e-01 -3.1427e-02 -1.2053e+00
2.0800e+01 1.3119e-02 -3.7610e+00 -3.8854e+00 5.6128e-01 -2.4516e-02 -1.2777e+00
2.0850e+01 -1.6881e-02 -3.8079e+00 -3.8927e+00 5.9286e-01 2.2536e-02 -1.3351e+00
2.0900e+01 -9.2724e-03 -3.7924e+00 -3.9020e+00 6.1408e-01 3.7843e-02 -1.3771e+00
2.0950e+01 2.9223e-02 -3.7223e+00 -3.8205e+00 6.7331e-01 5.4440e-02 -1.4034e+00
2.1000e+01 2.2435e-02 -3.7236e+00 -3.8438e+00 6.6003e-01 1.3408e-01 -1.4138e+00
2.1050e+01 3.6518e-03 -3.7089e+00 -3.8554e+00 6.2445e-01 1.7702e-01 -1.4083e+00
2.1100e+01 -1.9845e-02 -3.6168e+00 -3.7277e+00 6.7757e-01 1.3475e-01 -1.3869e+00
2.1150e+01 2.0494e-02 -3.5223e+00 -3.6134e+00 6.9599e-01 1.7072e-01 -1.3495e+00
2.1200e+01 2.3819e-02 -3.4992e+00 -3.6497e+00 6.0460e-01 2.5260e-01 -1.2963e+00
2.1250e+01 3.3165e-03 -3.4692e+00 -3.6138e+00 5.6353e-01 2.3660e-01 -1.2274e+00
2.1300e+01 -9.9299e-03 -3.3581e+00 -3.4598e+00 5.7504e-01 2.1943e-01 -1.1429e+00
2.1350e+01 4.8998e-03 -3.2652e+00 -3.3681e+00 5.2497e-01 2.8332e-01 -1.0432e+00
2.1400e+01 3.6673e-02 -3.1962e+00 -3.3486e+00 4.5936e-01 2.8881e-01 -9.2884e-01
2.1450e+01 7.1274e-04 -3.1487e+00 -3.2624e+00 3.8930e-01 2.3867e-01 -8.0054e-01
2.1500e+01 -1.3927e-02 -3.0736e+00 -3.1730e+00 2.8206e-01 2.6957e-01 -6.5931e-01
2.1550e+01 -8.7922e-03 -2.9962e+00 -3.1191e+00 2.3030e-01 2.8439e-01 -5.0650e-01
2.1600e+01 1.7210e-02 -2.8998e+00 -3.0162e+00 2.0239e-01 2.0111e-01 -3.4380e-01
2.1650e+01 9.7950e-03 -2.8302e+00 -2.9342e+00 8.4008e-02 1.7771e-01 -1.7328e-01
2.1700e+01 -6.4755e-03 -2.8198e+00 -2.9278e+00 -5.7418e-02 2.1958e-01 2.6850e-03
2.1750e+01 3.9203e-03 -2.7934e+00 -2.8635e+00 -1.0470e-01 1.6026e-01 1.8143e-01
2.1800e+01 3.1623e-02 -2.7139e+00 -2.7725e+00 -1.5124e-01 7.6879e-02 3.6013e-01
2.1850e+01 1.5292e-02 -2.6468e+00 -2.7648e+00 -2.7431e-01 9.0132e-02 5.3592e-01
2.1900e+01 -6.1630e-03 -2.6511e+00 -2.7871e+00 -3.5418e-01 5.9317e-02 7.0603e-01
2.1950e+01 -6.4582e-03 -2.6563e+00 -2.7103e+00 -4.1639e-01 -4.8990e-02 8.6789e-01
2.2000e+01 2.5047e-02 -2.6483e+00 -2.6925e+00 -5.2201e-01 -8.2187e-02 1.0193e+00
2.2050e+01 2.7965e-02 -2.5992e+00 -2.7078e+00 -5.6559e-01 -4.8289e-02 1.1584e+00
2.2100e+01 -2.1644e-02 -2.5568e+00 -2.6859e+00 -5.3478e-01 -1.1739e-03 1.1584e+00
2.2150e+01 -1.6404e-02 -2.5336e+00 -2.6830e+00 -5.3053e-01 2.5422e-02 1.1436e+00
2.2200e+01 1.9670e-02 -2.6351e+00 -2.7378e+00 -5.5922e-01 -3.5461e-02 1.1140e+00
2.2250e+01 1.1325e-02 -2.7014e+00 -2.7997e+00 -5.2612e-01 -7.6889e-02 1.0698e+00
2.2300e+01 -2.0345e-02 -2.7179e+00 -2.8662e+00 -4.9788e-01 -4.4557e-02 1.0110e+00
2.2350e+01 -1.4036e-02 -2.7588e+00 -2.9288e+00 -4.9674e-01 -5.8961e-02 9.3814e-01
2.2400e+01 1.4290e-02 -2.8666e+00 -2.9943e+00 -4.4983e-01 -1.0549e-01 8.5158e-01
2.2450e+01 1.9065e-02 -2.9998e+00 -3.0585e+00 -3.8657e-01 -1.0651e-01 7.5200e-01
2.2500e+01 -1.0034e-02 -3.0863e+00 -3.1905e+00 -3.7725e-01 -1.0586e-01 6.4028e-01
2.2550e+01 -2.2748e-02 -3.1529e+00 -3.3031e+00 -3.2595e-01 -1.5711e-01 5.1754e-01
2.2600e+01 -1.2625e-02 -3.2533e+00 -3.3928e+00 -2.2851e-01 -1.6686e-01 3.8516e-01
2.2650e+01 2.4631e-02 -3.3837e+00 -3.4774e+00 -1.9346e-01 -1.4093e-01 2.4480e-01
2.2700e+01 -2.5103e-02 -3.5103e+00 -3.5790e+00 -1.5304e-01 -1.5566e-01 9.8375e-02
2.2750e+01 -1.2012e-02 -3.5598e+00 -3.6924e+00 -3.8373e-02 -1.8603e-01 -5.1962e-02
2.2800e+01 -2.5927e-02 -3.6588e+00 -3.8240e+00 1.5116e-02 -1.7476e-01 -2.0388e-01
2.2850e+01 2.1093e-02 -3.7979e+00 -3.9069e+00 3.8355e-02 -1.6930e-01 -3.5497e-01
2.2900e+01 1.7849e-02 -3.8597e+00 -3.9264e+00 1.8182e-01 -1.5656e-01 -5.0278e-01
2.2950e+01 -2.2063e-02 -3.9261e+00 -4.0336e+00 2.7622e-01 -1.2592e-01 -6.4499e-01
2.3000e+01 -2.0421e-02 -3.9853e+00 -4.1630e+00 2.6591e-01 -1.1607e-01 -7.7942e-01
2.3050e+01 5.4928e-03 -4.0617e+00 -4.1622e+00 3.4171e-01 -1.4875e-01 -9.0415e-01
2.3100e+01 4.8029e-04 -4.1133e+00 -4.1739e+00 4.8465e-01 -1.0557e-01 -1.0175e+00
2.3150e+01 -2.0291e-02 -4.1516e+00 -4.2714e+00 5.0941e-01 -3.3134e-02 -1.1183e+00
2.3200e+01 3.1857e-03 -4.1465e+00 -4.3188e+00 5.2863e-01 -2.5812e-02 -1.2052e+00
2.3250e+01 9.0566e-03 -4.1510e+00 -4.2875e+00 6.0568e-01 -1.8643e-02 -1.2777e+00
2.3300e+01 2.7930e-02 -4.1979e+00 -4.2948e+00 6.3901e-01 2.8576e-02 -1.3351e+00
2.3350e+01 -1.0509e-02 -4.1824e+00 -4.3040e+00 6.6140e-01 4.3959e-02 -1.3770e+00
2.3400e+01 -1.8706e-02 -4.1123e+00 -4.2226e+00 7.2116e-01 6.0539e-02 -1.4033e+00
2.3450e+01 6.8393e-03 -4.1136e+00 -4.2458e+00 7.0780e-01 1.4007e-01 -1.4137e+00
2.3500e+01 2.2530e-02 -4.0988e+00 -4.2574e+00 6.7151e-01 1.8283e-01 -1.4082e+00
2.3550e+01 -2.0501e-02 -4.0068e+00 -4.1297e+00 7.2332e-01 1.4028e-01 -1.3868e+00
2.3600e+01 -1.8433e-02 -3.9122e+00 -4.0154e+00 7.3985e-01 1.7589e-01 -1.3494e+00
2.3650e+01 1.5329e-02 -3.8892e+00 -4.0517e+00 6.4603e-01 2.5735e-01 -1.2962e+00
2.3700e+01 5.3327e-03 -3.8591e+00 -4.0158e+00 6.0201e-01 2.4086e-01 -1.2273e+00
2.3750e+01 -1.3210e-02 -3.7480e+00 -3.8619e+00 6.1011e-01 2.2315e-01 -1.1428e+00
2.3800e+01 -1.8429e-02 -3.6552e+00 -3.7701e+00 5.5622e-01 2.8645e-01 -1.0431e+00
2.3850e+01 -1.6075e-02 -3.5862e+00 -3.7506e+00 4.8642e-01 2.9131e-01 -9.2873e-01
2.3900e+01 2.1504e-02 -3.5387e+00 -3.6645e+00 4.1185e-01 2.4052e-01 -8.0043e-01
2.3950e+01 -2.9031e-02 -3.4636e+00 -3.5750e+00 2.9988e-01 2.7074e-01 -6.5920e-01
2.4000e+01 -1.2893e-02 -3.3861e+00 -3.5211e+00 2.4322e-01 2.8488e-01 -5.0639e-01
2.4050e+01 5.9187e-03 -3.2898e+00 -3.4182e+00 2.1032e-01 2.0092e-01 -3.4369e-01
2.4100e+01 2.1119e-02 -3.2202e+00 -3.3362e+00 8.6924e-02 1.7685e-01 -1.7317e-01
2.4150e+01 -6.9172e-03 -3.2098e+00 -3.3299e+00 -5.9453e-02 2.1808e-01 2.7864e-03
2.4200e+01 -2.3984e-02 -3.1834e+00 -3.2655e+00 -1.1154e-01 1.5814e-01 1.8153e-01
2.4250e+01 2.3824e-02 -3.1038e+00 -3.1746e+00 -1.6269e-01 7.4184e-02 3.6022e-01
2.4300e+01 2.0477e-02 -3.0367e+00 -3.1668e+00 -2.9010e-01 8.6907e-02 5.3600e-01
2.4350e+01 1.4554e-02 -3.0410e+00 -3.1891e+00 -3.7396e-01 5.5617e-02 7.0609e-01
2.4400e+01 -1.5654e-02 -3.0462e+00 -3.1123e+00 -4.3977e-01 -5.3105e-02 8.6794e-01
2.4450e+01 -1.6214e-02 -3.0382e+00 -3.0946e+00 -5.4857e-01 -8.6652e-02 1.0193e+00
2.4500e+01 -5.7283e-05 -2.9892e+00 -3.1099e+00 -5.9486e-01 -5.3034e-02 1.1584e+00
2.4550e+01 -7.2141e-04 -2.9468e+00 -3.0879e+00 -5.6405e-01 -5.9188e-03 1.1584e+00
2.4600e+01 -1.3439e-02 -2.9235e+00 -3.0851e+00 -5.5941e-01 2.0747e-02 1.1436e+00
2.4650e+01 -7.7631e-03 -3.0250e+00 -3.1399e+00 -5.8733e-01 -3.9997e-02 1.1140e+00
2.4700e+01 1.6218e-03 -3.0914e+00 -3.2017e+00 -5.5309e-01 -8.1222e-02 1.0698e+00
2.4750e+01 1.8602e-02 -3.1079e+00 -3.2683e+00 -5.2335e-01 -4.8626e-02 1.0111e+00
2.4800e+01 -5.8407e-03 -3.1487e+00 -3.3309e+00 -5.2033e-01 -6.2710e-02 9.3816e-01
2.4850e+01 -1.2163e-02 -3.2565e+00 -3.3963e+00 -4.7122e-01 -1.0887e-01 8.5160e-01
2.4900e+01 1.5768e-02 -3.3898e+00 -3.4605e+00 -4.0543e-01 -1.0947e-01 7.5202e-01
2.4950e+01 6.9537e-03 -3.4762e+00 -3.5925e+00 -3.9331e-01 -1.0837e-01 6.4030e-01


==> pendulum/extrapolation_idx86.txt <==
t data nophy0 nophy1 phy_reg phy_noreg noaux
0.0000e+00 -1.3980e+00 -1.3979e+00 -1.4035e+00 -1.3992e+00 -1.3984e+00 -1.3980e+00
5.0000e-02 -1.3581e+00 -1.3509e+00 -1.3629e+00 -1.3160e+00 -1.3202e+00 -1.3980e+00
1.0000e-01 -1.2354e+00 -1.2124e+00 -1.3024e+00 -1.1705e+00 -1.1663e+00 -1.3955e+00
1.5000e-01 -1.2237e+00 -1.1347e+00 -1.2768e+00 -1.1524e+00 -1.1354e+00 -1.3905e+00
2.0000e-01 -1.2913e+00 -1.2677e+00 -1.3028e+00 -1.2621e+00 -1.2513e+00 -1.3830e+00
2.5000e-01 -1.3654e+00 -1.4161e+00 -1.3395e+00 -1.3721e+00 -1.3563e+00 -1.3730e+00
3.0000e-01 -1.3350e+00 -1.3574e+00 -1.3541e+00 -1.3125e+00 -1.3416e+00 -1.3605e+00
3.5000e-01 -1.2326e+00 -1.1428e+00 -1.2736e+00 -1.1799e+00 -1.1917e+00 -1.3455e+00
4.0000e-01 -1.1295e+00 -1.0766e+00 -1.1627e+00 -1.0853e+00 -1.0681e+00 -1.3280e+00
4.5000e-01 -1.1344e+00 -1.1708e+00 -1.1240e+00 -1.1116e+00 -1.0845e+00 -1.3081e+00
5.0000e-01 -1.2159e+00 -1.2287e+00 -1.2183e+00 -1.2127e+00 -1.2042e+00 -1.2857e+00
5.5000e-01 -1.2356e+00 -1.1735e+00 -1.2705e+00 -1.2471e+00 -1.2482e+00 -1.2609e+00
6.0000e-01 -1.1547e+00 -1.0520e+00 -1.1287e+00 -1.1248e+00 -1.1384e+00 -1.2336e+00
6.5000e-01 -9.9777e-01 -9.4572e-01 -9.6440e-01 -9.4782e-01 -9.5949e-01 -1.2039e+00
7.0000e-01 -9.4136e-01 -9.4562e-01 -9.8049e-01 -9.1726e-01 -8.8019e-01 -1.1718e+00
7.5000e-01 -9.9192e-01 -1.0188e+00 -1.0643e+00 -1.0078e+00 -9.4975e-01 -1.1373e+00
8.0000e-01 -1.0459e+00 -9.9532e-01 -9.9877e-01 -1.0655e+00 -1.0526e+00 -1.1005e+00
8.5000e-01 -9.5772e-01 -8.9385e-01 -9.0823e-01 -9.6440e-01 -9.9692e-01 -1.0614e+00
9.0000e-01 -8.2117e-01 -7.7555e-01 -8.4788e-01 -8.0964e-01 -8.0201e-01 -1.0200e+00
9.5000e-01 -6.9951e-01 -7.3175e-01 -7.7904e-01 -6.8804e-01 -6.5751e-01 -9.7643e-01
1.0000e+00 -6.8882e-01 -7.5889e-01 -7.3283e-01 -6.9989e-01 -6.7543e-01 -9.3068e-01
1.0500e+00 -7.7776e-01 -7.4064e-01 -7.3738e-01 -7.9610e-01 -7.5130e-01 -8.8283e-01
1.1000e+00 -7.6993e-01 -6.4806e-01 -7.3821e-01 -7.8765e-01 -7.6789e-01 -8.3294e-01
1.1500e+00 -6.3780e-01 -5.2522e-01 -6.5439e-01 -6.1580e-01 -6.4180e-01 -7.8109e-01
1.2000e+00 -4.7760e-01 -5.0499e-01 -4.9637e-01 -4.2990e-01 -4.6279e-01 -7.2736e-01
1.2500e+00 -3.9795e-01 -4.8178e-01 -4.3122e-01 -4.0229e-01 -3.4528e-01 -6.7184e-01
1.3000e+00 -4.3705e-01 -4.4661e-01 -4.9640e-01 -5.0103e-01 -4.0474e-01 -6.1464e-01
1.3500e+00 -4.5239e-01 -3.4000e-01 -5.0229e-01 -5.1656e-01 -4.9771e-01 -5.5586e-01
1.4000e+00 -3.8485e-01 -2.7340e-01 -3.3849e-01 -3.8451e-01 -4.3810e-01 -4.9561e-01
1.4500e+00 -2.5910e-01 -2.5842e-01 -2.1960e-01 -2.1933e-01 -2.3541e-01 -4.3402e-01
1.5000e+00 -1.2372e-01 -2.6405e-01 -1.8975e-01 -1.1840e-01 -7.4236e-02 -3.7123e-01
1.5500e+00 -1.1628e-01 -1.4125e-01 -2.0376e-01 -1.4032e-01 -8.2704e-02 -3.0737e-01
1.6000e+00 -1.7531e-01 -2.1397e-02 -1.6861e-01 -2.1366e-01 -1.6879e-01 -2.4259e-01
1.6500e+00 -1.6867e-01 -3.7105e-02 -1.1379e-01 -1.9566e-01 -1.8592e-01 -1.7704e-01
1.7000e+00 -3.2452e-02 -7.5359e-02 -3.0326e-02 -8.5453e-03 -6.0003e-02 -1.1088e-01
1.7500e+00 1.1209e-01 -2.2611e-02 8.4331e-02 1.6137e-01 1.2219e-01 -4.4275e-02
1.8000e+00 1.6618e-01 1.6007e-01 1.2412e-01 1.4913e-01 2.2301e-01 2.2611e-02
1.8500e+00 1.3453e-01 2.5131e-01 8.3328e-02 6.2599e-02 1.7006e-01 8.9610e-02
1.9000e+00 8.4815e-02 1.5287e-01 8.6256e-02 4.8049e-02 5.5120e-02 1.5655e-01
1.9500e+00 1.6024e-01 1.1914e-01 2.1687e-01 1.5832e-01 1.0363e-01 2.2327e-01
2.0000e+00 3.0409e-01 1.8828e-01 3.4370e-01 3.2815e-01 3.1145e-01 2.8958e-01
2.0500e+00 3.9663e-01 3.6485e-01 3.7253e-01 4.3336e-01 4.4225e-01 3.5534e-01
2.1000e+00 3.7803e-01 4.5617e-01 3.1216e-01 3.4252e-01 4.0518e-01 4.2037e-01
2.1500e+00 3.1859e-01 3.7962e-01 3.2486e-01 2.1416e-01 3.3852e-01 4.8452e-01
2.2000e+00 3.1568e-01 2.8846e-01 4.1412e-01 2.8297e-01 3.3910e-01 5.4764e-01
2.2500e+00 4.1335e-01 3.5060e-01 4.6781e-01 5.0123e-01 4.1756e-01 6.0957e-01
2.3000e+00 5.2703e-01 5.3991e-01 5.0838e-01 5.9497e-01 5.6146e-01 6.7018e-01
2.3500e+00 5.7066e-01 6.0436e-01 5.6026e-01 5.3250e-01 6.9623e-01 7.2933e-01
2.4000e+00 5.0240e-01 5.4838e-01 5.3526e-01 4.1496e-01 5.9749e-01 7.8691e-01
2.4500e+00 4.5287e-01 4.3601e-01 4.5484e-01 4.1206e-01 4.7237e-01 8.4280e-01
2.5000e+00 4.8536e-01 4.8310e-01 4.8987e-01 4.9399e-01 5.5013e-01 8.4280e-01
2.5500e+00 6.0763e-01 6.2161e-01 5.5040e-01 6.3464e-01 6.9746e-01 8.4090e-01
2.6000e+00 6.7123e-01 6.9933e-01 5.7602e-01 6.4296e-01 7.1526e-01 8.3712e-01
2.6500e+00 6.5407e-01 5.6628e-01 5.5002e-01 5.1868e-01 5.8003e-01 8.3143e-01
2.7000e+00 5.3154e-01 4.1790e-01 5.1334e-01 3.8928e-01 4.4959e-01 8.2387e-01
2.7500e+00 5.3080e-01 4.7663e-01 4.9867e-01 4.2477e-01 4.3305e-01 8.1443e-01
2.8000e+00 6.0069e-01 6.9117e-01 5.7918e-01 5.2852e-01 5.4596e-01 8.0312e-01
2.8500e+00 6.8583e-01 7.5736e-01 6.9009e-01 5.8978e-01 6.2736e-01 7.8997e-01
2.9000e+00 6.9848e-01 6.6315e-01 7.2884e-01 5.2565e-01 5.6349e-01 7.7500e-01
2.9500e+00 6.1405e-01 6.0532e-01 6.3452e-01 3.8240e-01 3.9145e-01 7.5822e-01
3.0000e+00 5.1924e-01 6.6051e-01 5.8236e-01 3.0174e-01 2.9041e-01 7.3966e-01
3.0500e+00 5.2965e-01 7.8203e-01 7.2414e-01 3.7370e-01 3.3887e-01 7.1936e-01
3.1000e+00 6.3686e-01 8.8827e-01 8.8841e-01 4.9649e-01 4.5234e-01 6.9735e-01
3.1500e+00 6.7468e-01 8.8837e-01 8.7233e-01 4.6924e-01 4.6240e-01 6.7366e-01
3.2000e+00 6.0539e-01 8.1516e-01 7.8850e-01 3.1739e-01 3.2011e-01 6.4835e-01
3.2500e+00 4.8465e-01 8.3867e-01 8.5404e-01 1.9526e-01 1.4140e-01 6.2145e-01
3.3000e+00 4.4197e-01 9.4014e-01 9.4458e-01 2.2876e-01 1.1830e-01 5.9302e-01
3.3500e+00 5.2102e-01 1.0584e+00 1.0049e+00 3.1318e-01 2.3196e-01 5.6312e-01
3.4000e+00 5.7853e-01 1.1022e+00 1.0738e+00 3.6186e-01 2.9308e-01 5.3179e-01
3.4500e+00 5.7184e-01 1.0751e+00 1.1200e+00 2.7478e-01 1.8996e-01 4.9911e-01
3.5000e+00 4.5762e-01 1.0933e+00 1.1154e+00 1.0126e-01 2.7454e-02 4.6514e-01
3.5500e+00 3.5635e-01 1.1859e+00 1.1146e+00 3.0595e-02 -7.6860e-02 4.2996e-01
3.6000e+00 3.6897e-01 1.3088e+00 1.1984e+00 1.2179e-01 -3.9210e-02 3.9363e-01
3.6500e+00 4.2566e-01 1.3290e+00 1.3564e+00 2.2576e-01 5.0987e-02 3.5625e-01
3.7000e+00 4.6623e-01 1.3522e+00 1.4216e+00 1.7044e-01 7.9645e-02 3.1790e-01
3.7500e+00 3.9108e-01 1.3874e+00 1.3564e+00 -1.1962e-02 -6.8353e-02 2.7866e-01
3.8000e+00 2.4620e-01 1.4940e+00 1.3505e+00 -1.1160e-01 -2.4924e-01 2.3863e-01
3.8500e+00 2.2836e-01 1.5606e+00 1.5143e+00 -6.3819e-02 -2.7663e-01 1.9790e-01
3.9000e+00 2.4470e-01 1.5756e+00 1.6332e+00 1.7195e-02 -1.5971e-01 1.5657e-01
3.9500e+00 3.1510e-01 1.5699e+00 1.6631e+00 3.4346e-02 -8.2802e-02 1.1474e-01
4.0000e+00 2.9798e-01 1.6927e+00 1.6491e+00 -7.0690e-02 -1.7378e-01 7.2518e-02
4.0500e+00 1.5179e-01 1.8126e+00 1.6842e+00 -2.2623e-01 -3.4035e-01 3.0003e-02
4.1000e+00 7.9818e-02 1.7969e+00 1.7390e+00 -2.8924e-01 -4.3573e-01 -1.2696e-02
4.1500e+00 6.6303e-02 1.7586e+00 1.8225e+00 -1.8170e-01 -3.8560e-01 -5.5472e-02
4.2000e+00 1.5837e-01 1.8114e+00 1.9371e+00 -8.9682e-02 -2.7653e-01 -9.8215e-02
4.2500e+00 1.6603e-01 1.9941e+00 1.9769e+00 -1.7791e-01 -2.4599e-01 -1.4082e-01
4.3000e+00 8.6929e-02 2.0853e+00 1.9361e+00 -3.3828e-01 -3.6620e-01 -1.8317e-01
4.3500e+00 -6.2949e-02 1.9869e+00 1.9391e+00 -4.2434e-01 -5.4523e-01 -2.2517e-01
4.4000e+00 -8.5133e-02 1.9531e+00 2.0697e+00 -3.8304e-01 -5.5750e-01 -2.6670e-01
4.4500e+00 -3.7605e-02 2.0223e+00 2.1965e+00 -2.7945e-01 -4.0704e-01 -3.0767e-01
4.5000e+00 3.4466e-02 2.1988e+00 2.2253e+00 -2.3759e-01 -3.3005e-01 -3.4797e-01
4.5500e+00 -4.8289e-03 2.2902e+00 2.1650e+00 -3.8875e-01 -4.1730e-01 -3.8750e-01
4.6000e+00 -1.1285e-01 2.2136e+00 2.1777e+00 -5.7424e-01 -5.3044e-01 -4.2617e-01
4.6500e+00 -2.0491e-01 2.1224e+00 2.2669e+00 -5.5926e-01 -5.7256e-01 -4.6387e-01
4.7000e+00 -2.0621e-01 2.1846e+00 2.3206e+00 -3.9141e-01 -5.3299e-01 -5.0053e-01
4.7500e+00 -1.2354e-01 2.3739e+00 2.3612e+00 -3.4457e-01 -4.2413e-01 -5.3605e-01
4.8000e+00 -7.5721e-02 2.4383e+00 2.4131e+00 -4.5036e-01 -3.2051e-01 -5.7035e-01
4.8500e+00 -1.7160e-01 2.3824e+00 2.3881e+00 -6.0756e-01 -4.4652e-01 -6.0336e-01
4.9000e+00 -2.8121e-01 2.2700e+00 2.3077e+00 -6.4640e-01 -5.9503e-01 -6.3500e-01
4.9500e+00 -3.1584e-01 2.3171e+00 2.3427e+00 -5.6447e-01 -5.1727e-01 -6.3500e-01
5.0000e+00 -2.5360e-01 2.4556e+00 2.4032e+00 -4.2049e-01 -3.6620e-01 -6.3349e-01
5.0500e+00 -1.6590e-01 2.5333e+00 2.4288e+00 -4.0552e-01 -3.4101e-01 -6.3048e-01
5.1000e+00 -1.8919e-01 2.4003e+00 2.4028e+00 -5.1984e-01 -4.6532e-01 -6.2597e-01
5.1500e+00 -2.8841e-01 2.2519e+00 2.3662e+00 -6.3601e-01 -5.8140e-01 -6.1996e-01
5.2000e+00 -3.5803e-01 2.3106e+00 2.3515e+00 -5.8410e-01 -5.8030e-01 -6.1246e-01
5.2500e+00 -3.3774e-01 2.5252e+00 2.4320e+00 -4.6076e-01 -4.4656e-01 -6.0349e-01
5.3000e+00 -2.4662e-01 2.5914e+00 2.5429e+00 -3.7685e-01 -3.4131e-01 -5.9306e-01
5.3500e+00 -1.9368e-01 2.4971e+00 2.5817e+00 -4.1534e-01 -3.7844e-01 -5.8119e-01
5.4000e+00 -2.7406e-01 2.4393e+00 2.4873e+00 -5.3007e-01 -5.2101e-01 -5.6790e-01
5.4500e+00 -3.7942e-01 2.4945e+00 2.4352e+00 -5.7946e-01 -5.9000e-01 -5.5321e-01
5.5000e+00 -3.8064e-01 2.6160e+00 2.5770e+00 -4.7359e-01 -5.0710e-01 -5.3716e-01
5.5500e+00 -2.9265e-01 2.7223e+00 2.7412e+00 -3.1438e-01 -3.5696e-01 -5.1978e-01
5.6000e+00 -2.3298e-01 2.7224e+00 2.7251e+00 -3.0288e-01 -3.0817e-01 -5.0110e-01
5.6500e+00 -2.4914e-01 2.6492e+00 2.6413e+00 -4.1378e-01 -4.0985e-01 -4.8116e-01
5.7000e+00 -3.3713e-01 2.6727e+00 2.7069e+00 -4.9293e-01 -5.4626e-01 -4.6000e-01
5.7500e+00 -3.7563e-01 2.7741e+00 2.7974e+00 -4.1457e-01 -5.2558e-01 -4.3766e-01
5.8000e+00 -3.4652e-01 2.8924e+00 2.8578e+00 -2.8362e-01 -3.6682e-01 -4.1420e-01
5.8500e+00 -2.3862e-01 2.9362e+00 2.9266e+00 -1.8689e-01 -2.5950e-01 -3.8966e-01
5.9000e+00 -1.8302e-01 2.9091e+00 2.9728e+00 -2.2459e-01 -3.1548e-01 -3.6410e-01
5.9500e+00 -2.6360e-01 2.9273e+00 2.9683e+00 -3.4758e-01 -4.3013e-01 -3.3758e-01
6.0000e+00 -3.4481e-01 3.0199e+00 2.9674e+00 -3.6676e-01 -4.8604e-01 -3.1015e-01
6.0500e+00 -3.1200e-01 3.1428e+00 3.0512e+00 -2.2332e-01 -3.9964e-01 -2.8188e-01
6.1000e+00 -2.3257e-01 3.1630e+00 3.2093e+00 -6.6513e-02 -2.6052e-01 -2.5284e-01
6.1500e+00 -1.3672e-01 3.1862e+00 3.2744e+00 -6.8612e-02 -1.8296e-01 -2.2309e-01
6.2000e+00 -1.5738e-01 3.2214e+00 3.2092e+00 -1.9758e-01 -2.8224e-01 -1.9271e-01
6.2500e+00 -2.5328e-01 3.3280e+00 3.2033e+00 -2.4379e-01 -4.1478e-01 -1.6176e-01
6.3000e+00 -2.9418e-01 3.3946e+00 3.3671e+00 -1.4273e-01 -3.9433e-01 -1.3033e-01
6.3500e+00 -2.4005e-01 3.4096e+00 3.4860e+00 -8.8019e-03 -2.3026e-01 -9.8489e-02
6.4000e+00 -9.7513e-02 3.4039e+00 3.5159e+00 6.0734e-02 -1.0704e-01 -6.6319e-02
6.4500e+00 -5.5484e-02 3.5267e+00 3.5019e+00 7.3754e-03 -1.5268e-01 -3.3899e-02
6.5000e+00 -1.5060e-01 3.6466e+00 3.5370e+00 -9.7361e-02 -2.7504e-01 -1.3107e-03
6.5500e+00 -2.0352e-01 3.6309e+00 3.5918e+00 -1.1061e-01 -3.2746e-01 3.1363e-02
6.6000e+00 -1.9898e-01 3.5926e+00 3.6753e+00 4.5493e-02 -2.3573e-01 6.4041e-02
6.6500e+00 -7.9838e-02 3.6454e+00 3.7900e+00 1.8473e-01 -8.6544e-02 9.6638e-02
6.7000e+00 -2.4632e-03 3.8281e+00 3.8298e+00 1.4223e-01 -1.7481e-02 1.2907e-01
6.7500e+00 -4.2919e-02 3.9193e+00 3.7890e+00 2.5955e-02 -1.0084e-01 1.6126e-01
6.8000e+00 -1.0263e-01 3.8209e+00 3.7919e+00 -1.7753e-02 -2.4481e-01 1.9313e-01
6.8500e+00 -1.3041e-01 3.7871e+00 3.9225e+00 6.4021e-02 -2.2387e-01 2.2458e-01
6.9000e+00 -8.7017e-02 3.8563e+00 4.0493e+00 2.0610e-01 -4.2115e-02 2.5555e-01
6.9500e+00 3.6050e-02 4.0328e+00 4.0782e+00 2.8437e-01 6.4171e-02 2.8596e-01
7.0000e+00 7.4445e-02 4.1242e+00 4.0178e+00 1.6745e-01 4.1755e-03 3.1572e-01
7.0500e+00 1.9370e-02 4.0476e+00 4.0305e+00 1.3929e-02 -8.3791e-02 3.4477e-01
7.1000e+00 -6.5144e-02 3.9564e+00 4.1198e+00 5.8563e-02 -1.0287e-01 3.7302e-01
7.1500e+00 -5.4509e-02 4.0186e+00 4.1734e+00 2.5366e-01 -4.2405e-02 4.0042e-01
7.2000e+00 7.2417e-02 4.2079e+00 4.2140e+00 3.2530e-01 8.5180e-02 4.2690e-01
7.2500e+00 1.2930e-01 4.2723e+00 4.2659e+00 2.4182e-01 2.0533e-01 4.5239e-01
7.3000e+00 1.2920e-01 4.2164e+00 4.2409e+00 1.0438e-01 9.3667e-02 4.7682e-01
7.3500e+00 2.7258e-02 4.1040e+00 4.1605e+00 8.2742e-02 -4.2683e-02 5.0015e-01
7.4000e+00 -6.7537e-03 4.1511e+00 4.1955e+00 1.6467e-01 3.5076e-02 5.0015e-01
7.4500e+00 5.0063e-02 4.2896e+00 4.2560e+00 3.0633e-01 1.8410e-01 4.9893e-01
7.5000e+00 1.6878e-01 4.3673e+00 4.2817e+00 3.1667e-01 2.0526e-01 4.9649e-01
7.5500e+00 1.9029e-01 4.2343e+00 4.2557e+00 1.9541e-01 7.4996e-02 4.9285e-01
7.6000e+00 1.2359e-01 4.0859e+00 4.2190e+00 7.0028e-02 -4.8907e-02 4.8799e-01
7.6500e+00 4.5006e-02 4.1446e+00 4.2043e+00 1.1049e-01 -5.7410e-02 4.8193e-01
7.7000e+00 5.5741e-02 4.3592e+00 4.2848e+00 2.2019e-01 6.4995e-02 4.7468e-01
7.7500e+00 1.5509e-01 4.4253e+00 4.3957e+00 2.8833e-01 1.5728e-01 4.6625e-01
7.8000e+00 2.2671e-01 4.3311e+00 4.4345e+00 2.3198e-01 1.0562e-01 4.5667e-01
7.8500e+00 2.0025e-01 4.2733e+00 4.3402e+00 9.7402e-02 -5.2970e-02 4.4594e-01
7.9000e+00 8.8408e-02 4.3285e+00 4.2880e+00 2.6263e-02 -1.3937e-01 4.3410e-01
7.9500e+00 5.4160e-02 4.4500e+00 4.4298e+00 1.0856e-01 -7.5181e-02 4.2116e-01
8.0000e+00 1.2826e-01 4.5563e+00 4.5940e+00 2.4247e-01 5.5047e-02 4.0715e-01
8.0500e+00 2.1539e-01 4.5563e+00 4.5780e+00 2.2706e-01 8.2806e-02 3.9210e-01
8.1000e+00 2.3910e-01 4.4831e+00 4.4941e+00 8.7742e-02 -4.0913e-02 3.7605e-01
8.1500e+00 1.6658e-01 4.5066e+00 4.5597e+00 -2.1212e-02 -2.0028e-01 3.5903e-01
8.2000e+00 7.7226e-02 4.6081e+00 4.6502e+00 2.6067e-02 -2.0335e-01 3.4108e-01
8.2500e+00 7.0351e-02 4.7264e+00 4.7106e+00 1.2480e-01 -6.9039e-02 3.2224e-01
8.3000e+00 1.8320e-01 4.7702e+00 4.7794e+00 1.8829e-01 1.3242e-02 3.0254e-01
8.3500e+00 2.5569e-01 4.7431e+00 4.8256e+00 1.1644e-01 -6.8268e-02 2.8205e-01
8.4000e+00 1.9607e-01 4.7613e+00 4.8211e+00 -4.1456e-02 -2.0881e-01 2.6079e-01
8.4500e+00 9.0782e-02 4.8539e+00 4.8202e+00 -9.6173e-02 -2.9088e-01 2.3883e-01
8.5000e+00 3.6218e-02 4.9768e+00 4.9041e+00 1.1230e-02 -2.3081e-01 2.1622e-01
8.5500e+00 9.8907e-02 4.9970e+00 5.0621e+00 1.3162e-01 -1.1808e-01 1.9300e-01
8.6000e+00 2.0438e-01 5.0202e+00 5.1272e+00 9.2865e-02 -6.6856e-02 1.6924e-01
8.6500e+00 1.9677e-01 5.0554e+00 5.0621e+00 -7.2875e-02 -1.9234e-01 1.4500e-01
8.7000e+00 1.2385e-01 5.1620e+00 5.0562e+00 -1.5583e-01 -3.5085e-01 1.2032e-01
8.7500e+00 3.6968e-02 5.2286e+00 5.2200e+00 -9.1375e-02 -3.5606e-01 9.5283e-02
8.8000e+00 2.8399e-02 5.2436e+00 5.3389e+00 6.2224e-03 -2.1724e-01 6.9938e-02
8.8500e+00 1.4291e-01 5.2379e+00 5.3687e+00 3.9819e-02 -1.1878e-01 4.4351e-02
8.9000e+00 1.8758e-01 5.3607e+00 5.3547e+00 -4.8966e-02 -1.8862e-01 1.8587e-02
8.9500e+00 1.4800e-01 5.4806e+00 5.3898e+00 -1.8850e-01 -3.3453e-01 -7.2892e-03
9.0000e+00 4.1066e-02 5.4649e+00 5.4447e+00 -2.3580e-01 -4.0979e-01 -3.3213e-02
9.0500e+00 -4.6169e-03 5.4266e+00 5.5281e+00 -1.1291e-01 -3.4014e-01 -5.9118e-02
9.1000e+00 5.1351e-02 5.4794e+00 5.6428e+00 -5.9353e-03 -2.1219e-01 -8.4939e-02
9.1500e+00 1.5676e-01 5.6620e+00 5.6826e+00 -7.9647e-02 -1.6348e-01 -1.1061e-01
9.2000e+00 1.5030e-01 5.7533e+00 5.6418e+00 -2.2600e-01 -2.6626e-01 -1.3607e-01
9.2500e+00 4.0375e-02 5.6548e+00 5.6447e+00 -2.9856e-01 -4.2866e-01 -1.6124e-01
9.3000e+00 -2.5720e-02 5.6211e+00 5.7753e+00 -2.4434e-01 -4.2514e-01 -1.8607e-01
9.3500e+00 -2.3067e-02 5.6902e+00 5.9021e+00 -1.2844e-01 -2.5973e-01 -2.1050e-01
9.4000e+00 6.2985e-02 5.8668e+00 5.9310e+00 -7.4917e-02 -1.6871e-01 -2.3445e-01
9.4500e+00 1.0907e-01 5.9581e+00 5.8706e+00 -2.1508e-01 -2.4285e-01 -2.5787e-01
9.5000e+00 6.2473e-02 5.8816e+00 5.8833e+00 -3.9028e-01 -3.4382e-01 -2.8071e-01
9.5500e+00 -4.6694e-02 5.7904e+00 5.9726e+00 -3.6573e-01 -3.7474e-01 -3.0289e-01
9.6000e+00 -8.8547e-02 5.8526e+00 6.0263e+00 -1.8907e-01 -3.2496e-01 -3.2438e-01
9.6500e+00 -1.8121e-02 6.0419e+00 6.0668e+00 -1.3420e-01 -2.0687e-01 -3.4510e-01
9.7000e+00 7.4604e-02 6.1063e+00 6.1187e+00 -2.3274e-01 -9.5033e-02 -3.6502e-01
9.7500e+00 6.9472e-02 6.0504e+00 6.0937e+00 -3.8350e-01 -2.1382e-01 -3.8408e-01
9.8000e+00 -1.7916e-02 5.9380e+00 6.0133e+00 -4.1672e-01 -3.5612e-01 -4.0223e-01
9.8500e+00 -1.1435e-01 5.9851e+00 6.0483e+00 -3.3479e-01 -2.7836e-01 -4.0223e-01
9.9000e+00 -1.0333e-01 6.1236e+00 6.1089e+00 -1.9150e-01 -1.2820e-01 -4.0124e-01
9.9500e+00 -1.1451e-02 6.2013e+00 6.1345e+00 -1.7791e-01 -1.0481e-01 -3.9925e-01
1.0000e+01 3.9659e-02 6.0683e+00 6.1085e+00 -2.9430e-01 -2.3176e-01 -3.9627e-01
1.0050e+01 -1.4939e-02 5.9199e+00 6.0718e+00 -4.1323e-01 -3.5132e-01 -3.9231e-01
1.0100e+01 -1.1739e-01 5.9786e+00 6.0571e+00 -3.6473e-01 -3.5448e-01 -3.8736e-01
1.0150e+01 -1.5414e-01 6.1931e+00 6.1376e+00 -2.4546e-01 -2.2577e-01 -3.8145e-01
1.0200e+01 -6.4254e-02 6.2593e+00 6.2485e+00 -1.6625e-01 -1.2628e-01 -3.7458e-01
1.0250e+01 3.6875e-02 6.1651e+00 6.2873e+00 -2.1006e-01 -1.6985e-01 -3.6676e-01
1.0300e+01 2.4534e-02 6.1073e+00 6.1930e+00 -3.3071e-01 -3.1953e-01 -3.5801e-01
1.0350e+01 -9.2863e-02 6.1625e+00 6.1408e+00 -3.8657e-01 -3.9625e-01 -3.4835e-01
1.0400e+01 -1.4500e-01 6.2840e+00 6.2826e+00 -2.8771e-01 -3.2166e-01 -3.3780e-01
1.0450e+01 -1.3580e-01 6.3902e+00 6.4469e+00 -1.3603e-01 -1.8035e-01 -3.2639e-01
1.0500e+01 -4.7116e-02 6.3903e+00 6.4308e+00 -1.3253e-01 -1.4089e-01 -3.1414e-01
1.0550e+01 1.7383e-02 6.3171e+00 6.3469e+00 -2.5188e-01 -2.5235e-01 -3.0107e-01
1.0600e+01 -2.7840e-02 6.3406e+00 6.4125e+00 -3.3989e-01 -3.9895e-01 -2.8721e-01
1.0650e+01 -1.6276e-01 6.4421e+00 6.5030e+00 -2.7077e-01 -3.8881e-01 -2.7261e-01
1.0700e+01 -1.6545e-01 6.5604e+00 6.5634e+00 -1.4940e-01 -2.4090e-01 -2.5728e-01
1.0750e+01 -8.6685e-02 6.6042e+00 6.6322e+00 -6.2556e-02 -1.4468e-01 -2.4128e-01
1.0800e+01 1.6570e-02 6.5771e+00 6.6784e+00 -1.1042e-01 -2.1198e-01 -2.2462e-01
1.0850e+01 1.6014e-02 6.5953e+00 6.6739e+00 -2.4380e-01 -3.3810e-01 -2.0736e-01
1.0900e+01 -1.0878e-01 6.6879e+00 6.6731e+00 -2.7356e-01 -4.0561e-01 -1.8954e-01
1.0950e+01 -1.7042e-01 6.8107e+00 6.7569e+00 -1.4086e-01 -3.3086e-01 -1.7119e-01
1.1000e+01 -1.3779e-01 6.8310e+00 6.9149e+00 5.0886e-03 -2.0341e-01 -1.5236e-01
1.1050e+01 -1.8068e-02 6.8542e+00 6.9800e+00 -7.9518e-03 -1.3749e-01 -1.3310e-01
1.1100e+01 2.0143e-02 6.8893e+00 6.9149e+00 -1.4791e-01 -2.4835e-01 -1.1346e-01
1.1150e+01 -4.1787e-02 6.9960e+00 6.9090e+00 -2.0511e-01 -3.9234e-01 -9.3478e-02
1.1200e+01 -1.3764e-01 7.0626e+00 7.0728e+00 -1.1502e-01 -3.8320e-01 -7.3210e-02
1.1250e+01 -1.5575e-01 7.0775e+00 7.1917e+00 8.0107e-03 -2.3024e-01 -5.2705e-02
1.1300e+01 -6.3932e-02 7.0719e+00 7.2215e+00 6.6745e-02 -1.1792e-01 -3.2014e-02
1.1350e+01 2.8903e-02 7.1947e+00 7.2075e+00 2.7187e-03 -1.7419e-01 -1.1190e-02
1.1400e+01 2.6551e-02 7.3146e+00 7.2427e+00 -1.1252e-01 -3.0689e-01 9.7156e-03
1.1450e+01 -9.6627e-02 7.2989e+00 7.2975e+00 -1.3606e-01 -3.6932e-01 3.0650e-02
1.1500e+01 -1.4054e-01 7.2606e+00 7.3809e+00 9.9708e-03 -2.8727e-01 5.1559e-02
1.1550e+01 -1.1371e-01 7.3134e+00 7.4956e+00 1.3940e-01 -1.4738e-01 7.2391e-02
1.1600e+01 -9.9884e-03 7.4960e+00 7.5354e+00 8.7385e-02 -8.7224e-02 9.3092e-02
1.1650e+01 4.0537e-02 7.5873e+00 7.4946e+00 -3.8093e-02 -1.7908e-01 1.1361e-01
1.1700e+01 -2.7476e-03 7.4888e+00 7.4975e+00 -9.0665e-02 -3.3110e-01 1.3389e-01
1.1750e+01 -1.1213e-01 7.4551e+00 7.6281e+00 -1.7391e-02 -3.1776e-01 1.5388e-01
1.1800e+01 -1.0812e-01 7.5242e+00 7.7550e+00 1.1657e-01 -1.4314e-01 1.7354e-01
1.1850e+01 -1.4032e-02 7.7008e+00 7.7838e+00 1.8712e-01 -4.3508e-02 1.9280e-01
1.1900e+01 5.6322e-02 7.7921e+00 7.7234e+00 6.2895e-02 -1.0967e-01 2.1163e-01
1.1950e+01 4.8958e-02 7.7156e+00 7.7361e+00 -9.7491e-02 -2.0330e-01 2.2997e-01
1.2000e+01 -5.6298e-02 7.6244e+00 7.8254e+00 -5.9281e-02 -2.2753e-01 2.4778e-01
1.2050e+01 -1.1766e-01 7.6866e+00 7.8791e+00 1.2985e-01 -1.7172e-01 2.6501e-01
1.2100e+01 -4.1187e-02 7.8759e+00 7.9197e+00 1.9599e-01 -4.8262e-02 2.8162e-01
1.2150e+01 2.3061e-02 7.9403e+00 7.9715e+00 1.0748e-01 6.8277e-02 2.9756e-01
1.2200e+01 8.3657e-02 7.8843e+00 7.9465e+00 -3.4496e-02 -4.6480e-02 3.1280e-01
1.2250e+01 1.8095e-02 7.7720e+00 7.8661e+00 -6.0191e-02 -1.8541e-01 3.2729e-01
1.2300e+01 -8.5083e-02 7.8191e+00 7.9011e+00 2.1739e-02 -1.0765e-01 3.2729e-01
1.2350e+01 -8.0165e-02 7.9576e+00 7.9617e+00 1.6387e-01 4.1887e-02 3.2647e-01
1.2400e+01 1.2708e-02 8.0353e+00 7.9873e+00 1.7514e-01 6.4048e-02 3.2484e-01
1.2450e+01 1.2157e-01 7.9022e+00 7.9613e+00 5.5278e-02 -6.4729e-02 3.2239e-01
1.2500e+01 7.9862e-02 7.7539e+00 7.9246e+00 -6.8252e-02 -1.8668e-01 3.1914e-01
1.2550e+01 -2.5564e-02 7.8126e+00 7.9099e+00 -2.5478e-02 -1.9279e-01 3.1508e-01
1.2600e+01 -8.0489e-02 8.0271e+00 7.9904e+00 8.6973e-02 -6.7553e-02 3.1022e-01
1.2650e+01 -3.0884e-02 8.0933e+00 8.1014e+00 1.5829e-01 2.7968e-02 3.0458e-01
1.2700e+01 8.7717e-02 7.9991e+00 8.1401e+00 1.0555e-01 -2.0064e-02 2.9816e-01
1.2750e+01 1.2240e-01 7.9413e+00 8.0458e+00 -2.5018e-02 -1.7465e-01 2.9098e-01
1.2800e+01 5.6161e-02 7.9965e+00 7.9936e+00 -9.1753e-02 -2.5671e-01 2.8306e-01
1.2850e+01 -4.4747e-02 8.1180e+00 8.1354e+00 -4.6767e-03 -1.8785e-01 2.7440e-01
1.2900e+01 -4.7662e-02 8.2242e+00 8.2997e+00 1.3437e-01 -5.2648e-02 2.6504e-01
1.2950e+01 2.1021e-02 8.2243e+00 8.2836e+00 1.2443e-01 -1.9639e-02 2.5499e-01
1.3000e+01 1.2540e-01 8.1511e+00 8.1998e+00 -9.0961e-03 -1.3786e-01 2.4428e-01
1.3050e+01 1.1001e-01 8.1746e+00 8.2653e+00 -1.1197e-01 -2.9149e-01 2.3292e-01
1.3100e+01 2.1681e-02 8.2761e+00 8.3559e+00 -5.8343e-02 -2.8863e-01 2.2096e-01
1.3150e+01 -6.2630e-02 8.3944e+00 8.4162e+00 4.6979e-02 -1.4822e-01 2.0840e-01
1.3200e+01 -1.0166e-02 8.4382e+00 8.4850e+00 1.1728e-01 -5.9687e-02 1.9529e-01
1.3250e+01 1.0262e-01 8.4111e+00 8.5313e+00 5.2443e-02 -1.3482e-01 1.8165e-01
1.3300e+01 1.3120e-01 8.4293e+00 8.5267e+00 -9.8281e-02 -2.6888e-01 1.6753e-01
1.3350e+01 6.0311e-02 8.5219e+00 8.5259e+00 -1.4568e-01 -3.4442e-01 1.5294e-01
1.3400e+01 -4.5891e-02 8.6447e+00 8.6097e+00 -3.0856e-02 -2.7775e-01 1.3793e-01
1.3450e+01 -5.9157e-02 8.6650e+00 8.7677e+00 9.7045e-02 -1.5840e-01 1.2253e-01
1.3500e+01 5.7332e-02 8.6882e+00 8.8329e+00 6.5857e-02 -1.0057e-01 1.0679e-01
1.3550e+01 1.3337e-01 8.7233e+00 8.7677e+00 -9.2286e-02 -2.1948e-01 9.0731e-02
1.3600e+01 8.8819e-02 8.8300e+00 8.7618e+00 -1.6764e-01 -3.7146e-01 7.4404e-02
1.3650e+01 -2.1296e-02 8.8966e+00 8.9256e+00 -9.5616e-02 -3.7021e-01 5.7848e-02
1.3700e+01 -4.1486e-02 8.9115e+00 9.0445e+00 9.4994e-03 -2.2501e-01 4.1103e-02
1.3750e+01 -3.6331e-05 8.9059e+00 9.0743e+00 5.0534e-02 -1.2031e-01 2.4211e-02
1.3800e+01 9.1843e-02 9.0287e+00 9.0603e+00 -3.0920e-02 -1.8402e-01 7.2148e-03
1.3850e+01 1.4322e-01 9.1486e+00 9.0955e+00 -1.6325e-01 -3.2397e-01 -9.8428e-03
1.3900e+01 4.5076e-02 9.1328e+00 9.1503e+00 -2.0352e-01 -3.9344e-01 -2.6919e-02
1.3950e+01 -3.6603e-02 9.0946e+00 9.2338e+00 -7.3762e-02 -3.1819e-01 -4.3970e-02
1.4000e+01 -7.3169e-02 9.1473e+00 9.3484e+00 3.9873e-02 -1.8484e-01 -6.0952e-02
1.4050e+01 4.7389e-02 9.3300e+00 9.3882e+00 -2.7406e-02 -1.3096e-01 -7.7823e-02
1.4100e+01 1.2531e-01 9.4213e+00 9.3474e+00 -1.6757e-01 -2.2879e-01 -9.4540e-02
1.4150e+01 8.6257e-02 9.3228e+00 9.3503e+00 -2.3421e-01 -3.8649e-01 -1.1106e-01
1.4200e+01 -3.3772e-02 9.2891e+00 9.4810e+00 -1.7435e-01 -3.7852e-01 -1.2734e-01
1.4250e+01 -7.9390e-02 9.3582e+00 9.6078e+00 -5.3109e-02 -2.0894e-01 -1.4334e-01
1.4300e+01 -1.3131e-02 9.5348e+00 9.6366e+00 5.4430e-03 -1.1402e-01 -1.5901e-01
1.4350e+01 9.4869e-02 9.6261e+00 9.5762e+00 -1.3002e-01 -1.8454e-01 -1.7433e-01
1.4400e+01 1.2712e-01 9.5496e+00 9.5889e+00 -3.0087e-01 -2.8217e-01 -1.8924e-01
1.4450e+01 3.9267e-02 9.4584e+00 9.6782e+00 -2.7231e-01 -3.1006e-01 -2.0371e-01
1.4500e+01 -6.7813e-02 9.5206e+00 9.7319e+00 -9.2012e-02 -2.5753e-01 -2.1770e-01
1.4550e+01 -6.4580e-02 9.7099e+00 9.7725e+00 -3.3863e-02 -1.3700e-01 -2.3118e-01
1.4600e+01 2.2022e-02 9.7743e+00 9.8243e+00 -1.2950e-01 -2.3017e-02 -2.4411e-01
1.4650e+01 1.0454e-01 9.7183e+00 9.7993e+00 -2.7774e-01 -1.3996e-01 -2.5646e-01
1.4700e+01 6.9715e-02 9.6060e+00 9.7189e+00 -3.0883e-01 -2.8072e-01 -2.6820e-01
1.4750e+01 -4.7001e-02 9.6531e+00 9.7540e+00 -2.2690e-01 -2.0296e-01 -2.6820e-01
1.4800e+01 -1.0797e-01 9.7916e+00 9.8145e+00 -8.3953e-02 -5.3078e-02 -2.6753e-01
1.4850e+01 -4.1273e-02 9.8693e+00 9.8401e+00 -7.1054e-02 -3.0232e-02 -2.6618e-01
1.4900e+01 5.9063e-02 9.7362e+00 9.8141e+00 -1.8848e-01 -1.5800e-01 -2.6417e-01
1.4950e+01 8.8039e-02 9.5879e+00 9.7774e+00 -3.0877e-01 -2.7862e-01 -2.6148e-01
1.5000e+01 -1.0233e-02 9.6466e+00 9.7628e+00 -2.6197e-01 -2.8309e-01 -2.5814e-01
1.5050e+01 -9.4102e-02 9.8611e+00 9.8433e+00 -1.4473e-01 -1.5593e-01 -2.5413e-01
1.5100e+01 -8.8886e-02 9.9273e+00 9.9542e+00 -6.7866e-02 -5.8206e-02 -2.4948e-01
1.5150e+01 3.6847e-02 9.8331e+00 9.9929e+00 -1.1433e-01 -1.0377e-01 -2.4420e-01
1.5200e+01 9.0765e-02 9.7753e+00 9.8986e+00 -2.3792e-01 -2.5563e-01 -2.3828e-01
1.5250e+01 2.7867e-02 9.8305e+00 9.8464e+00 -2.9700e-01 -3.3473e-01 -2.3175e-01
1.5300e+01 -5.8910e-02 9.9520e+00 9.9882e+00 -2.0164e-01 -2.6269e-01 -2.2462e-01
1.5350e+01 -1.0025e-01 1.0058e+01 1.0152e+01 -5.3699e-02 -1.2410e-01 -2.1691e-01
1.5400e+01 -5.1575e-02 1.0058e+01 1.0136e+01 -5.4175e-02 -8.7513e-02 -2.0863e-01
1.5450e+01 5.4425e-02 9.9851e+00 1.0053e+01 -1.7772e-01 -2.0198e-01 -1.9981e-01
1.5500e+01 7.0244e-02 1.0009e+01 1.0118e+01 -2.7012e-01 -3.5172e-01 -1.9046e-01
1.5550e+01 -6.0627e-03 1.0110e+01 1.0209e+01 -2.0559e-01 -3.4481e-01 -1.8061e-01
1.5600e+01 -1.0653e-01 1.0228e+01 1.0269e+01 -8.8955e-02 -2.0024e-01 -1.7028e-01
1.5650e+01 -8.6286e-02 1.0272e+01 1.0338e+01 -6.9925e-03 -1.0744e-01 -1.5949e-01
1.5700e+01 1.3351e-02 1.0245e+01 1.0384e+01 -5.9866e-02 -1.7823e-01 -1.4827e-01
1.5750e+01 7.2511e-02 1.0263e+01 1.0380e+01 -1.9837e-01 -3.0789e-01 -1.3665e-01
1.5800e+01 3.9805e-02 1.0356e+01 1.0379e+01 -2.3333e-01 -3.7896e-01 -1.2465e-01
1.5850e+01 -7.9093e-02 1.0479e+01 1.0463e+01 -1.0590e-01 -3.0781e-01 -1.1231e-01
1.5900e+01 -1.2363e-01 1.0499e+01 1.0621e+01 3.4719e-02 -1.8397e-01 -9.9651e-02
1.5950e+01 -5.4989e-02 1.0522e+01 1.0686e+01 1.6323e-02 -1.2165e-01 -8.6708e-02
1.6000e+01 6.9938e-02 1.0557e+01 1.0621e+01 -1.2900e-01 -2.3608e-01 -7.3513e-02
1.6050e+01 7.4521e-02 1.0664e+01 1.0615e+01 -1.9156e-01 -3.8362e-01 -6.0098e-02
1.6100e+01 -1.4258e-02 1.0731e+01 1.0778e+01 -1.0681e-01 -3.7799e-01 -4.6497e-02
1.6150e+01 -1.0016e-01 1.0746e+01 1.0897e+01 1.0925e-02 -2.2848e-01 -3.2743e-02
1.6200e+01 -8.6601e-02 1.0740e+01 1.0927e+01 6.4427e-02 -1.1954e-01 -1.8871e-02
1.6250e+01 5.8068e-03 1.0863e+01 1.0913e+01 -4.7539e-03 -1.7911e-01 -4.9162e-03
1.6300e+01 7.0728e-02 1.0983e+01 1.0948e+01 -1.2505e-01 -3.1503e-01 9.0866e-03
1.6350e+01 4.4463e-02 1.0967e+01 1.1003e+01 -1.5355e-01 -3.8058e-01 2.3102e-02
1.6400e+01 -7.7800e-02 1.0929e+01 1.1087e+01 -1.2337e-02 -3.0155e-01 3.7094e-02
1.6450e+01 -1.1381e-01 1.0981e+01 1.1201e+01 1.1241e-01 -1.6456e-01 5.1028e-02
1.6500e+01 -3.6567e-02 1.1164e+01 1.1241e+01 5.5858e-02 -1.0718e-01 6.4867e-02
1.6550e+01 6.0853e-02 1.1255e+01 1.1200e+01 -7.3989e-02 -2.0169e-01 7.8577e-02
1.6600e+01 6.8590e-02 1.1157e+01 1.1203e+01 -1.3075e-01 -3.5622e-01 9.2123e-02
1.6650e+01 -2.5919e-02 1.1123e+01 1.1334e+01 -6.1482e-02 -3.4526e-01 1.0547e-01
1.6700e+01 -9.0290e-02 1.1192e+01 1.1461e+01 6.8674e-02 -1.7287e-01 1.1858e-01
1.6750e+01 -8.1908e-02 1.1369e+01 1.1489e+01 1.3562e-01 -7.5328e-02 1.3143e-01
1.6800e+01 1.5474e-02 1.1460e+01 1.1429e+01 8.0140e-03 -1.4342e-01 1.4397e-01
1.6850e+01 7.8555e-02 1.1384e+01 1.1442e+01 -1.5553e-01 -2.3882e-01 1.5619e-01
1.6900e+01 5.7447e-03 1.1292e+01 1.1531e+01 -1.2025e-01 -2.6467e-01 1.6803e-01
1.6950e+01 -6.5244e-02 1.1355e+01 1.1585e+01 6.6181e-02 -2.1031e-01 1.7949e-01
1.7000e+01 -9.8852e-02 1.1544e+01 1.1625e+01 1.2986e-01 -8.8151e-02 1.9052e-01
1.7050e+01 -2.9896e-02 1.1608e+01 1.1677e+01 3.9146e-02 2.7257e-02 2.0109e-01
1.7100e+01 8.9410e-02 1.1552e+01 1.1652e+01 -1.0479e-01 -8.8469e-02 2.1119e-01
1.7150e+01 6.4131e-02 1.1440e+01 1.1572e+01 -1.3220e-01 -2.2820e-01 2.2078e-01
1.7200e+01 -1.7283e-02 1.1487e+01 1.1607e+01 -5.0268e-02 -1.5044e-01 2.2078e-01
1.7250e+01 -8.2135e-02 1.1626e+01 1.1667e+01 9.2099e-02 -7.5421e-04 2.2022e-01
1.7300e+01 -7.7092e-02 1.1703e+01 1.1693e+01 1.0384e-01 2.1713e-02 2.1911e-01
1.7350e+01 2.2222e-02 1.1570e+01 1.1667e+01 -1.5308e-02 -1.0661e-01 2.1744e-01
1.7400e+01 1.0209e-01 1.1422e+01 1.1630e+01 -1.3790e-01 -2.2797e-01 2.1523e-01
1.7450e+01 3.5215e-02 1.1481e+01 1.1616e+01 -9.3951e-02 -2.3334e-01 2.1246e-01
1.7500e+01 -6.4463e-02 1.1695e+01 1.1696e+01 1.9895e-02 -1.0725e-01 2.0915e-01
1.7550e+01 -1.0262e-01 1.1761e+01 1.1807e+01 9.2825e-02 -1.0743e-02 2.0531e-01
1.7600e+01 -6.4974e-03 1.1667e+01 1.1846e+01 4.1917e-02 -5.7670e-02 2.0094e-01
1.7650e+01 9.3812e-02 1.1609e+01 1.1751e+01 -8.6619e-02 -2.1104e-01 1.9605e-01
1.7700e+01 8.5050e-02 1.1664e+01 1.1699e+01 -1.5112e-01 -2.9177e-01 1.9066e-01
1.7750e+01 -2.3071e-02 1.1786e+01 1.1841e+01 -6.1628e-02 -2.2149e-01 1.8477e-01
1.7800e+01 -8.4480e-02 1.1892e+01 1.2005e+01 8.0015e-02 -8.4777e-02 1.7840e-01
1.7850e+01 -6.7199e-02 1.1892e+01 1.1989e+01 7.2845e-02 -5.0169e-02 1.7157e-01
1.7900e+01 4.3501e-02 1.1819e+01 1.1905e+01 -5.7766e-02 -1.6671e-01 1.6428e-01
1.7950e+01 8.9150e-02 1.1843e+01 1.1971e+01 -1.5758e-01 -3.1860e-01 1.5656e-01
1.8000e+01 4.9430e-02 1.1944e+01 1.2061e+01 -1.0075e-01 -3.1394e-01 1.4843e-01
1.8050e+01 -4.1855e-02 1.2062e+01 1.2122e+01 7.8851e-03 -1.7166e-01 1.3990e-01
1.8100e+01 -8.2091e-02 1.2106e+01 1.2191e+01 8.1609e-02 -8.1225e-02 1.3099e-01
1.8150e+01 6.6723e-04 1.2079e+01 1.2237e+01 2.0283e-02 -1.5442e-01 1.2173e-01
1.8200e+01 8.5526e-02 1.2097e+01 1.2232e+01 -1.2685e-01 -2.8651e-01 1.1214e-01
1.8250e+01 8.7132e-02 1.2190e+01 1.2232e+01 -1.7059e-01 -3.6005e-01 1.0224e-01
1.8300e+01 -1.9974e-03 1.2313e+01 1.2315e+01 -5.2057e-02 -2.9137e-01 9.2060e-02
1.8350e+01 -8.5087e-02 1.2333e+01 1.2473e+01 7.9589e-02 -1.7002e-01 8.1617e-02
1.8400e+01 -5.2546e-02 1.2356e+01 1.2538e+01 5.2170e-02 -1.1018e-01 7.0942e-02
1.8450e+01 6.5219e-02 1.2391e+01 1.2473e+01 -1.0220e-01 -2.2708e-01 6.0060e-02
1.8500e+01 1.2445e-01 1.2498e+01 1.2467e+01 -1.7377e-01 -3.7708e-01 4.8997e-02
1.8550e+01 3.6414e-02 1.2565e+01 1.2631e+01 -9.7998e-02 -3.7386e-01 3.7783e-02
1.8600e+01 -5.4065e-02 1.2580e+01 1.2750e+01 1.0842e-02 -2.2674e-01 2.6444e-02
1.8650e+01 -8.7547e-02 1.2574e+01 1.2780e+01 5.5556e-02 -1.2014e-01 1.5009e-02
1.8700e+01 1.1578e-02 1.2697e+01 1.2766e+01 -2.2274e-02 -1.8200e-01 3.5067e-03
1.8750e+01 1.1074e-01 1.2817e+01 1.2801e+01 -1.5105e-01 -3.2014e-01 -8.0334e-03
1.8800e+01 5.9460e-02 1.2801e+01 1.2856e+01 -1.8784e-01 -3.8786e-01 -1.9582e-02
1.8850e+01 -1.5636e-02 1.2763e+01 1.2939e+01 -5.4708e-02 -3.1091e-01 -3.1111e-02
1.8900e+01 -8.0662e-02 1.2815e+01 1.3054e+01 6.2204e-02 -1.7593e-01 -4.2590e-02
1.8950e+01 -3.9016e-02 1.2998e+01 1.3094e+01 -1.9096e-03 -1.2048e-01 -5.3990e-02
1.9000e+01 6.1618e-02 1.3089e+01 1.3053e+01 -1.3903e-01 -2.1682e-01 -6.5282e-02
1.9050e+01 1.0940e-01 1.2991e+01 1.3056e+01 -2.0276e-01 -3.7311e-01 -7.6437e-02
1.9100e+01 5.6284e-02 1.2957e+01 1.3187e+01 -1.4013e-01 -3.6380e-01 -8.7426e-02
1.9150e+01 -6.3300e-02 1.3026e+01 1.3313e+01 -1.6272e-02 -1.9296e-01 -9.8221e-02
1.9200e+01 -8.1102e-02 1.3203e+01 1.3342e+01 4.4745e-02 -9.6857e-02 -1.0880e-01
1.9250e+01 5.5360e-03 1.3294e+01 1.3282e+01 -8.8418e-02 -1.6629e-01 -1.1912e-01
1.9300e+01 8.7573e-02 1.3218e+01 1.3295e+01 -2.5713e-01 -2.6292e-01 -1.2917e-01
1.9350e+01 9.7729e-02 1.3126e+01 1.3384e+01 -2.2661e-01 -2.8989e-01 -1.3892e-01
1.9400e+01 -2.7342e-02 1.3189e+01 1.3438e+01 -4.4524e-02 -2.3655e-01 -1.4834e-01
1.9450e+01 -7.1911e-02 1.3378e+01 1.3478e+01 1.5228e-02 -1.1528e-01 -1.5741e-01
1.9500e+01 -4.5809e-02 1.3442e+01 1.3530e+01 -7.8989e-02 -6.6011e-04 -1.6610e-01
1.9550e+01 5.9532e-02 1.3386e+01 1.3505e+01 -2.2599e-01 -1.1706e-01 -1.7440e-01
1.9600e+01 1.1458e-01 1.3274e+01 1.3425e+01 -2.5603e-01 -2.5735e-01 -1.8227e-01
1.9650e+01 5.1662e-02 1.3321e+01 1.3460e+01 -1.7410e-01 -1.7959e-01 -1.8227e-01
1.9700e+01 -4.5464e-02 1.3460e+01 1.3520e+01 -3.1330e-02 -2.9800e-02 -1.8181e-01
1.9750e+01 -1.0597e-01 1.3537e+01 1.3546e+01 -1.8773e-02 -7.1232e-03 -1.8089e-01
1.9800e+01 1.2198e-02 1.3404e+01 1.3520e+01 -1.3671e-01 -1.3514e-01 -1.7952e-01
1.9850e+01 8.9391e-02 1.3256e+01 1.3483e+01 -2.5768e-01 -2.5609e-01 -1.7768e-01
1.9900e+01 5.2961e-02 1.3315e+01 1.3468e+01 -2.1173e-01 -2.6096e-01 -1.7539e-01
1.9950e+01 -1.1486e-02 1.3529e+01 1.3549e+01 -9.5496e-02 -1.3428e-01 -1.7265e-01
2.0000e+01 -9.0411e-02 1.3595e+01 1.3660e+01 -1.9801e-02 -3.7096e-02 -1.6947e-01
2.0050e+01 -4.0119e-02 1.3501e+01 1.3699e+01 -6.7581e-02 -8.3266e-02 -1.6586e-01
2.0100e+01 6.2255e-02 1.3443e+01 1.3604e+01 -1.9264e-01 -2.3580e-01 -1.6181e-01
2.0150e+01 1.0490e-01 1.3498e+01 1.3552e+01 -2.5333e-01 -3.1563e-01 -1.5735e-01
2.0200e+01 1.0320e-02 1.3620e+01 1.3694e+01 -1.5971e-01 -2.4437e-01 -1.5248e-01
2.0250e+01 -8.5662e-02 1.3726e+01 1.3858e+01 -1.3631e-02 -1.0662e-01 -1.4721e-01
2.0300e+01 -8.6517e-02 1.3726e+01 1.3842e+01 -1.6089e-02 -7.0916e-02 -1.4155e-01
2.0350e+01 3.3394e-03 1.3653e+01 1.3758e+01 -1.4173e-01 -1.8631e-01 -1.3552e-01
2.0400e+01 8.1070e-02 1.3677e+01 1.3824e+01 -2.3632e-01 -3.3701e-01 -1.2914e-01
2.0450e+01 6.5454e-02 1.3778e+01 1.3914e+01 -1.7406e-01 -3.3110e-01 -1.2241e-01
2.0500e+01 -4.8877e-02 1.3896e+01 1.3975e+01 -5.9797e-02 -1.8755e-01 -1.1535e-01
2.0550e+01 -8.9902e-02 1.3940e+01 1.4043e+01 1.9731e-02 -9.5809e-02 -1.0798e-01
2.0600e+01 -4.4324e-02 1.3913e+01 1.4090e+01 -3.5641e-02 -1.6767e-01 -1.0033e-01
2.0650e+01 5.4468e-02 1.3931e+01 1.4085e+01 -1.7669e-01 -2.9841e-01 -9.2395e-02
2.0700e+01 8.0242e-02 1.4024e+01 1.4084e+01 -2.1425e-01 -3.7059e-01 -8.4209e-02
2.0750e+01 6.1049e-03 1.4147e+01 1.4168e+01 -8.9447e-02 -3.0054e-01 -7.5789e-02
2.0800e+01 -1.0008e-01 1.4167e+01 1.4326e+01 4.8522e-02 -1.7780e-01 -6.7156e-02
2.0850e+01 -8.4326e-02 1.4190e+01 1.4391e+01 2.7460e-02 -1.1659e-01 -5.8330e-02
2.0900e+01 2.0203e-02 1.4225e+01 1.4326e+01 -1.2054e-01 -2.3212e-01 -4.9334e-02
2.0950e+01 7.9857e-02 1.4332e+01 1.4320e+01 -1.8576e-01 -3.8076e-01 -4.0191e-02
2.1000e+01 5.2124e-02 1.4399e+01 1.4484e+01 -1.0366e-01 -3.7620e-01 -3.0921e-02
2.1050e+01 -4.5655e-02 1.4414e+01 1.4603e+01 1.1447e-02 -2.2776e-01 -2.1550e-02
2.1100e+01 -9.7004e-02 1.4408e+01 1.4633e+01 6.2352e-02 -1.1986e-01 -1.2101e-02
2.1150e+01 -3.9502e-02 1.4531e+01 1.4619e+01 -9.3843e-03 -1.8045e-01 -2.5968e-03
2.1200e+01 4.9521e-02 1.4651e+01 1.4654e+01 -1.3219e-01 -3.1736e-01 6.9381e-03
2.1250e+01 1.1265e-01 1.4635e+01 1.4709e+01 -1.6314e-01 -3.8388e-01 1.6480e-02
2.1300e+01 1.9031e-02 1.4597e+01 1.4792e+01 -2.4314e-02 -3.0577e-01 2.6003e-02
2.1350e+01 -1.1465e-01 1.4649e+01 1.4907e+01 9.8112e-02 -1.6968e-01 3.5485e-02
2.1400e+01 -6.3504e-02 1.4832e+01 1.4947e+01 3.9325e-02 -1.1316e-01 4.4902e-02
2.1450e+01 1.2436e-02 1.4923e+01 1.4906e+01 -9.2678e-02 -2.0848e-01 5.4228e-02
2.1500e+01 8.8301e-02 1.4825e+01 1.4909e+01 -1.5151e-01 -3.6380e-01 6.3440e-02
2.1550e+01 4.5105e-02 1.4791e+01 1.5039e+01 -8.4207e-02 -3.5357e-01 7.2514e-02
2.1600e+01 -4.6379e-02 1.4860e+01 1.5166e+01 4.4080e-02 -1.8187e-01 8.1428e-02
2.1650e+01 -8.9709e-02 1.5037e+01 1.5195e+01 1.0926e-01 -8.4971e-02 9.0157e-02
2.1700e+01 -3.4319e-02 1.5128e+01 1.5135e+01 -1.9999e-02 -1.5366e-01 9.8681e-02
2.1750e+01 6.7215e-02 1.5052e+01 1.5147e+01 -1.8509e-01 -2.4961e-01 1.0698e-01
2.1800e+01 6.8726e-02 1.4960e+01 1.5237e+01 -1.5123e-01 -2.7596e-01 1.1502e-01
2.1850e+01 -6.7050e-03 1.5023e+01 1.5290e+01 3.3900e-02 -2.2205e-01 1.2279e-01
2.1900e+01 -8.4122e-02 1.5212e+01 1.5331e+01 9.6399e-02 -1.0029e-01 1.3028e-01
2.1950e+01 -9.1418e-02 1.5276e+01 1.5383e+01 4.6259e-03 1.4770e-02 1.3745e-01
2.2000e+01 2.4994e-02 1.5220e+01 1.5358e+01 -1.4024e-01 -1.0125e-01 1.4429e-01
2.2050e+01 1.1060e-01 1.5108e+01 1.5277e+01 -1.6845e-01 -2.4124e-01 1.5078e-01
2.2100e+01 5.0108e-02 1.5155e+01 1.5312e+01 -8.6523e-02 -1.6348e-01 1.5078e-01
2.2150e+01 -5.5927e-02 1.5294e+01 1.5373e+01 5.5964e-02 -1.3742e-02 1.5040e-01
2.2200e+01 -9.9495e-02 1.5371e+01 1.5399e+01 6.7947e-02 8.8180e-03 1.4964e-01
2.2250e+01 -2.0332e-02 1.5238e+01 1.5373e+01 -5.0848e-02 -1.1937e-01 1.4850e-01
2.2300e+01 8.1850e-02 1.5090e+01 1.5336e+01 -1.7296e-01 -2.4054e-01 1.4698e-01
2.2350e+01 1.0187e-01 1.5149e+01 1.5321e+01 -1.2843e-01 -2.4570e-01 1.4508e-01
2.2400e+01 2.0803e-03 1.5363e+01 1.5402e+01 -1.3879e-02 -1.1934e-01 1.4281e-01
2.2450e+01 -8.1754e-02 1.5429e+01 1.5513e+01 5.9863e-02 -2.2529e-02 1.4017e-01
2.2500e+01 -8.8118e-02 1.5335e+01 1.5551e+01 9.8739e-03 -6.9118e-02 1.3718e-01
2.2550e+01 9.5221e-03 1.5277e+01 1.5457e+01 -1.1764e-01 -2.2212e-01 1.3383e-01
2.2600e+01 9.7728e-02 1.5332e+01 1.5405e+01 -1.8102e-01 -3.0244e-01 1.3013e-01
2.2650e+01 5.4465e-02 1.5454e+01 1.5547e+01 -9.0313e-02 -2.3173e-01 1.2609e-01
2.2700e+01 -4.7638e-02 1.5560e+01 1.5711e+01 5.2633e-02 -9.4549e-02 1.2173e-01
2.2750e+01 -9.0312e-02 1.5560e+01 1.5695e+01 4.6849e-02 -5.9452e-02 1.1704e-01
2.2800e+01 -2.4711e-02 1.5487e+01 1.5611e+01 -8.2297e-02 -1.7548e-01 1.1205e-01
2.2850e+01 6.1790e-02 1.5511e+01 1.5677e+01 -1.8057e-01 -3.2684e-01 1.0676e-01
2.2900e+01 9.6320e-02 1.5612e+01 1.5767e+01 -1.2215e-01 -3.2162e-01 1.0118e-01
2.2950e+01 -1.4736e-02 1.5730e+01 1.5827e+01 -1.1851e-02 -1.7878e-01 9.5337e-02
2.3000e+01 -9.9066e-02 1.5774e+01 1.5896e+01 6.3584e-02 -8.7755e-02 8.9237e-02
2.3050e+01 -5.1228e-02 1.5747e+01 1.5943e+01 4.0142e-03 -1.6035e-01 8.2894e-02
2.3100e+01 3.2908e-02 1.5765e+01 1.5938e+01 -1.4132e-01 -2.9184e-01 7.6326e-02
2.3150e+01 9.4093e-02 1.5858e+01 1.5937e+01 -1.8324e-01 -3.6477e-01 6.9547e-02
2.3200e+01 4.1904e-02 1.5981e+01 1.6021e+01 -6.2857e-02 -2.9548e-01 6.2575e-02
2.3250e+01 -5.5778e-02 1.6001e+01 1.6179e+01 7.0656e-02 -1.7351e-01 5.5426e-02
2.3300e+01 -8.5084e-02 1.6024e+01 1.6244e+01 4.5114e-02 -1.1306e-01 4.8118e-02
2.3350e+01 -2.9050e-02 1.6059e+01 1.6179e+01 -1.0737e-01 -2.2935e-01 4.0670e-02
2.3400e+01 6.9184e-02 1.6166e+01 1.6173e+01 -1.7707e-01 -3.7874e-01 3.3100e-02
2.3450e+01 9.9988e-02 1.6233e+01 1.6337e+01 -9.9426e-02 -3.7493e-01 2.5427e-02
2.3500e+01 -1.1349e-03 1.6248e+01 1.6456e+01 1.1266e-02 -2.2721e-01 1.7670e-02
2.3550e+01 -8.4039e-02 1.6242e+01 1.6486e+01 5.7809e-02 -1.2003e-01 9.8480e-03
2.3600e+01 -6.6323e-02 1.6365e+01 1.6472e+01 -1.8220e-02 -1.8132e-01 1.9814e-03
2.3650e+01 4.2968e-02 1.6485e+01 1.6507e+01 -1.4523e-01 -3.1892e-01 -5.9103e-03
2.3700e+01 9.6579e-02 1.6469e+01 1.6562e+01 -1.8030e-01 -3.8610e-01 -1.3807e-02
2.3750e+01 5.4784e-02 1.6431e+01 1.6645e+01 -4.5481e-02 -3.0863e-01 -2.1689e-02
2.3800e+01 -5.9239e-02 1.6483e+01 1.6760e+01 7.3060e-02 -1.7316e-01 -2.9535e-02
2.3850e+01 -8.5530e-02 1.6666e+01 1.6799e+01 1.0519e-02 -1.1723e-01 -3.7327e-02
2.3900e+01 9.4329e-03 1.6757e+01 1.6759e+01 -1.2509e-01 -2.1311e-01 -4.5043e-02
2.3950e+01 7.9828e-02 1.6659e+01 1.6762e+01 -1.8738e-01 -3.6896e-01 -5.2665e-02
2.4000e+01 9.6226e-02 1.6625e+01 1.6892e+01 -1.2337e-01 -3.5924e-01 -6.0173e-02
2.4050e+01 -2.6766e-02 1.6694e+01 1.7019e+01 1.7977e-03 -1.8802e-01 -6.7547e-02
2.4100e+01 -9.1080e-02 1.6871e+01 1.7048e+01 6.4042e-02 -9.1562e-02 -7.4768e-02
2.4150e+01 -5.9552e-02 1.6962e+01 1.6988e+01 -6.7973e-02 -1.6066e-01 -8.1818e-02
2.4200e+01 3.5374e-02 1.6886e+01 1.7000e+01 -2.3562e-01 -2.5699e-01 -8.8679e-02
2.4250e+01 8.2433e-02 1.6794e+01 1.7089e+01 -2.0412e-01 -2.8368e-01 -9.5332e-02
2.4300e+01 3.8702e-02 1.6857e+01 1.7143e+01 -2.1142e-02 -2.3008e-01 -1.0176e-01
2.4350e+01 -6.7770e-02 1.7046e+01 1.7184e+01 3.9415e-02 -1.0860e-01 -1.0795e-01
2.4400e+01 -7.4781e-02 1.7110e+01 1.7236e+01 -5.4089e-02 6.2195e-03 -1.1388e-01
2.4450e+01 -1.5753e-02 1.7054e+01 1.7211e+01 -2.0047e-01 -1.1001e-01 -1.1953e-01
2.4500e+01 9.5852e-02 1.6942e+01 1.7130e+01 -2.2998e-01 -2.5017e-01 -1.2490e-01
2.4550e+01 8.5134e-02 1.6989e+01 1.7165e+01 -1.4805e-01 -1.7241e-01 -1.2490e-01
2.4600e+01 -2.3101e-02 1.7128e+01 1.7226e+01 -5.3641e-03 -2.2640e-02 -1.2458e-01
2.4650e+01 -7.7936e-02 1.7205e+01 1.7251e+01 7.0229e-03 -1.4991e-05 -1.2395e-01
2.4700e+01 -6.3250e-02 1.7072e+01 1.7225e+01 -1.1117e-01 -1.2811e-01 -1.2300e-01
2.4750e+01 6.4006e-02 1.6924e+01 1.7189e+01 -2.3248e-01 -2.4916e-01 -1.2174e-01
2.4800e+01 1.0546e-01 1.6983e+01 1.7174e+01 -1.8695e-01 -2.5416e-01 -1.2017e-01
2.4850e+01 3.0743e-02 1.7197e+01 1.7255e+01 -7.1213e-02 -1.2762e-01 -1.1829e-01
2.4900e+01 -4.4414e-02 1.7263e+01 1.7365e+01 3.9027e-03 -3.0601e-02 -1.1610e-01
2.4950e+01 -9.5128e-02 1.7169e+01 1.7404e+01 -4.4532e-02 -7.6958e-02 -1.1362e-01


==> pendulum/hyperparam_alpha.txt <==
alpha   recerr_avg  recerr_std  esterr_avg  esterr_std
0.001   0.4116606   0.030495715 0.436825    0.115032341
0.0018  0.4067594   0.035911258 0.379314    0.092040495
0.0032  0.4013524   0.044437293 0.320306    0.069371992
0.0056  0.3905576   0.035404194 0.2690032   0.06557894
0.01    0.3741812   0.04100768  0.2046086   0.047936674
0.018   0.3389774   0.05643398  0.1750302   0.030994992
0.032   0.36966 0.042779047 0.182813    0.018015795
0.056   0.3692802   0.037197112 0.1673796   0.024003652
0.1 0.3972304   0.056249119 0.1749938   0.010718185


==> pendulum/hyperparam_beta.txt <==
beta    recerr_avg  recerr_std  esterr_avg  esterr_std
0.01    0.3620876   0.041859808 0.2068056   0.040448187
0.018   0.3565378   0.046477897 0.2046694   0.041470102
0.032   0.3738366   0.060806979 0.2179364   0.05929413
0.056   0.3682984   0.052903589 0.2016402   0.038931644
0.1 0.3741812   0.04100768  0.2046086   0.047936674
0.18    0.367617    0.069894911 0.2191264   0.044200066
0.32    0.342187    0.063686505 0.1918504   0.028746266
0.56    0.317301    0.075402951 0.188267    0.034213417
1   0.3306832   0.05470176  0.1804554   0.02237024


==> pendulum/hyperparam_gamma.txt <==
gamma   recerr_avg  recerr_std  esterr_avg  esterr_std
0.0001  0.3652608   0.044813626 0.1891852   0.037807815
0.00018 0.3677764   0.047957195 0.1878888   0.039130312
0.00032 0.3514112   0.054142714 0.1942354   0.038717384
0.00056 0.351508    0.060173526 0.1981468   0.042529698
0.001   0.3741812   0.04100768  0.2046086   0.047936674
0.0018  0.3842262   0.039061039 0.2205154   0.052909966
0.0032  0.3852308   0.036650173 0.2095946   0.043454959
0.0056  0.3855978   0.030870151 0.2230844   0.025687265
0.01    0.389077    0.030245001 0.2244402   0.025748226

